Practical and Matching Gradient Variance Bounds for Black-Box Variational Bayesian Inference

Understanding the gradient variance of black-box variational inference (BBVI) is a crucial step for establishing its convergence and developing algorithmic improvements. However, existing studies have yet to show that the gradient variance of BBVI satisfies the conditions used to study the convergence of stochastic gradient descent (SGD), the workhorse of BBVI. In this work, we show that BBVI satisfies a matching bound corresponding to the $ABC$ condition used in the SGD literature when applied to smooth and quadratically-growing log-likelihoods. Our results generalize to nonlinear covariance parameterizations widely used in the practice of BBVI. Furthermore, we show that the variance of the mean-field parameterization has provably superior dimensional dependence.

==> data/simulation/airfoil_linearchol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.533838116201124e11 3.935869661940978e7 1.5301066259270026e11 4.656630472209601e9 4.709786591706816e9 4.603004824988621e9 -138037.6429046377
11 2.005111196529441e10 3.935869661940978e7 1.987245564478922e10 5.266042289314851e8 5.335410077470899e8 5.200196852481546e8 -18399.284265702703
21 4.299059883250714e9 3.935869661940978e7 4.323290793347448e9 9.450084987313491e7 9.567634535006045e7 9.33846959853879e7 -6117.217517090519
31 1.499338772458752e9 3.935869661940978e7 1.4820776963815975e9 2.0898137007484093e7 2.112704968110676e7 2.067312373790333e7 -4610.209823766732
41 7.937643090747509e8 3.935869661940978e7 7.701021149862934e8 6.324633689713653e6 6.381784736060145e6 6.270408027042791e6 -4176.284271100201
51 5.351055211364413e8 3.935869661940978e7 5.042149568488556e8 2.7758361535471133e6 2.791743769300322e6 2.7595394492550623e6 -4001.8589504582246
61 4.003498219149427e8 3.935869661940978e7 3.6525356725891715e8 1.8311340666385463e6 1.8400192283093738e6 1.8227073928641705e6 -3899.4107764219893
71 3.065848992506059e8 3.935869661940978e7 2.7050615662677467e8 1.286830259471013e6 1.2917356005798837e6 1.2820618900689704e6 -3832.2804937359865
81 2.3860282096130145e8 3.935869661940978e7 2.0167431916784573e8 954869.2497616883 957612.0932282682 952094.8231383353 -3788.3781409501094
91 1.8797599288520783e8 3.935869661940978e7 1.5055901911193708e8 712973.9850170193 715154.2415558741 710802.5250521498 -3754.9280386885634
101 1.5053950134009346e8 3.935869661940978e7 1.1450217759783338e8 550434.3605200592 552884.5767124521 548002.1038132722 -3721.1110411037052
111 1.2239506558758149e8 3.935869661940978e7 8.576657635363051e7 410567.1891017816 412240.6770923266 408865.0111854531 -3704.291585815407
121 1.0156148507608625e8 3.935869661940978e7 6.4310961721391834e7 314562.3677214856 316029.9455142916 313152.9013540738 -3685.3240941370323
131 8.59119726915058e7 3.935869661940978e7 4.903180308214645e7 246463.51871955942 247775.3822143096 245135.9182934026 -3673.92100121604
141 7.435580046905904e7 3.935869661940978e7 3.762348902493487e7 196939.78194678176 198242.49194472306 195724.75138013266 -3666.8840802718414
151 6.57618461900706e7 3.935869661940978e7 2.8986070727253698e7 151633.78865713955 152562.33010560038 150667.64771686055 -3661.4016223702433
161 5.929814413270265e7 3.935869661940978e7 2.2710306001031276e7 120438.76181849772 121297.21537419861 119525.75831354914 -3655.976031527934
171 5.459664453219907e7 3.935869661940978e7 1.7857927383188155e7 105271.90077341897 106309.93739497148 104254.66978825387 -3653.9097764796234
181 5.091328302147607e7 3.935869661940978e7 1.3604873811423844e7 77932.07936784251 78477.76440591438 77392.77705723213 -3651.1243585231427
191 4.8248914966791876e7 3.935869661940978e7 1.0869794094004229e7 66048.04431189137 66608.37100886914 65501.452734113824 -3647.8409229038743
201 4.619251468180522e7 3.935869661940978e7 9.217751252068875e6 58189.472162216225 58805.509376774644 57597.26067389988 -3647.5780442560094
211 4.469267258736747e7 3.935869661940978e7 8.016935295454701e6 52875.38741003185 53568.25220880453 52171.4375163452 -3645.7393735010146
221 4.356281069767611e7 3.935869661940978e7 6.8208225186662e6 47216.005284844665 47840.0792574885 46551.35099082203 -3644.9379319225886
231 4.2785498788626485e7 3.935869661940978e7 5.8654614835518235e6 46650.660638225156 47394.674994830675 45904.983377392935 -3644.0808602705383
241 4.2171535002990514e7 3.935869661940978e7 5.260484659885473e6 44427.30127169024 45167.01151152104 43658.87155349215 -3643.463751816379
251 4.168912860072504e7 3.935869661940978e7 4.676686990036507e6 37579.61119398677 38141.39318541217 37027.00283388942 -3643.093078224726
261 4.137180564965384e7 3.935869661940978e7 4.482159998227213e6 40575.569637745124 41210.432839944086 39915.137453825315 -3644.5871392388976
271 4.110938154587683e7 3.935869661940978e7 4.1767524539033584e6 40758.16968394139 41571.28489564915 39982.68688334752 -3642.3562450008826
281 4.0913114931507334e7 3.935869661940978e7 4.2619253431667285e6 35933.7406875529 36601.81711656677 35217.44536341279 -3643.147954834176
291 4.079307721737621e7 3.935869661940978e7 3.779537594401278e6 38750.17357334222 39466.530310766655 38054.059890946526 -3642.1492806753404
301 4.06513954437527e7 3.935869661940978e7 3.6821046580069643e6 38041.2969356599 38796.85525447057 37296.40859229944 -3641.2934935292783
311 4.057703949777055e7 3.935869661940978e7 4.1068780594602306e6 37523.46686587531 38251.36458166965 36786.35301985683 -3642.990980223247
321 4.0491823552397646e7 3.935869661940978e7 3.454070628829273e6 33225.962483913034 33759.824914931436 32660.740560327937 -3642.8256850002804
331 4.048088153734046e7 3.935869661940978e7 3.430198326993846e6 33144.20983187318 33715.394605371024 32579.76718373025 -3643.613323329429
341 4.047394538887247e7 3.935869661940978e7 3.3104222668374386e6 32277.91561868353 32809.07709515556 31749.721795448215 -3643.6918536601293
351 4.0386766073076285e7 3.935869661940978e7 3.314077573087547e6 34567.951893650126 35246.75072335141 33941.33839990666 -3641.6452346612646
361 4.0354646444578186e7 3.935869661940978e7 3.640551993638374e6 34571.27664250256 35268.98740794422 33864.985702202255 -3641.662806326264
371 4.0372900286276296e7 3.935869661940978e7 3.4359685502114664e6 34634.76530955101 35332.827669535734 33938.92963686676 -3641.8862253785505
381 4.037378771794366e7 3.935869661940978e7 3.7764729004840227e6 33841.346873091075 34527.79925489276 33179.79684636767 -3643.5665971159565
391 4.0342016694915876e7 3.935869661940978e7 3.373613546219686e6 33182.319304016906 33858.126501043465 32504.08552058167 -3641.9245325355296
401 4.041511281050997e7 3.935869661940978e7 3.1093477397239003e6 33514.26803882108 34125.65353359267 32914.91878451507 -3641.7168405770617
411 4.038870421414169e7 3.935869661940978e7 3.4968554783735434e6 31362.20913659096 31871.4270911018 30848.736300668035 -3643.6532326308584
421 4.0340778258300915e7 3.935869661940978e7 3.086988309860757e6 30629.513375607516 31083.760571119245 30184.550575310175 -3643.9455138233416
431 4.034663138052589e7 3.935869661940978e7 3.165279392350431e6 32606.157870549712 33218.38827853773 32007.94430431196 -3642.783235790975
441 4.033421234059782e7 3.935869661940978e7 3.488586631392207e6 34542.92162661637 35186.64595803078 33882.163330598916 -3642.1811031640914
451 4.037452003343003e7 3.935869661940978e7 3.282169547447711e6 33465.96581776884 34067.812857915626 32874.49240667414 -3642.211968912053
461 4.0316556508483656e7 3.935869661940978e7 3.4473268190355357e6 35965.61146501231 36695.909066068496 35216.54744721339 -3641.807165193277
471 4.033371757256296e7 3.935869661940978e7 3.4199396461302587e6 33600.32277287763 34239.53968062627 32967.30466244275 -3642.2401346180022
481 4.030591713008158e7 3.935869661940978e7 3.268316868441174e6 32414.197995863124 33094.43683359391 31716.51191677013 -3641.768051314899
491 4.032569242742207e7 3.935869661940978e7 3.3533883425581534e6 30745.84232099655 31275.05927840387 30213.499607611244 -3642.817968439514


==> data/simulation/airfoil_linearmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.4778921478024878e11 3.792310750747301e7 1.474296761801855e11 4.656630472209601e9 4.709786591706816e9 4.603004824988621e9 -138037.6429046377
11 1.931975825657047e10 3.792310750747301e7 1.9147618337534977e10 5.266042289314851e8 5.335410077470899e8 5.200196852481546e8 -18399.284265702703
21 4.1422541005048876e9 3.792310750747301e7 4.1656012000668473e9 9.450084987313491e7 9.567634535006045e7 9.33846959853879e7 -6117.217517090519
31 1.4446512760762663e9 3.792310750747301e7 1.4280197892641299e9 2.0898137007484093e7 2.112704968110676e7 2.067312373790333e7 -4610.209823766732
41 7.648122293902885e8 3.792310750747301e7 7.420131021997622e8 6.324633689713653e6 6.381784736060145e6 6.270408027042791e6 -4176.284271100201
51 5.155878666677497e8 3.792310750747301e7 4.8582402052791315e8 2.7758361535471133e6 2.791743769300322e6 2.7595394492550623e6 -4001.8589504582246
61 3.8574730503576416e8 3.792310750747301e7 3.5193116901631725e8 1.8311340666385463e6 1.8400192283093738e6 1.8227073928641705e6 -3899.4107764219893
71 2.9540240453200907e8 3.792310750747301e7 2.6063961631042802e8 1.286830259471013e6 1.2917356005798837e6 1.2820618900689704e6 -3832.2804937359865
81 2.298999338676654e8 3.792310750747301e7 1.9431838102446225e8 954869.2497616883 957612.0932282682 952094.8231383353 -3788.3781409501094
91 1.8111968984112984e8 3.792310750747301e7 1.4506748179346088e8 712973.9850170193 715154.2415558741 710802.5250521498 -3754.9280386885634
101 1.4504867184415373e8 3.792310750747301e7 1.1032579177079849e8 550434.3605200592 552884.5767124521 548002.1038132722 -3721.1110411037052
111 1.1793078716089003e8 3.792310750747301e7 8.263830406655857e7 410567.1891017816 412240.6770923266 408865.0111854531 -3704.291585815407
121 9.785709832970327e7 3.792310750747301e7 6.196526950341389e7 314562.3677214856 316029.9455142916 313152.9013540738 -3685.3240941370323
131 8.277839171753424e7 3.792310750747301e7 4.72434081657708e7 246463.51871955942 247775.3822143096 245135.9182934026 -3673.92100121604
141 7.164372316401103e7 3.792310750747301e7 3.625120472358735e7 196939.78194678176 198242.49194472306 195724.75138013266 -3666.8840802718414
151 6.336322715055064e7 3.792310750747301e7 2.7928830020150766e7 151633.78865713955 152562.33010560038 150667.64771686055 -3661.4016223702433
161 5.713528381634788e7 3.792310750747301e7 2.1881969095322926e7 120438.76181849772 121297.21537419861 119525.75831354914 -3655.976031527934
171 5.260526814304127e7 3.792310750747301e7 1.720657764266777e7 105271.90077341897 106309.93739497148 104254.66978825387 -3653.9097764796234
181 4.905625392882386e7 3.792310750747301e7 1.3108650605296334e7 77932.07936784251 78477.76440591438 77392.77705723213 -3651.1243585231427
191 4.648906625811598e7 3.792310750747301e7 1.0473330444992105e7 66048.04431189137 66608.37100886914 65501.452734113824 -3647.8409229038743
201 4.4507671383825175e7 3.792310750747301e7 8.881544274784232e6 58189.472162216225 58805.509376774644 57597.26067389988 -3647.5780442560094
211 4.3062534350914866e7 3.792310750747301e7 7.7245265483103935e6 52875.38741003185 53568.25220880453 52171.4375163452 -3645.7393735010146
221 4.1973882923678145e7 3.792310750747301e7 6.572040702516964e6 47216.005284844665 47840.0792574885 46551.35099082203 -3644.9379319225886
231 4.122492299561682e7 3.792310750747301e7 5.651525902741832e6 46650.660638225156 47394.674994830675 45904.983377392935 -3644.0808602705383
241 4.06333527070526e7 3.792310750747301e7 5.068614781127045e6 44427.30127169024 45167.01151152104 43658.87155349215 -3643.463751816379
251 4.016854103950593e7 3.792310750747301e7 4.506110042641853e6 37579.61119398677 38141.39318541217 37027.00283388942 -3643.093078224726
261 3.986279303663138e7 3.792310750747301e7 4.318679076777014e6 40575.569637745124 41210.432839944086 39915.137453825315 -3644.5871392388976
271 3.960994003134563e7 3.792310750747301e7 4.0244104308093167e6 40758.16968394139 41571.28489564915 39982.68688334752 -3642.3562450008826
281 3.942083134155471e7 3.792310750747301e7 4.106475877101334e6 35933.7406875529 36601.81711656677 35217.44536341279 -3643.147954834176
291 3.930517246364576e7 3.792310750747301e7 3.6416835039536925e6 38750.17357334222 39466.530310766655 38054.059890946526 -3642.1492806753404
301 3.9168657813755386e7 3.792310750747301e7 3.547803736705636e6 38041.2969356599 38796.85525447057 37296.40859229944 -3641.2934935292783
311 3.909701416019174e7 3.792310750747301e7 3.957083932982938e6 37523.46686587531 38251.36458166965 36786.35301985683 -3642.990980223247
321 3.901490649375989e7 3.792310750747301e7 3.3280874017111743e6 33225.962483913034 33759.824914931436 32660.740560327937 -3642.8256850002804
331 3.900436347141355e7 3.792310750747301e7 3.3050857184407916e6 33144.20983187318 33715.394605371024 32579.76718373025 -3643.613323329429
341 3.899768044437726e7 3.792310750747301e7 3.1896785600270526e6 32277.91561868353 32809.07709515556 31749.721795448215 -3643.6918536601293
351 3.891368031231148e7 3.792310750747301e7 3.193199901819319e6 34567.951893650126 35246.75072335141 33941.33839990666 -3641.6452346612646
361 3.8882731804649144e7 3.792310750747301e7 3.5077659015382105e6 34571.27664250256 35268.98740794422 33864.985702202255 -3641.662806326264
371 3.8900320088336915e7 3.792310750747301e7 3.3106447805374623e6 34634.76530955101 35332.827669535734 33938.92963686676 -3641.8862253785505
381 3.890117505996062e7 3.792310750747301e7 3.6387293106031464e6 33841.346873091075 34527.79925489276 33179.79684636767 -3643.5665971159565
391 3.887056282142914e7 3.792310750747301e7 3.2505640053038877e6 33182.319304016906 33858.126501043465 32504.08552058167 -3641.9245325355296
401 3.8940993165975764e7 3.792310750747301e7 2.995937538034415e6 33514.26803882108 34125.65353359267 32914.91878451507 -3641.7168405770617
411 3.891554814172435e7 3.792310750747301e7 3.3693114539468614e6 31362.20913659096 31871.4270911018 30848.736300668035 -3643.6532326308584
421 3.8869370738827474e7 3.792310750747301e7 2.9743944661934827e6 30629.513375607516 31083.760571119245 30184.550575310175 -3643.9455138233416
431 3.88750096392092e7 3.792310750747301e7 3.0498291878470485e6 32606.157870549712 33218.38827853773 32007.94430431196 -3642.783235790975
441 3.886304334780044e7 3.792310750747301e7 3.3613437244131193e6 34542.92162661637 35186.64595803078 33882.163330598916 -3642.1811031640914
451 3.8901881072433464e7 3.792310750747301e7 3.1624558372217426e6 33465.96581776884 34067.812857915626 32874.49240667414 -3642.211968912053
461 3.884603148775326e7 3.792310750747301e7 3.3215888276999486e6 35965.61146501231 36695.909066068496 35216.54744721339 -3641.807165193277
471 3.886256631945571e7 3.792310750747301e7 3.295200297463596e6 33600.32277287763 34239.53968062627 32967.30466244275 -3642.2401346180022
481 3.883577931944691e7 3.792310750747301e7 3.14910732105738e6 32414.197995863124 33094.43683359391 31716.51191677013 -3641.768051314899
491 3.885483404142547e7 3.792310750747301e7 3.23107657386165e6 30745.84232099655 31275.05927840387 30213.499607611244 -3642.817968439514


==> data/simulation/airfoil_softpluschol_boundedentropybound.csv <==
t ABC C optcm opt gvar gvaru gvarl elbo
1 9.7291501206562e10 1.918533906387069e7 9.704906522484485e10 9.704906522484485e10 2.2063750442010036e9 2.239132260389081e9 2.1732323972136087e9 -175788.16527879908
11 7.186116291208532e9 1.918533906387069e7 7.106012814280798e9 7.106012814280798e9 1.468688601647605e8 1.4876283911786214e8 1.4506363732473773e8 -14417.666972925
21 3.6332415736624017e9 1.918533906387069e7 3.6580236872754774e9 3.6580236872754774e9 6.840351151009926e7 6.936807557226035e7 6.747903141722053e7 -7364.659214128269
31 2.457014450067314e9 1.918533906387069e7 2.437311225264324e9 2.437311225264324e9 4.790830180588005e7 4.868081449696334e7 4.7154714303941295e7 -6036.924308196567
41 1.792301899752961e9 1.918533906387069e7 1.796118428180925e9 1.796118428180925e9 3.784492788222644e7 3.8495667529337876e7 3.722305594427403e7 -6519.634478970502
51 1.391893170445718e9 1.918533906387069e7 1.3942805933398647e9 1.3942805933398647e9 3.1899449397399094e7 3.2488838708481297e7 3.1304013289253034e7 -4939.345927552933
61 1.0844702657380686e9 1.918533906387069e7 1.059083521013807e9 1.059083521013807e9 2.1522943394828416e7 2.1903614721775386e7 2.115093333097751e7 -5252.012342417087
71 9.159167851729801e8 1.918533906387069e7 9.090943392149726e8 9.090943392149726e8 1.6291837534967827e7 1.654037955710551e7 1.6042908344005095e7 -5043.743891439275
81 7.890530522808572e8 1.918533906387069e7 7.843794132867844e8 7.843794132867844e8 1.5077637957699383e7 1.532644719107961e7 1.4828393228673255e7 -4799.783125635383
91 7.097920030413557e8 1.918533906387069e7 7.040331083543228e8 7.040331083543228e8 1.4065398385629807e7 1.4309984770526452e7 1.3822327450857231e7 -4963.0859790425575
101 6.385418925276734e8 1.918533906387069e7 6.398636977311852e8 6.398636977311852e8 1.3279553788828049e7 1.3520730936141567e7 1.3045729679755354e7 -4620.55016487746
111 5.388133663801532e8 1.918533906387069e7 5.407265404899306e8 5.407265404899306e8 1.2706100699150776e7 1.2949617173263844e7 1.2461854076384353e7 -4514.750860030107
121 5.037120899176791e8 1.918533906387069e7 4.945091324042092e8 4.945091324042092e8 8.213926374422346e6 8.353901031213649e6 8.077728728886671e6 -4453.4419425634715
131 4.6093906487954944e8 1.918533906387069e7 4.650630147294304e8 4.650630147294304e8 8.145150691996977e6 8.275925964405716e6 8.013371573140259e6 -4071.1140378684677
141 4.369973185149178e8 1.918533906387069e7 4.191129353155229e8 4.191129353155229e8 1.0494192407326704e7 1.0691889025097417e7 1.0304518282474408e7 -4078.777409290197
151 3.98818657329912e8 1.918533906387069e7 3.8625849896555316e8 3.8625849896555316e8 6.445040516511799e6 6.543842700574808e6 6.3425488989679e6 -4075.3221505383663
161 3.645573264323223e8 1.918533906387069e7 3.5513364790339667e8 3.5513364790339667e8 9.437834907070655e6 9.595033973545572e6 9.272532803091211e6 -4189.279561286729
171 3.641774243579106e8 1.918533906387069e7 3.5354849328815615e8 3.5354849328815615e8 5.553793920699051e6 5.640036040016502e6 5.469280909336831e6 -4252.76799820628
181 3.3031146753086907e8 1.918533906387069e7 3.333509462212612e8 3.333509462212612e8 6.414750017954825e6 6.530005827740548e6 6.304281745017115e6 -4077.802242973783
191 3.091959604439502e8 1.918533906387069e7 3.081776620971148e8 3.081776620971148e8 5.3128125516351815e6 5.388534086272281e6 5.237827999834508e6 -3921.380427994722
201 2.9314730451949304e8 1.918533906387069e7 2.8760711352900714e8 2.8760711352900714e8 8.58058755062107e6 8.728927642849684e6 8.43599605961898e6 -4045.9335957189946
211 2.6766112623300186e8 1.918533906387069e7 2.5982597783554173e8 2.5982597783554173e8 4.464101914671833e6 4.538775471913881e6 4.388979332455207e6 -4094.9045102765344
221 2.5652366109030944e8 1.918533906387069e7 2.5003711864353228e8 2.5003711864353228e8 4.385565115780934e6 4.455007191022153e6 4.311493061607436e6 -4097.87563459152
231 2.5370073259097996e8 1.918533906387069e7 2.446353693958061e8 2.446353693958061e8 5.063690185269059e6 5.154060982248787e6 4.971918212739718e6 -4001.4182394501
241 2.322291361726834e8 1.918533906387069e7 2.2288728061673418e8 2.2288728061673418e8 4.0657239055850212e6 4.1354114930563257e6 3.994764095703668e6 -3956.8411459541276
251 2.2786283608520305e8 1.918533906387069e7 2.205011238309317e8 2.205011238309317e8 4.0190370291359234e6 4.0923704729036223e6 3.947126578156437e6 -3983.4543402791737
261 2.2675231090893367e8 1.918533906387069e7 2.1315488513580272e8 2.1315488513580272e8 5.674341763782783e6 5.763712224376891e6 5.579830607345372e6 -4101.3462021050045
271 2.1319652550414255e8 1.918533906387069e7 1.992680526151081e8 1.992680526151081e8 4.301691565444016e6 4.379077652472187e6 4.2277009530774085e6 -3819.5060723604865
281 2.0051964180478936e8 1.918533906387069e7 1.908464253336445e8 1.908464253336445e8 3.79681885314235e6 3.859001982917208e6 3.73200092901667e6 -3929.5282199966828
291 2.0770209553093684e8 1.918533906387069e7 2.0073628207686222e8 2.0073628207686222e8 4.574315391932293e6 4.64612246430716e6 4.504064573263943e6 -3926.220644640641
301 1.8371980547429335e8 1.918533906387069e7 1.7219557704807004e8 1.7219557704807004e8 2.6870016396131776e6 2.72988522046308e6 2.645303414976814e6 -3796.5673277924247
311 1.9133537521426e8 1.918533906387069e7 1.8817456917761448e8 1.8817456917761448e8 2.987525845692218e6 3.0337053286426663e6 2.9403231536130146e6 -3938.1010116728476
321 1.835852469236341e8 1.918533906387069e7 1.7292530953118324e8 1.7292530953118324e8 2.772551176082409e6 2.8126021858378057e6 2.731028762129365e6 -3893.6193160194484
331 1.7054198680196977e8 1.918533906387069e7 1.5948439843642175e8 1.5948439843642175e8 2.659177100627924e6 2.7000864012256465e6 2.618224508905785e6 -3945.7885631112713
341 1.663960431321343e8 1.918533906387069e7 1.5447524679417905e8 1.5447524679417905e8 3.502193759354493e6 3.570503475906999e6 3.434438534551704e6 -3934.542771850675
351 1.6382405000978628e8 1.918533906387069e7 1.544366457116374e8 1.544366457116374e8 2.918792693414302e6 2.97133798249077e6 2.8702059460887723e6 -3781.8600115259774
361 1.6090816689482695e8 1.918533906387069e7 1.5488779006809303e8 1.5488779006809303e8 3.2816887136587664e6 3.345325709679301e6 3.2173372510862504e6 -3799.64988577569
371 1.5756789232273954e8 1.918533906387069e7 1.441586409291483e8 1.441586409291483e8 2.91115694623209e6 2.96309637041469e6 2.8600287692048955e6 -3811.4677039459207
381 1.5084148045713016e8 1.918533906387069e7 1.420058909778415e8 1.420058909778415e8 2.554814521831457e6 2.598266527723229e6 2.5125938012451e6 -3899.405688659128
391 1.4632395908996418e8 1.918533906387069e7 1.368635306588563e8 1.368635306588563e8 2.2233221710948744e6 2.25792217007021e6 2.188636623260368e6 -3798.5318697539587
401 1.423744472572026e8 1.918533906387069e7 1.2834213924282345e8 1.2834213924282345e8 2.513117353513628e6 2.5580896244197534e6 2.4704868060168116e6 -3777.3071805619966
411 1.4236989452770644e8 1.918533906387069e7 1.3042626573791958e8 1.3042626573791958e8 2.494744530252856e6 2.533476901753865e6 2.4557864038509154e6 -3894.1903358547306
421 1.3126929273442703e8 1.918533906387069e7 1.1935571663794096e8 1.1935571663794096e8 3.722983021702091e6 3.7971210279045673e6 3.6497378052476905e6 -3894.766967579931
431 1.3310086433946991e8 1.918533906387069e7 1.2082854520237939e8 1.2082854520237939e8 2.1868060889338693e6 2.224923145669513e6 2.150162757434091e6 -3841.7916767600623
441 1.251352620110597e8 1.918533906387069e7 1.1261286442092438e8 1.1261286442092438e8 1.866708466150539e6 1.8940004913741117e6 1.8389393605902016e6 -3781.9590377872987
451 1.258820750989452e8 1.918533906387069e7 1.1542240686204714e8 1.1542240686204714e8 1.817885966258978e6 1.845423433084731e6 1.7906411260824166e6 -3778.5224720509236
461 1.3016769861606905e8 1.918533906387069e7 1.1689395648291086e8 1.1689395648291086e8 1.9833494243482384e6 2.0140261425335216e6 1.9527382798219137e6 -3790.086988208177
471 1.226487992430293e8 1.918533906387069e7 1.1129671656994201e8 1.1129671656994201e8 2.0455176755772517e6 2.078835390779989e6 2.012330600949839e6 -3752.104159930207
481 1.1805925494324183e8 1.918533906387069e7 1.0612130133730282e8 1.0612130133730282e8 1.7064549430959716e6 1.7331551355704807e6 1.6788435898659863e6 -3747.0651491405147
491 1.1626496120084643e8 1.918533906387069e7 1.0787969259512343e8 1.0787969259512343e8 1.9031320104413168e6 1.9341565024242853e6 1.8721910734861384e6 -3798.311333348037
501 1.1314985104927865e8 1.918533906387069e7 1.0538119498593116e8 1.0538119498593116e8 3.4296451735603143e6 3.4982763861442427e6 3.363092299543302e6 -3800.305332744884
511 1.1382738866695547e8 1.918533906387069e7 1.0545428304055388e8 1.0545428304055388e8 1.9664649280517416e6 1.9981508992246508e6 1.93335708800706e6 -3764.610650179538
521 1.1476253951623216e8 1.918533906387069e7 1.0571362456445247e8 1.0571362456445247e8 1.8614747121130198e6 1.8924197543843195e6 1.829588830733355e6 -3754.973512641208
531 1.0981818442912614e8 1.918533906387069e7 1.0032984217433245e8 1.0032984217433245e8 1.668188426560751e6 1.6939279409759408e6 1.6424363504188452e6 -3759.866271683578
541 1.090833541619232e8 1.918533906387069e7 9.88082003544038e7 9.88082003544038e7 2.0267142859733363e6 2.0591015030937458e6 1.996093625341378e6 -3752.097625505932
551 1.0854988141083473e8 1.918533906387069e7 9.858967228439774e7 9.858967228439774e7 1.776790742417978e6 1.8045259568659752e6 1.7484083402783014e6 -3729.5357541176954
561 1.0346971707760948e8 1.918533906387069e7 9.22274889319077e7 9.22274889319077e7 1.7681238590893126e6 1.7977857360075975e6 1.7399601339147799e6 -3765.168058696023
571 1.0186300687637085e8 1.918533906387069e7 9.246533066127616e7 9.246533066127616e7 1.9215029270368433e6 1.9560258694654116e6 1.8871346740339366e6 -3754.407307301107
581 9.915534413492775e7 1.918533906387069e7 8.765210276369491e7 8.765210276369491e7 1.5568548750835315e6 1.5805302552766844e6 1.5336477838029354e6 -3775.1676956779816
591 9.536114553387606e7 1.918533906387069e7 8.614589048085761e7 8.614589048085761e7 1.58075013196385e6 1.6099060372548646e6 1.5528802379638697e6 -3745.2383844235255
601 9.97501760835467e7 1.918533906387069e7 9.012716238985878e7 9.012716238985878e7 1.9916408963451213e6 2.0250510183730116e6 1.9578103049309952e6 -3781.312785512306
611 9.849205122857097e7 1.918533906387069e7 8.77979571374899e7 8.77979571374899e7 1.8007426152042667e6 1.8345567301960166e6 1.7661768446003722e6 -3731.8715201551145
621 9.319945192591569e7 1.918533906387069e7 8.26898251426444e7 8.26898251426444e7 1.588160762635213e6 1.6147528828090196e6 1.5613136041203092e6 -3701.9184616866823
631 9.095245016204146e7 1.918533906387069e7 7.933626945049271e7 7.933626945049271e7 1.3047532797798582e6 1.32574380803168e6 1.2836199376753264e6 -3711.632394317843
641 9.381264865719473e7 1.918533906387069e7 8.186575416607687e7 8.186575416607687e7 1.6924751425610313e6 1.7218199619323965e6 1.6634938486995543e6 -3752.715043426616
651 8.806982416213179e7 1.918533906387069e7 7.58324739593021e7 7.58324739593021e7 1.3648036695638304e6 1.386436092502631e6 1.3429228284883248e6 -3722.678899692199
661 8.68279650150899e7 1.918533906387069e7 7.67422970620596e7 7.67422970620596e7 1.3342737409007754e6 1.3577537874107615e6 1.311798622783538e6 -3719.9761620975974
671 8.592090769512635e7 1.918533906387069e7 7.424574541393572e7 7.424574541393572e7 1.510975707679503e6 1.5407590840535604e6 1.4816620694100321e6 -3734.458993929915
681 8.725343110455394e7 1.918533906387069e7 7.84049114325569e7 7.84049114325569e7 1.345811889389897e6 1.3672254336179846e6 1.3239772851021586e6 -3761.58755263957
691 8.317358764553732e7 1.918533906387069e7 7.28288193084997e7 7.28288193084997e7 1.2868401957599388e6 1.3080289045532735e6 1.2661723556683138e6 -3730.3775561945076
701 9.106028820808819e7 1.918533906387069e7 7.99562709720011e7 7.99562709720011e7 1.6334691620821971e6 1.660515581638036e6 1.6058538433068146e6 -3718.439535734124
711 8.473966616455096e7 1.918533906387069e7 7.381855746551788e7 7.381855746551788e7 1.5520424630192467e6 1.576810306151485e6 1.527035639683409e6 -3758.723058473585
721 8.393474494831528e7 1.918533906387069e7 7.264687752101253e7 7.264687752101253e7 1.2348351577051587e6 1.25510888596766e6 1.216106635704238e6 -3772.3561624796816
731 8.237744848646843e7 1.918533906387069e7 7.119614565479366e7 7.119614565479366e7 1.4918028947274603e6 1.5171312802256034e6 1.4683089884728706e6 -3733.5063417025763
741 8.189251971349946e7 1.918533906387069e7 7.063167554972921e7 7.063167554972921e7 1.5633639220132986e6 1.5905908313484534e6 1.5357599624782098e6 -3725.811241525282
751 8.014069374202025e7 1.918533906387069e7 6.927242248210235e7 6.927242248210235e7 1.4980689964412428e6 1.5249489389338244e6 1.469860935563762e6 -3717.241860730034
761 8.975561311044219e7 1.918533906387069e7 7.865088361090004e7 7.865088361090004e7 1.0474851097350476e6 1.0639583005441462e6 1.0309423017249047e6 -3791.317732489409
771 8.098223640714243e7 1.918533906387069e7 6.807948584197713e7 6.807948584197713e7 1.1724381066353885e6 1.1903078440086013e6 1.1542662830691764e6 -3729.2058750324504
781 7.655469137435417e7 1.918533906387069e7 6.568157822020226e7 6.568157822020226e7 1.859610332256e6 1.8991901519347068e6 1.8201931207704877e6 -3757.863427082937
791 7.901984524592683e7 1.918533906387069e7 6.64437231288533e7 6.64437231288533e7 1.5897138166247064e6 1.6128973303193236e6 1.5660092035322315e6 -3728.929658152928
801 7.884327707228914e7 1.918533906387069e7 6.802566094339865e7 6.802566094339865e7 1.7288500025086026e6 1.7597783777496878e6 1.6992998194951012e6 -3727.0069191945936
811 7.584387324076293e7 1.918533906387069e7 6.434049213049965e7 6.434049213049965e7 1.0464570491671286e6 1.062387888066465e6 1.0301191817613646e6 -3699.1079868233496
821 7.328157174516097e7 1.918533906387069e7 6.136400887379362e7 6.136400887379362e7 1.0800825730258725e6 1.0968796184941165e6 1.0630271214790046e6 -3704.6107429236704
831 7.227423465853435e7 1.918533906387069e7 6.10580663202334e7 6.10580663202334e7 1.219885045826364e6 1.2403098819171742e6 1.1995132689877201e6 -3681.946908837796
841 7.237519034486745e7 1.918533906387069e7 6.021948607671376e7 6.021948607671376e7 1.8333322417016882e6 1.8713432672901833e6 1.796576591137198e6 -3738.388884493907
851 7.047482565163457e7 1.918533906387069e7 5.783672061187476e7 5.783672061187476e7 960405.5872487669 975994.6896431989 945165.3015950267 -3712.053763459386
861 6.980192660908662e7 1.918533906387069e7 5.564266866160543e7 5.564266866160543e7 1.0059567228215573e6 1.0208924729538368e6 990783.0093245091 -3707.6524606295775
871 6.938399051605335e7 1.918533906387069e7 5.897666568472126e7 5.897666568472126e7 1.0056274418811543e6 1.0224805849341351e6 988319.2309401861 -3748.274507863995
881 7.099349653424072e7 1.918533906387069e7 5.975945942390309e7 5.975945942390309e7 1.081521536273093e6 1.097185398586455e6 1.0656535124555218e6 -3708.942008205015
891 6.936149180283171e7 1.918533906387069e7 5.8099394998241745e7 5.8099394998241745e7 1.2046266823308312e6 1.224424925566775e6 1.1852913637288772e6 -3721.590110130081
901 6.729777221663201e7 1.918533906387069e7 5.405875226628089e7 5.405875226628089e7 1.1334261945864758e6 1.1560202857270425e6 1.1112445223848177e6 -3723.963229793745
911 6.913859368261737e7 1.918533906387069e7 5.7328341052290626e7 5.7328341052290626e7 1.0121771704225874e6 1.0278504877868016e6 995647.8564573402 -3708.0162719945583
921 6.832327730525354e7 1.918533906387069e7 5.6779234094958626e7 5.6779234094958626e7 1.1457260832420273e6 1.16782929337326e6 1.1235535577077114e6 -3714.3832373326773
931 6.482616777602791e7 1.918533906387069e7 5.232946191715829e7 5.232946191715829e7 1.4557575739583115e6 1.4783213257148277e6 1.4333008982159614e6 -3700.0137357001104
941 6.546009352489764e7 1.918533906387069e7 5.449321416413155e7 5.449321416413155e7 982249.1178482048 998943.654366197 965742.3239039363 -3687.154563057827
951 6.818378792451598e7 1.918533906387069e7 5.7804943266869076e7 5.7804943266869076e7 1.2155280362771612e6 1.2398863033528004e6 1.1920266610487765e6 -3747.6420499908877
961 6.463282718171044e7 1.918533906387069e7 5.374522406385123e7 5.374522406385123e7 1.2527859088446936e6 1.2766954529491013e6 1.2290681394616899e6 -3695.888458242628
971 6.6183271996323034e7 1.918533906387069e7 5.3218427063137054e7 5.3218427063137054e7 933932.9170199494 950662.1992796952 917200.3723451856 -3731.0753403219264
981 6.32824610326123e7 1.918533906387069e7 5.120819323067228e7 5.120819323067228e7 929495.8765060263 943791.2587289743 915377.7978970726 -3725.701073270439
991 6.486844617186265e7 1.918533906387069e7 5.425839569433981e7 5.425839569433981e7 1.2783487101485948e6 1.3013916382138694e6 1.25505593308408e6 -3704.3587910950064


==> data/simulation/airfoil_softpluschol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.945923049946564e11 3.935869661940978e7 1.9446042668344684e11 1.0942460110543294e9 1.1053890835647163e9 1.0835980902270381e9 -175788.16527879908
11 8.575131620244127e9 3.935869661940978e7 8.5186882976286335e9 6.377089564742754e7 6.463042582875944e7 6.2920340196260355e7 -10545.306561269186
21 4.0980826393981547e9 3.935869661940978e7 4.059884455488357e9 4.1043329499745965e7 4.1631844381702304e7 4.044114680204321e7 -6513.856342412135
31 2.461105651072209e9 3.935869661940978e7 2.458700550666774e9 4.096338842979055e7 4.151533080794883e7 4.039999345328749e7 -5302.6073962495875
41 1.8409551273292105e9 3.935869661940978e7 1.7974482269134145e9 7.684385796088393e6 7.804969497578953e6 7.5589375263597155e6 -4480.3236520336295
51 1.4657994467027934e9 3.935869661940978e7 1.4788846819259443e9 8.826360812937869e6 8.990510561441764e6 8.66487599459167e6 -4641.742412149879
61 1.2044856755387797e9 3.935869661940978e7 1.1978281414220412e9 1.0988567183986595e7 1.1163516039347785e7 1.081093626503754e7 -4965.408308094232
71 9.616993951490222e8 3.935869661940978e7 9.468825876022254e8 4.5983008932302045e6 4.685697313448929e6 4.512069871761525e6 -4036.427174829756
81 1.0776876043339608e9 3.935869661940978e7 1.0541503844209334e9 5.0957351885342635e6 5.187027581279655e6 5.005012530128357e6 -4385.668485100509
91 7.498470560784557e8 3.935869661940978e7 7.349904324569234e8 5.092500418360748e6 5.181598244702314e6 5.002750494512859e6 -4283.513706981651
101 6.9439101243167e8 3.935869661940978e7 6.783686175527076e8 3.8492989227222097e6 3.9208340945658972e6 3.7792053913355675e6 -3965.1561735506216
111 6.266175960613412e8 3.935869661940978e7 6.074966514472469e8 2.237991546393404e6 2.278924166175659e6 2.198450700600185e6 -3923.9647070778756
121 5.68762220297362e8 3.935869661940978e7 5.438639661816165e8 2.712357507357093e6 2.758517155450546e6 2.6647950102649243e6 -3975.8888851412007
131 5.38506074258784e8 3.935869661940978e7 5.065351002564583e8 3.16383087861043e6 3.2227255830595363e6 3.1051505954827736e6 -4064.556140782248
141 6.668065498565735e8 3.935869661940978e7 6.501228357756844e8 3.9339468248909186e6 3.996421635670335e6 3.8691837705893284e6 -4023.6641893989913
151 4.678524594780074e8 3.935869661940978e7 4.565510433523835e8 1.6223266600307433e6 1.6512425770953023e6 1.5937882048056796e6 -3909.5547486224887
161 4.407804701993324e8 3.935869661940978e7 4.200751875913811e8 1.621385977020671e6 1.650455653006132e6 1.5922762045482786e6 -4078.145015516888
171 4.035824305357923e8 3.935869661940978e7 3.879494993764036e8 1.79046074394568e6 1.8198972867032357e6 1.759163043716793e6 -3900.3091131460237
181 3.833400987949688e8 3.935869661940978e7 3.6487190280997944e8 1.5099634825769677e6 1.5365159893944212e6 1.4837147344454075e6 -3883.055187223017
191 3.8971436924741983e8 3.935869661940978e7 3.6875605798219585e8 1.8873307613018411e6 1.9243133537712814e6 1.8513404784793775e6 -3895.5869513088373
201 3.588815905387848e8 3.935869661940978e7 3.317433828601544e8 1.411539543160061e6 1.4376229109687821e6 1.384738284806271e6 -3810.589784388096
211 3.3258083855309945e8 3.935869661940978e7 3.1178258587244016e8 2.1810735404807623e6 2.2200567075283015e6 2.141629889543332e6 -3780.2000805089556
221 3.1933307064350545e8 3.935869661940978e7 2.983428421732328e8 1.8361075428525673e6 1.867947192331105e6 1.8042551368217939e6 -3777.8682346028795
231 3.121954673771327e8 3.935869661940978e7 2.956223235449728e8 1.0580076258767536e6 1.0774274136935456e6 1.0388027051177488e6 -3800.35061600455
241 2.9557378537687546e8 3.935869661940978e7 2.730092523639981e8 973857.805813107 992267.0714537101 956097.7009543309 -3854.8910315414173
251 2.879507163323911e8 3.935869661940978e7 2.6343924226471442e8 1.0916599495384498e6 1.1101652292073867e6 1.0731173895858128e6 -3772.3523463793804
261 2.8230206043803656e8 3.935869661940978e7 2.621247021272834e8 996893.9614572068 1.0161247459357405e6 978473.9815054266 -3822.6437339874324
271 2.9536747069869614e8 3.935869661940978e7 2.723475763923798e8 1.6501650277033295e6 1.6797687992105267e6 1.619699752996465e6 -3854.85404085336
281 2.7332096144446284e8 3.935869661940978e7 2.479987579744393e8 1.5197497675407287e6 1.5484323499388967e6 1.4915155524515253e6 -3833.0450990353784
291 2.4434051759607473e8 3.935869661940978e7 2.2382385070006618e8 1.0004717461220438e6 1.0190505022197593e6 982207.984934209 -3814.2804646300565
301 2.4797333802240565e8 3.935869661940978e7 2.236684361972701e8 990024.6808106255 1.0076571091599979e6 971743.9909237947 -3810.331977099473
311 2.3443316560183898e8 3.935869661940978e7 2.0926897592456836e8 775890.9037140737 790184.611282419 762098.4867173033 -3772.6792820743494
321 2.390167884952152e8 3.935869661940978e7 2.1401792826461652e8 732885.2884180422 746706.9132296299 719699.3403451305 -3797.650647654606
331 2.1695412306261447e8 3.935869661940978e7 1.9586794335406098e8 1.2139276037051699e6 1.2347465382901402e6 1.1922763103760888e6 -3734.908395124462
341 2.198386127110132e8 3.935869661940978e7 1.9743880537713346e8 1.1115801895422612e6 1.1321671182608516e6 1.0911776093202333e6 -3762.7727629596543
351 2.0445743624639368e8 3.935869661940978e7 1.8074920355875498e8 841566.3424743409 858147.5499304623 824873.1783815385 -3756.372523065128
361 2.1250799152551973e8 3.935869661940978e7 1.9034003167677477e8 642940.3203849177 654754.1843397693 630965.9661590987 -3823.598153914015
371 1.9990215628255048e8 3.935869661940978e7 1.7243967694001976e8 854286.0291379283 871619.9460325923 837786.8997113032 -3765.1401384194314
381 1.9359009938763505e8 3.935869661940978e7 1.7161847489111444e8 712637.1215677314 724992.51445961 699977.6859794038 -3770.366913343686
391 1.8725090894809255e8 3.935869661940978e7 1.6169071472609875e8 659281.9510661596 671329.3871818314 647551.4026204137 -3700.2019280051763
401 1.9244474915874487e8 3.935869661940978e7 1.661024760568547e8 688524.646861047 701463.0940200485 675828.1090374673 -3772.428951224496
411 2.103587881411739e8 3.935869661940978e7 1.864851006379113e8 1.2403185789311205e6 1.2604518790727542e6 1.220696231730754e6 -3740.4508118016875
421 1.8294606271990943e8 3.935869661940978e7 1.596172083044338e8 994794.5072094505 1.0122518796862619e6 976577.4121633852 -3771.6116124368136
431 1.7206186050275493e8 3.935869661940978e7 1.4791992019094044e8 1.3574177027378536e6 1.379862670874271e6 1.3350359557071703e6 -3735.9554193318704
441 1.691605188383818e8 3.935869661940978e7 1.446436257336467e8 591175.1236403134 601648.9231318438 581100.2344458034 -3712.5828349815556
451 1.726243998100618e8 3.935869661940978e7 1.455376476615978e8 1.1499553785372493e6 1.1707174524079948e6 1.129837113276855e6 -3765.714283452908
461 1.697514376595904e8 3.935869661940978e7 1.424032454862911e8 1.683832655629245e6 1.7099016240535772e6 1.658151949379066e6 -3746.3033146959538
471 1.7507805534709388e8 3.935869661940978e7 1.5161704739956057e8 694167.1263392961 707389.64704194 681175.720273801 -3739.1681167956367
481 1.5807100917134494e8 3.935869661940978e7 1.3668848452873126e8 651355.2986175516 663239.2452476273 638938.7037959595 -3715.05220803216
491 1.53089347661872e8 3.935869661940978e7 1.2938630349868909e8 628343.5787609549 640371.4385423812 616422.6487833955 -3689.6862421062656
501 1.6291928810266736e8 3.935869661940978e7 1.4028999774527472e8 1.4911389440145735e6 1.5124978340234463e6 1.4693938789259486e6 -3692.3513283531506
511 1.67555694825395e8 3.935869661940978e7 1.4219848045046237e8 3.9401412699196213e6 3.9800118447017604e6 3.9001025782357915e6 -3821.3807214142557
521 1.4598803836591715e8 3.935869661940978e7 1.2234583671156587e8 826616.869281168 841645.4505087131 811487.7776984277 -3773.9352588601746
531 1.769449424197124e8 3.935869661940978e7 1.5159790327684242e8 502702.8350326992 512134.6704949699 493260.0506316168 -3753.4173385377508
541 1.5181208297286165e8 3.935869661940978e7 1.2380027190715781e8 524967.7492934518 535195.4871489041 514941.47877993254 -3722.8096464559917
551 1.3865258479964244e8 3.935869661940978e7 1.1369478525846992e8 519964.190784503 529768.90501233 510012.69672227436 -3686.023398101544
561 1.4045376388666204e8 3.935869661940978e7 1.1499985794635762e8 543748.1875929992 552640.1948708975 535147.5154240176 -3700.490224577907
571 1.3595422986060193e8 3.935869661940978e7 1.0985642703605339e8 404795.1008870554 412633.0807747755 396972.3459757883 -3678.577311130124
581 1.356761618328622e8 3.935869661940978e7 1.1193033948003484e8 733943.1540619446 747390.9411224637 720817.831155518 -3762.126126459793
591 1.310525358421832e8 3.935869661940978e7 1.0627786023553932e8 776638.8806928439 790462.3335939674 762873.2065693497 -3717.1333043173163
601 1.315870419992114e8 3.935869661940978e7 1.0714065466810298e8 408235.34341489803 415622.61500414717 400779.17141343467 -3732.071164321612
611 1.2975335242183787e8 3.935869661940978e7 1.048162768345672e8 1.5361800608081892e6 1.5579049463337169e6 1.5146341481599917e6 -3726.2942012057347
621 1.3145031933407524e8 3.935869661940978e7 1.0756753963213377e8 392245.0992900417 399412.19514009124 385254.3391717648 -3697.107008712116
631 1.2566116212306026e8 3.935869661940978e7 9.96668969654178e7 720295.1116494796 733762.8515248072 706924.7308932072 -3704.5082099263336
641 1.2470226874507827e8 3.935869661940978e7 9.962150723784782e7 586382.6656711836 596817.7424568085 575931.6373305205 -3688.115574011746
651 1.2234707587078679e8 3.935869661940978e7 9.592201560609442e7 1.1901011151768756e6 1.2083907260105724e6 1.172155658278627e6 -3689.210764745518
661 1.2397268280165619e8 3.935869661940978e7 9.821312454979317e7 339333.05376419507 345646.21664883214 332888.8695976537 -3697.9485769709204
671 1.1873561486738366e8 3.935869661940978e7 9.36684889800374e7 505452.2254838585 514985.51514640014 496201.73947746615 -3691.1366549332643
681 1.280292040354088e8 3.935869661940978e7 1.0169332751957224e8 456717.04464069236 465780.4749289486 447917.73651985155 -3707.411647157632
691 1.1580424724742994e8 3.935869661940978e7 9.067147947903731e7 690579.360819695 702592.9348321569 678177.7464358319 -3681.972799726092
701 1.2217335515028775e8 3.935869661940978e7 9.730179345058861e7 422538.2548219137 430099.08645428467 414938.74883074913 -3720.2801997465704
711 1.2766462600859755e8 3.935869661940978e7 1.0177677683667034e8 397411.4378715762 404449.12576784176 390310.2556509538 -3685.2394103537304
721 1.1555120256512511e8 3.935869661940978e7 8.858616401379119e7 310140.4344317114 315920.5129995518 304413.46119015 -3692.4491133229862
731 1.1175980456474298e8 3.935869661940978e7 8.57701854731676e7 339094.2508948751 345036.8441906696 333178.98603041994 -3699.208196601759
741 1.2247260882640254e8 3.935869661940978e7 9.679349957407e7 498864.1550464695 507777.41260365833 490168.5048002231 -3695.2689246099303
751 1.0892272221162224e8 3.935869661940978e7 8.264015972831091e7 335770.0484281437 341633.17267018394 330160.69003374205 -3712.812033833923
761 1.0874473034070331e8 3.935869661940978e7 8.221583832349254e7 411713.1766261543 418832.58571948326 404535.8318224205 -3690.1653394170175
771 1.1500186608286488e8 3.935869661940978e7 8.859015826741709e7 377504.5442042091 383567.4878769662 371518.521696419 -3706.093732627027
781 1.0970337129447085e8 3.935869661940978e7 8.380175328671558e7 517615.9575698312 527972.3667636527 507751.61096998124 -3709.373916555311
791 1.0747570809359863e8 3.935869661940978e7 8.183836494372177e7 847402.7191439118 860963.7313066872 833904.6992538386 -3723.31099738716
801 1.0510820532917473e8 3.935869661940978e7 7.768936283656362e7 286524.40675557754 292162.5085578112 280707.15915761684 -3681.132672106294
811 1.0548051832372218e8 3.935869661940978e7 8.007165586132842e7 329975.9687085781 335623.1202151209 324224.8099213468 -3687.7443724604
821 1.0424780718881994e8 3.935869661940978e7 7.678751976765151e7 314196.5200973528 319875.51484122645 308225.59755314887 -3676.9027682663805
831 1.0306376880676515e8 3.935869661940978e7 7.759035963505188e7 308962.7655904715 314278.66467169544 303813.1884274016 -3680.916286584114
841 1.0382848659871516e8 3.935869661940978e7 7.798659798588112e7 318473.8598391907 324372.3652829226 312603.74894592416 -3679.4265074580117
851 1.0191132786416972e8 3.935869661940978e7 7.367599052987798e7 455105.0068696086 463406.214408126 446568.562384942 -3721.819881600268
861 1.0411258977784306e8 3.935869661940978e7 7.852157863356182e7 269272.8735450244 274538.8512704688 264087.6874243981 -3688.0518065296733
871 1.0782454578816932e8 3.935869661940978e7 8.269352998524429e7 312385.63215364056 317981.5840298402 306690.9842380139 -3696.34474725992
881 9.956432134517026e7 3.935869661940978e7 7.297465845992067e7 267936.8551158204 272852.31322454225 262971.46078330337 -3677.579582781082
891 1.0226857827635095e8 3.935869661940978e7 7.721112904345758e7 271655.7453003329 276763.01904515614 266641.8019578124 -3670.847557554062
901 1.075001488542473e8 3.935869661940978e7 8.041473594139163e7 719490.4844883657 731429.8365119854 707312.0462889373 -3704.6917818795146
911 9.609398226281843e7 3.935869661940978e7 6.785787723718297e7 262418.79498756595 267349.3151691575 257741.04754214216 -3682.57121937154
921 1.0230114599389783e8 3.935869661940978e7 7.83524160090082e7 500210.06814872264 508861.6433338982 491475.8818613244 -3686.7052580379745
931 9.955715558569941e7 3.935869661940978e7 7.344241171618962e7 324337.42805723776 330848.99038544646 318079.0967938457 -3691.6902807968745
941 9.330284227896413e7 3.935869661940978e7 6.711688297483018e7 260915.09185419706 265665.14909702505 256031.2927924224 -3701.1226781525047
951 9.670943427154237e7 3.935869661940978e7 7.015895374492225e7 326949.6168508786 333216.63849411753 320617.49501842965 -3684.00214821852
961 9.456830519058657e7 3.935869661940978e7 6.854955520524499e7 408038.0513877312 415495.46238754236 400550.5023712919 -3674.6519181575795
971 9.216508028609517e7 3.935869661940978e7 6.687231463327539e7 299093.0586484394 304961.8123614295 293334.73676519195 -3684.9092094791754
981 9.786461209141025e7 3.935869661940978e7 7.017399649685563e7 307645.8549469436 312425.2041895721 302805.5690593873 -3696.230269052924
991 9.221433435776079e7 3.935869661940978e7 6.5625362618813165e7 803059.2394252076 815716.9814723189 790508.6272148979 -3666.9815168327955
1001 8.996541133296324e7 3.935869661940978e7 6.296171019667854e7 524026.4909754111 533130.7084133686 515000.56451248605 -3673.7276499070863
1011 9.498304526009434e7 3.935869661940978e7 6.826996495903671e7 419192.1402332926 426950.7687616852 411238.1400845823 -3696.8127516404434
1021 9.010854678896092e7 3.935869661940978e7 6.427289554907414e7 244725.52697470743 249573.04037880126 239932.79208637925 -3679.404948345558
1031 8.886194201008265e7 3.935869661940978e7 6.1343705216870435e7 230928.83487419813 235259.52085359354 226672.78953084504 -3685.5752128833687
1041 8.771905056847152e7 3.935869661940978e7 6.16333002897795e7 209783.8501991441 213585.29102770484 205933.4627669507 -3679.809671267134
1051 8.840045498013511e7 3.935869661940978e7 6.104623949142786e7 264658.3546611473 269122.9022239182 260246.3196608177 -3667.3839942142354
1061 9.19378344861165e7 3.935869661940978e7 6.5787792140439175e7 735033.3893410206 746284.5440624255 723680.6382365599 -3691.076001895504
1071 8.628315312469658e7 3.935869661940978e7 5.87853631535278e7 275698.817898637 280527.7204470312 270881.6330605222 -3669.478464323264
1081 8.49733199718969e7 3.935869661940978e7 5.811177434058907e7 261211.9971919327 266153.43279466074 256315.56523316223 -3673.472002844308
1091 8.632422055858839e7 3.935869661940978e7 5.841717014062977e7 213452.65700781916 217520.45784729882 209360.6105106117 -3665.6052680181547
1101 8.490945663989578e7 3.935869661940978e7 5.7340591933124006e7 237181.8843149392 241751.83782595562 232501.0574717808 -3664.329652464438
1111 8.443641010925117e7 3.935869661940978e7 5.693365624674938e7 203869.14681729084 207651.00982564897 199995.557435798 -3672.361757169087
1121 8.950382077560869e7 3.935869661940978e7 6.1724015326532885e7 602444.8676456332 612521.6088611378 592362.1534680554 -3689.062046729228
1131 8.705839949037907e7 3.935869661940978e7 6.02112814942117e7 238273.93022660085 242956.69004841096 233658.62845069385 -3675.149123373393
1141 8.355339307951742e7 3.935869661940978e7 5.673712310529449e7 298562.84055363736 304326.41579765617 292713.4685467177 -3663.45772988429
1151 8.58004186939038e7 3.935869661940978e7 5.8993348042259544e7 209563.4501123209 213508.72522202268 205545.084986478 -3673.769875912493
1161 8.580799089587772e7 3.935869661940978e7 5.909752117396248e7 316589.79394791403 322302.3928251615 310755.6113819114 -3686.6009371294244
1171 8.242712221510157e7 3.935869661940978e7 5.5707099064657226e7 218631.1551811855 222596.61574340478 214648.58317312863 -3676.5856062857024
1181 8.251292437894878e7 3.935869661940978e7 5.5168078679934524e7 200328.95545883835 204029.62911418523 196610.64673062504 -3688.9004570184843
1191 8.198485819911182e7 3.935869661940978e7 5.391243635025091e7 280533.0737589889 285773.08924490813 275427.9249337402 -3661.76738008796
1201 8.384345385278165e7 3.935869661940978e7 5.6292440009786144e7 191965.6935977509 195750.75169110336 188249.84090155002 -3677.516051491958
1211 8.489784025051568e7 3.935869661940978e7 5.756578620223983e7 340546.7861586269 346899.9078103804 334336.99656922417 -3688.1776743668684
1221 8.506509953587565e7 3.935869661940978e7 5.7580662153999485e7 201266.15261357892 204866.16082602306 197508.61767470575 -3661.9156049005164
1231 8.050007231288326e7 3.935869661940978e7 5.261954609326575e7 650572.9662848202 660270.168050681 640536.6314061198 -3693.4149224111056
1241 7.907447215928465e7 3.935869661940978e7 5.067648276918684e7 200726.03952185434 204240.82412529882 197212.334407539 -3659.188482457859
1251 8.301934406396845e7 3.935869661940978e7 5.529467894012324e7 265454.7889549772 270575.3198891787 260414.675840518 -3665.9900195989057
1261 7.78940052374878e7 3.935869661940978e7 5.078856828722117e7 196780.0145109934 200385.730511724 193132.17393223406 -3668.472259228501
1271 8.285794601100537e7 3.935869661940978e7 5.4691668637269214e7 970567.0737765993 983342.0209199933 957354.9947658831 -3708.3799019213893
1281 7.69345599821124e7 3.935869661940978e7 4.872540586243756e7 184380.15380853592 187896.89352447318 180958.57528241928 -3677.707668104325
1291 7.633770099462944e7 3.935869661940978e7 4.791023064081046e7 165768.3932113709 168905.31313749216 162604.81894334807 -3666.750318804682
1301 7.662805059313616e7 3.935869661940978e7 4.8543485950442076e7 287047.0893431829 292266.90064632636 281861.9718946203 -3666.9424323308735
1311 8.27250811295372e7 3.935869661940978e7 5.5596652567160204e7 188531.10064237236 192061.73879267677 185092.6219214645 -3668.6858753490847
1321 7.603420613730979e7 3.935869661940978e7 4.7974236850690186e7 229639.59863427674 233305.55191976114 226004.70091093314 -3669.1491402288702
1331 7.532645571996126e7 3.935869661940978e7 4.818676845269604e7 223067.21373905908 227450.81504071754 218874.6765376014 -3659.8819919969947
1341 7.503196178970984e7 3.935869661940978e7 4.702904619356243e7 178227.718821338 181452.8364809694 175040.727563278 -3669.6517644519067
1351 7.652540132513046e7 3.935869661940978e7 4.861263465533704e7 159529.7043508642 162476.1251916568 156649.54342681868 -3669.00654324343
1361 7.500743448149446e7 3.935869661940978e7 4.7112015405022115e7 324724.956534486 330507.9674421341 319062.81516223 -3669.823762860303
1371 7.388740145824471e7 3.935869661940978e7 4.5872026537166e7 290185.14949430706 295597.2388617537 284763.2856626913 -3668.473978822172
1381 7.394058789907375e7 3.935869661940978e7 4.672921953373825e7 197742.2729502037 201168.95987906566 194374.3476752456 -3666.1106584376657
1391 7.486464716372621e7 3.935869661940978e7 4.6998232711979255e7 262779.8401932344 267934.05354718264 257802.82189863335 -3682.172818190416
1401 7.365593400232077e7 3.935869661940978e7 4.6113698845179155e7 537590.3898322538 545698.8387287764 529399.867867533 -3682.5341130220568
1411 7.32679425457252e7 3.935869661940978e7 4.473558982128582e7 396633.58683511935 403495.9224987097 389908.7222383583 -3672.6012016396176
1421 7.359567506273049e7 3.935869661940978e7 4.5715591667316645e7 285954.3546634343 291153.04472232616 280618.8683122958 -3666.741431961513
1431 7.404473754967527e7 3.935869661940978e7 4.554624738061864e7 189279.27387897123 192926.82944919434 185668.31693398854 -3677.2137366208694
1441 7.259948197115025e7 3.935869661940978e7 4.443758144786566e7 624506.367433209 633438.5066873104 615646.8604762113 -3676.1446669395027
1451 7.425834777532043e7 3.935869661940978e7 4.528305682257755e7 428149.6488553479 435287.45111434493 421113.6460229809 -3658.8660247048897
1461 7.615346674792436e7 3.935869661940978e7 4.898851760463522e7 351178.1331520727 357876.8310576731 344616.3241059664 -3652.5143492547804
1471 7.119522960818377e7 3.935869661940978e7 4.366878104796755e7 169937.5096191119 172968.90257738798 166871.26179948178 -3672.900843364566
1481 7.555731798755229e7 3.935869661940978e7 4.739381503275944e7 238982.58443971848 243421.58867420594 234661.53913122296 -3664.525696972173
1491 7.094926832811119e7 3.935869661940978e7 4.222806430868436e7 151543.89759949475 154646.8330540427 148470.77822244563 -3661.62370973908
1501 7.2963984157169e7 3.935869661940978e7 4.4380592046171606e7 310348.70934250945 315649.12833682116 305042.8185429526 -3669.4883071109607
1511 7.23857723949321e7 3.935869661940978e7 4.4506443647857405e7 422242.81768433435 429208.0182708908 415407.7445682615 -3670.02106179997
1521 7.060583958754477e7 3.935869661940978e7 4.229549728496909e7 187384.728386629 190604.23678952933 184304.23890074083 -3672.2316295154133
1531 6.949402329609846e7 3.935869661940978e7 4.100976468489921e7 1.2104195496327137e6 1.2231908421442863e6 1.1973045028207886e6 -3676.9184190681503
1541 7.193121428240347e7 3.935869661940978e7 4.3148103708687484e7 184836.42288071514 188002.37104047212 181646.2795352336 -3690.2639081021953
1551 7.053981741422337e7 3.935869661940978e7 4.25013390959229e7 457100.7602275052 464238.39640076883 450194.56720334303 -3667.8753602152274
1561 6.927146017140386e7 3.935869661940978e7 4.117871574910129e7 321663.05411870254 327231.5131958838 316019.6736225845 -3660.1240464008433
1571 7.017751842714491e7 3.935869661940978e7 4.161063540704715e7 172782.52961571806 175740.5287488968 169857.35796957408 -3670.137688179218
1581 7.064961423735422e7 3.935869661940978e7 4.248194027845485e7 161785.04223362842 164773.1280263306 158738.7974546556 -3655.8403054253486
1591 6.939224686694142e7 3.935869661940978e7 4.063300072529956e7 164748.0484391808 167747.5968123512 161716.3220549727 -3655.23048161432
1601 6.902365152824838e7 3.935869661940978e7 3.977915301889699e7 144483.5344751905 147161.25071388338 141813.18697402056 -3661.1713373094776
1611 7.221894710839866e7 3.935869661940978e7 4.409666244889813e7 253420.531278526 258233.03061617608 248566.9123956919 -3654.6473553867154
1621 6.767116162366284e7 3.935869661940978e7 3.7990491883994475e7 325548.9681471882 331190.6484249606 320059.3230087235 -3664.9235768114117
1631 6.788868476511154e7 3.935869661940978e7 3.97529593001821e7 144579.52393520283 147662.31018629725 141731.1675925637 -3655.5185841841007
1641 6.777351912150651e7 3.935869661940978e7 3.864759929663415e7 151957.62262609066 154668.30059086834 149283.47290566788 -3661.5086979998314
1651 7.12792825394912e7 3.935869661940978e7 4.305610125019635e7 168356.81123903935 171468.06039687994 165213.4691360378 -3660.9302868239456
1661 6.792233220165996e7 3.935869661940978e7 3.916957112520596e7 204413.16893606176 208480.86502381688 200328.7532167857 -3652.4037821877055
1671 6.638389057562487e7 3.935869661940978e7 3.735975353526928e7 260586.45052706558 265347.9959531498 255715.53462568106 -3660.7847712689236
1681 7.099543053772528e7 3.935869661940978e7 4.278847233868717e7 137433.0040842197 139984.60864291395 134817.10983650273 -3659.257193052305
1691 7.032159293462974e7 3.935869661940978e7 4.1277933674242675e7 177964.56713136507 181298.76674912413 174599.83409762892 -3669.4182824252975
1701 6.699482496554354e7 3.935869661940978e7 3.766348761334312e7 382168.3846592635 388346.8646998978 376238.64137957996 -3670.8268088473847
1711 6.938622598125228e7 3.935869661940978e7 3.9924517490441725e7 143669.94464865618 146461.32144368533 140882.92605472024 -3653.9111793989114
1721 6.829060777551624e7 3.935869661940978e7 3.881101097813678e7 172137.26235359375 175419.45403742278 168934.76989947635 -3656.509742203369
1731 6.872992598390378e7 3.935869661940978e7 4.024421883548806e7 166382.98138480968 169555.55183541268 163259.48308444986 -3664.7006413288887
1741 6.579853530209838e7 3.935869661940978e7 3.772118306371025e7 166936.97940500305 170097.74847741702 163869.05912185856 -3659.7345165482393
1751 6.593403911547034e7 3.935869661940978e7 3.684565348385953e7 164351.6421469715 167403.8335438647 161426.1733877099 -3664.156865295501
1761 6.524057175328744e7 3.935869661940978e7 3.6339615732184246e7 315259.25414642575 320818.0044495484 309828.6318708587 -3654.713942858146
1771 6.5602280862377085e7 3.935869661940978e7 3.630902999669229e7 180035.33581638295 182864.27855433684 177160.84683524774 -3657.6055089957185
1781 6.713626490832452e7 3.935869661940978e7 3.812214338008014e7 153031.15022402297 155975.78490415675 150201.5716256473 -3656.7138083173336
1791 6.961127196535785e7 3.935869661940978e7 4.054928529160896e7 131631.67978477266 134108.46633588622 129131.59883551107 -3652.489739951692
1801 6.484043316879438e7 3.935869661940978e7 3.458481629863177e7 422292.68023447646 428541.6441689412 415849.16659435694 -3655.510746518954
1811 6.3940312196290165e7 3.935869661940978e7 3.580198067899194e7 180223.0653898903 183802.726659122 176683.66818110616 -3674.3718711778515
1821 6.400396410476398e7 3.935869661940978e7 3.456317306740749e7 138439.7737693629 140713.281907307 136062.20232599377 -3659.276548784425
1831 6.6784276705424175e7 3.935869661940978e7 3.720394309563821e7 162453.25629268237 165757.92872578432 159247.9592660548 -3661.4107333681363
1841 6.500859156579481e7 3.935869661940978e7 3.567039521387514e7 136354.77755627627 138944.94532619626 133786.06160034184 -3672.4906593124774
1851 6.433181952989574e7 3.935869661940978e7 3.555882512809302e7 151040.11478966253 154157.61396387237 148051.84491288947 -3664.650867770905
1861 6.374181925332232e7 3.935869661940978e7 3.409487823134503e7 138051.0255486897 140700.41373681775 135391.3247213563 -3655.605681100783
1871 6.3520489039365396e7 3.935869661940978e7 3.375595253510567e7 390293.9153856393 396420.2479223598 384456.75703041465 -3657.0378869902543
1881 6.267171507488987e7 3.935869661940978e7 3.286300309734395e7 139449.22252133235 141974.234852441 136913.88333603533 -3660.6796263141546
1891 6.379463928818838e7 3.935869661940978e7 3.436419912239112e7 182485.03936723468 186057.23177804163 178868.8713585008 -3674.421750552412
1901 6.245922793005231e7 3.935869661940978e7 3.3359669086009596e7 135428.0753314006 137990.93392083616 132794.78827269067 -3654.7930412699916
1911 6.265111970344999e7 3.935869661940978e7 3.3798259334804796e7 123919.01340117045 126214.14775096397 121547.80407978763 -3661.833086141208
1921 6.4496677674319e7 3.935869661940978e7 3.557096127493639e7 187939.98410562912 191636.44890807677 184386.88100683774 -3652.0551281611315
1931 6.348333378389004e7 3.935869661940978e7 3.430648723544722e7 149897.6444132827 152972.8805940146 146979.5354252489 -3653.2194310059676
1941 6.187668674514673e7 3.935869661940978e7 3.2234138566366065e7 124584.71331750724 126803.59407223084 122262.85029201819 -3656.963465476627
1951 7.945653153336306e7 3.935869661940978e7 4.995383504702648e7 213698.99872589827 217768.20815321108 209771.78661782545 -3673.2463405457197
1961 6.2325509017162204e7 3.935869661940978e7 3.258156954628629e7 240672.81856695403 244682.7091257881 236633.8587434683 -3668.9318197101657
1971 6.230328653096365e7 3.935869661940978e7 3.3134860330703128e7 168415.16064510067 171659.10996562277 165075.32246711274 -3657.1957613651316
1981 6.802243502388841e7 3.935869661940978e7 3.904972113522668e7 131792.70845788362 134297.0662702924 129392.39803105274 -3657.164792302685
1991 6.149810038009857e7 3.935869661940978e7 3.2185779569534924e7 113731.65114068055 115993.11525035673 111553.30919478512 -3652.667701301944
2001 6.310388198050993e7 3.935869661940978e7 3.3499591605946634e7 121656.02330418277 123962.56994379417 119335.48083179386 -3669.842892188171
2011 6.099413399849333e7 3.935869661940978e7 3.1878455298342228e7 144636.78439629255 147388.70765450445 141854.50788519348 -3658.082039447823
2021 6.188189628001171e7 3.935869661940978e7 3.251446761837139e7 125584.84496982014 127936.1568536843 123297.07973141769 -3652.990204343159
2031 6.163263252671158e7 3.935869661940978e7 3.1770976034990616e7 368720.53835943504 373851.16672653146 363627.3865839577 -3659.005552663133
2041 6.207753499679156e7 3.935869661940978e7 3.2705111115499813e7 463979.95152187 470216.75616597553 457883.4149848118 -3664.9682958925127
2051 6.0396054320861295e7 3.935869661940978e7 3.0472475611182727e7 119500.14760846451 121558.74172936828 117373.21333973069 -3658.774543181827
2061 6.130184753733499e7 3.935869661940978e7 3.118076782743486e7 164350.97248546398 167437.11362406626 161289.1428874922 -3651.8294477724867
2071 6.054028528767553e7 3.935869661940978e7 3.1375860292972863e7 149579.82857195725 151907.54944761624 147241.36656415302 -3653.2131253665357
2081 6.096867800712326e7 3.935869661940978e7 3.173308197732833e7 171420.6329963863 174490.68566761998 168305.8366305039 -3653.2738782537917
2091 6.157193884030306e7 3.935869661940978e7 3.232917888037712e7 114847.29521655165 116976.40952385173 112733.75246524095 -3656.6324059385115
2101 6.279655741972974e7 3.935869661940978e7 3.394510620241736e7 276680.76089386805 281258.5694396106 272241.9453577285 -3650.5855690699896
2111 6.022257476834725e7 3.935869661940978e7 3.1001389426435266e7 116369.49915142568 118499.49535926653 114237.61420987283 -3646.71652871202
2121 6.742796959325263e7 3.935869661940978e7 3.764569346797526e7 487307.7557567517 493784.70805441024 480769.68316169956 -3675.3032437601605
2131 6.028525979080379e7 3.935869661940978e7 3.061671746150849e7 109741.81746820758 111707.36193313173 107832.18084893489 -3657.5999012625734
2141 6.174089614831375e7 3.935869661940978e7 3.2292275771786768e7 122849.35979295784 125019.46215087369 120727.56502797506 -3657.707072395172
2151 5.9691977492929906e7 3.935869661940978e7 3.004865052494416e7 125081.58906025511 127342.3693022396 122809.54728186547 -3658.1103795497625
2161 6.050707688874289e7 3.935869661940978e7 3.1385323626506083e7 136536.70429010747 138945.26454188034 134169.07123242685 -3656.3009407216878
2171 6.07798335994122e7 3.935869661940978e7 3.1875024799064007e7 182452.1926824969 185710.66743241868 179366.0808376055 -3657.0954776389276
2181 6.0976523393626556e7 3.935869661940978e7 3.1861083653265785e7 326721.67921539664 331793.56609113136 321717.4454642997 -3666.2320660758214
2191 5.861866706943316e7 3.935869661940978e7 2.9054684417992596e7 128978.82478519021 131471.48235543643 126589.50023341547 -3647.175473601988
2201 5.8814170891432464e7 3.935869661940978e7 2.921289812920605e7 151148.1258721883 154151.46815942044 148160.0725042253 -3658.1669124066693
2211 5.98325569509684e7 3.935869661940978e7 3.0376129773469333e7 233120.56687012137 236900.49906217432 229317.56514329024 -3661.2631449837963
2221 5.8631682966731995e7 3.935869661940978e7 2.88751302293868e7 162665.88911870704 165317.7269914376 159970.50720931578 -3647.7561995605297
2231 6.0656130732634835e7 3.935869661940978e7 3.117505431885406e7 106371.39148277818 108296.47457637817 104362.88924855323 -3656.3475867040547
2241 5.8054625733382925e7 3.935869661940978e7 2.808112172188015e7 106944.93303434992 108926.93315219702 104971.23110166202 -3660.6383571123074
2251 5.999483375373416e7 3.935869661940978e7 3.0741840992374625e7 118122.6527950621 120249.13025108459 116028.56287041394 -3654.9721341683758
2261 6.536904139116103e7 3.935869661940978e7 3.554890716027426e7 289482.8536029746 294417.35693813144 284608.7967668291 -3674.190563632865
2271 6.236255773250605e7 3.935869661940978e7 3.2195072653535273e7 115455.36343706309 117502.56343403173 113452.40102976118 -3668.0255479713305
2281 5.76914808378134e7 3.935869661940978e7 2.8365286394160323e7 229705.83821256878 233925.59910352153 225396.91088721124 -3647.2334688238448
2291 5.826901844769248e7 3.935869661940978e7 2.8638996121398423e7 281240.2201775175 285811.7836819752 276631.64500823384 -3657.165636193876
2301 6.035580101872875e7 3.935869661940978e7 2.9773145703869514e7 105115.4732618369 107165.12887565106 103092.74763191228 -3659.8201290063585
2311 5.844658201991433e7 3.935869661940978e7 2.93127127397976e7 243851.22640454202 247885.80636509086 239881.08454153757 -3653.7878687095763
2321 5.7458647893301204e7 3.935869661940978e7 2.7400356619496237e7 132429.16003414508 134723.91754744315 130125.28514008618 -3667.7151869049385
2331 5.7814037506532066e7 3.935869661940978e7 2.7923225319890305e7 114215.46900813023 116191.25721682856 112254.38959559097 -3659.3370871634156
2341 5.74227721359954e7 3.935869661940978e7 2.751522767615569e7 110808.33561647046 112885.04138189215 108793.78869322789 -3655.3596818189053
2351 5.701241497776963e7 3.935869661940978e7 2.6817786792813413e7 336548.0815317409 341680.08663904277 331514.35880882625 -3652.146965387733
2361 5.772840187501976e7 3.935869661940978e7 2.7460866178933047e7 108067.31058715278 109971.9833403995 106139.44793839476 -3649.387133785593
2371 5.666646092136119e7 3.935869661940978e7 2.6536987110329956e7 179404.78577041187 182590.98353462745 176192.03382122447 -3656.825006580344
2381 5.798069013309838e7 3.935869661940978e7 2.8591219814286955e7 100143.97734691977 102063.98537621477 98272.56009359719 -3648.332220340086
2391 5.765506461274752e7 3.935869661940978e7 2.745840526733525e7 325668.90052691736 330536.6970780176 320759.8074499861 -3654.6231505264177
2401 5.65583323792626e7 3.935869661940978e7 2.6299394816454276e7 232481.32617089603 236440.10828070683 228720.2393455829 -3665.4651403038683
2411 5.973678518215971e7 3.935869661940978e7 2.9549111130739253e7 234325.1335651985 238289.69102947222 230663.04039699715 -3657.2255584536993
2421 5.618605397112036e7 3.935869661940978e7 2.623627780648536e7 119927.73362627657 122252.94643390825 117622.98770604638 -3646.2834359654325
2431 5.6371981219975576e7 3.935869661940978e7 2.6708690735658772e7 96177.23504044632 98003.75985615385 94375.40440213603 -3647.925958589433
2441 5.613118582926285e7 3.935869661940978e7 2.5972180513524216e7 123876.60852071784 126304.53381835474 121610.77819438261 -3660.505000445277
2451 5.70202249696929e7 3.935869661940978e7 2.6481712385198247e7 108192.09869447729 110226.98953955235 106100.57116474806 -3659.4778624285454
2461 5.615728372376756e7 3.935869661940978e7 2.5660724407536883e7 191662.0694565351 195111.33222796966 188260.0420810137 -3650.1565418554337
2471 5.643829232744509e7 3.935869661940978e7 2.654970631369505e7 418272.8180974736 423970.7835240943 412663.5451248289 -3660.038070275747
2481 6.138227602257417e7 3.935869661940978e7 3.0765945691289913e7 105293.12774469651 107312.83767847752 103285.9821007226 -3655.6571549992473
2491 5.766940037845258e7 3.935869661940978e7 2.7441762023694184e7 91277.5557341902 92942.71118961717 89585.62168272276 -3656.264493136456
2501 6.053025710415835e7 3.935869661940978e7 3.0220892609098762e7 87783.6181636801 89461.45854427657 86150.171612119 -3650.4221309772415
2511 5.649620923414706e7 3.935869661940978e7 2.600339428454342e7 103800.50170404985 105799.08005074383 101838.8212817413 -3664.9896897372773
2521 5.53391558876294e7 3.935869661940978e7 2.544970592409476e7 128405.35856366789 130887.46805513128 125873.84117712243 -3654.186008779492
2531 5.524628336143951e7 3.935869661940978e7 2.4959981397249e7 117275.97531983686 119640.84296761853 114944.28620654129 -3650.2687867025
2541 5.542064837781577e7 3.935869661940978e7 2.5175388780929048e7 103747.59993809606 105585.76081108578 101916.62437202384 -3655.9061048836493
2551 6.232709928812984e7 3.935869661940978e7 3.1725626227250095e7 165204.18882247605 168338.8582170697 162200.53790102946 -3648.3185022914035
2561 5.552079818515473e7 3.935869661940978e7 2.5474971866654973e7 165797.58910418395 168395.31263470024 163261.39395426857 -3658.2342846121287
2571 5.598348053517664e7 3.935869661940978e7 2.6531779314508088e7 378054.5464072984 383254.0532878093 372618.952264473 -3657.544850251864
2581 5.724555146470224e7 3.935869661940978e7 2.6995736381290056e7 108640.94351083685 110540.82704870662 106703.69532764681 -3656.9196524300096
2591 5.4764975987192325e7 3.935869661940978e7 2.4537765584439516e7 92389.11823401686 94164.73896482939 90628.41831286468 -3658.0611534181367
2601 5.567504617291953e7 3.935869661940978e7 2.5499933074248407e7 116338.86557432992 118424.09168998199 114321.13831279159 -3646.603720673456
2611 5.625258292639831e7 3.935869661940978e7 2.6259648573067583e7 114209.67936578095 116424.31447025908 111978.11311102625 -3653.8619049968884
2621 5.6634749248468205e7 3.935869661940978e7 2.6733123195182774e7 188099.6549098159 191272.65266910597 185054.09118786125 -3649.0810767798484
2631 5.542910349166794e7 3.935869661940978e7 2.4947813989244487e7 124625.89779552796 126452.05977007405 122802.29426012638 -3653.276161695432
2641 5.444034135747793e7 3.935869661940978e7 2.366676441494682e7 284734.24703357124 289284.56348725973 280220.9055895695 -3650.438960796668
2651 5.5410848021270506e7 3.935869661940978e7 2.4956557548909113e7 139114.11065350086 141738.03824872634 136524.18823546532 -3651.560110647295
2661 5.557575414389752e7 3.935869661940978e7 2.5480372118388373e7 98580.8569900175 100441.06076720878 96735.33247728531 -3662.6016676962217
2671 5.692631348184377e7 3.935869661940978e7 2.604025220000717e7 94342.3108026219 96116.73312041855 92647.93042043949 -3649.238351848499
2681 6.1280539122608095e7 3.935869661940978e7 3.047310797256014e7 257549.0327446882 261471.27021440578 253775.88255838628 -3663.5995685885573
2691 5.629515752201689e7 3.935869661940978e7 2.5931392148059383e7 135610.71113417757 138060.40199620713 133130.388281029 -3657.63019510946
2701 5.459167190242792e7 3.935869661940978e7 2.4437744699745793e7 191656.11332872533 194253.03775507948 188981.62451336868 -3657.8068694195645
2711 5.410367152554533e7 3.935869661940978e7 2.4006132486820586e7 106217.31589809486 108336.89662413967 104135.83730041016 -3654.241427346813
2721 5.514717204126084e7 3.935869661940978e7 2.4954066104445744e7 264740.0127058402 268807.19888056343 260573.65730066368 -3654.4228259696624
2731 5.429056438444215e7 3.935869661940978e7 2.4089198728891533e7 106773.72882644377 108582.43413245924 104935.5212770008 -3647.567002837561
2741 5.415513130882751e7 3.935869661940978e7 2.367377384450828e7 93346.65320678684 95232.3299507361 91561.190118305 -3652.0315466623892
2751 5.484147988961431e7 3.935869661940978e7 2.4608383312201574e7 86266.18183841724 87854.80138909785 84689.0305480341 -3653.8865730785938
2761 5.421035225179323e7 3.935869661940978e7 2.3650215401274864e7 207902.78142485977 211362.83980336788 204468.9973775277 -3649.3396680692185
2771 5.425802958913197e7 3.935869661940978e7 2.3480388760982037e7 172609.80048774654 175630.83937919326 169630.04876501122 -3655.080381500472
2781 5.3676738953281775e7 3.935869661940978e7 2.323416624228495e7 90457.1357970605 92092.65624063376 88864.98513206744 -3651.5499665255575
2791 5.357113879530851e7 3.935869661940978e7 2.3105755907264743e7 124311.6005629778 126796.93093884579 121852.98074990435 -3648.7601685796694
2801 5.482382091478143e7 3.935869661940978e7 2.4402502688780747e7 136527.96741667367 138893.87795119456 134171.9035171815 -3649.682176620587
2811 5.343294273170285e7 3.935869661940978e7 2.279302732718339e7 434822.9465885341 440396.46500987315 429219.5959007646 -3651.9446455470033
2821 5.522577233619356e7 3.935869661940978e7 2.4351778861546237e7 133552.851002651 136194.3885212886 130956.20298526683 -3652.1816703741647
2831 5.4936194560966834e7 3.935869661940978e7 2.420170035341709e7 258039.3556122976 262082.65916441166 253950.12960306922 -3653.2162401548144
2841 5.597711992397059e7 3.935869661940978e7 2.5784827554456573e7 81071.85638642317 82734.04847373463 79440.76768531004 -3657.430969586425
2851 5.428298519158644e7 3.935869661940978e7 2.358990645015398e7 116604.36673006565 118254.61633579414 115008.40787360429 -3656.04293052388
2861 5.581636245282519e7 3.935869661940978e7 2.4929258840793688e7 90230.02124434478 91728.15497277315 88747.92831343443 -3651.932879115507
2871 5.330146093870856e7 3.935869661940978e7 2.26985276572695e7 238004.71114487204 241929.72960391457 234100.46536945715 -3648.002744235081
2881 5.4311131845198676e7 3.935869661940978e7 2.3938594678494614e7 142014.37305113685 144579.48484555818 139464.02593221885 -3652.840338454903
2891 5.312047038425544e7 3.935869661940978e7 2.229748448753095e7 102042.79295088863 103886.2312736451 100232.10009122822 -3652.024040534655
2901 5.3402244450837344e7 3.935869661940978e7 2.2742796064042345e7 102124.28536625608 103877.18507666423 100415.34245974127 -3647.1966242546873
2911 5.412585339573081e7 3.935869661940978e7 2.3507140345717616e7 83921.66523919656 85560.34511057465 82290.31498887375 -3651.267382687982
2921 5.2470620346469924e7 3.935869661940978e7 2.1983417205657326e7 210758.9965390905 214251.51405682726 207289.22203366534 -3651.4819567662153
2931 5.262240624964528e7 3.935869661940978e7 2.1849767205533344e7 83853.13618099078 85472.8254990347 82293.28350324009 -3653.3844542442444
2941 5.306584388749426e7 3.935869661940978e7 2.2773559140231237e7 159718.6695560567 162393.60654572296 156971.63942237888 -3646.1427543814684
2951 5.629875432497132e7 3.935869661940978e7 2.548377560101637e7 95305.49273010269 97069.58110923073 93609.06958936142 -3648.243868084516
2961 5.227881177919912e7 3.935869661940978e7 2.161334916491712e7 151028.08808890605 153682.48341108434 148318.5578187965 -3645.8172437706376
2971 5.247585198499038e7 3.935869661940978e7 2.1611069370391924e7 82614.06485138091 84155.1096698672 81106.7425526736 -3647.5028290556043
2981 5.314262830244517e7 3.935869661940978e7 2.2573411629731912e7 113579.49130859987 115605.91852194542 111566.41287463105 -3647.5053261020876
2991 5.207532866549949e7 3.935869661940978e7 2.164068565794955e7 122456.8546144662 124806.61519580701 120101.70495387359 -3648.635945589194
3001 5.2838294032374546e7 3.935869661940978e7 2.231925680604424e7 192258.21680154616 195513.46428226167 188980.05537386847 -3653.0484189202703
3011 5.206434325868418e7 3.935869661940978e7 2.150137501667444e7 79118.83576966265 80568.02056967899 77675.71729775012 -3647.56053378613
3021 5.210069928590828e7 3.935869661940978e7 2.1484985342907596e7 126356.7357524625 128697.65926925222 124031.24972733573 -3649.5836072177667
3031 5.2478761923771694e7 3.935869661940978e7 2.223557006917676e7 101716.49907052678 103683.09203262025 99739.67110813061 -3649.4882463240447
3041 5.305495074904541e7 3.935869661940978e7 2.2186475344871204e7 78983.50982073862 80424.46812493232 77609.25671401838 -3654.9700611492194
3051 5.268104265630305e7 3.935869661940978e7 2.187029680931228e7 104826.57589252389 106740.64490569198 102860.2915066254 -3654.3052776930367
3061 5.3474801406842075e7 3.935869661940978e7 2.2076987986951556e7 153740.68960524417 156533.69107732145 150999.16259990053 -3649.7792413864986
3071 5.2189774256977685e7 3.935869661940978e7 2.135681376257925e7 78849.16392763835 80345.8743666717 77329.58248622871 -3655.7316318138346
3081 5.322608615607472e7 3.935869661940978e7 2.259666981397053e7 87481.2351125504 89103.22378535636 85912.02761071002 -3653.0258010811294
3091 5.2438069409752406e7 3.935869661940978e7 2.139288967203245e7 238052.46998671102 241556.24611177872 234488.1267028357 -3650.1228963157287
3101 5.3590067536019064e7 3.935869661940978e7 2.2426548761009295e7 82725.24591559848 84248.95992225052 81198.8706150996 -3653.222487017218
3111 5.2100159285508804e7 3.935869661940978e7 2.127601352910308e7 177909.89846079415 180928.58146934968 174907.04426125725 -3650.0661606554377
3121 5.212538157099563e7 3.935869661940978e7 2.0907011111412026e7 89481.31418516042 91183.03167600239 87797.5666095905 -3645.8896826506734
3131 5.304484677459505e7 3.935869661940978e7 2.231509740520534e7 80761.4952520161 82372.39791966745 79252.6905437878 -3652.473614304163
3141 5.355770542450251e7 3.935869661940978e7 2.2829794350000028e7 224437.42134781473 227658.39876924167 221147.2610039307 -3652.41194457795
3151 5.169844960265095e7 3.935869661940978e7 2.103807970415773e7 97656.50800292147 99418.72864822602 95946.1158416194 -3649.5599666485036
3161 5.2395161481503814e7 3.935869661940978e7 2.176077009924895e7 214696.41703339678 218094.5140669126 211326.4006867605 -3655.6588805275524
3171 5.2421149566087455e7 3.935869661940978e7 2.1997263779319912e7 99934.65310605391 101620.43048569022 98233.16199875988 -3644.7995038207237
3181 5.150837904387118e7 3.935869661940978e7 2.072296102801943e7 97655.29530305143 99541.43900417231 95755.40425480549 -3649.4736228007087
3191 5.2018603080911174e7 3.935869661940978e7 2.0899161667559713e7 82848.51645210238 84382.2755398462 81348.22705309244 -3653.258815973921
3201 5.422829087961301e7 3.935869661940978e7 2.2862295792106546e7 101312.18563413706 102857.83038162698 99738.01385076907 -3654.6526304904783
3211 5.248502152399599e7 3.935869661940978e7 2.221802124243007e7 77258.50241730646 78771.45038946121 75741.28157736544 -3649.2785314843736
3221 5.366571231635569e7 3.935869661940978e7 2.300764655906252e7 323398.67188607826 327642.4713367764 319267.7610061403 -3653.8354237630097
3231 5.084838530702032e7 3.935869661940978e7 1.975720581217047e7 116736.4281518767 118965.30048420823 114500.52983496488 -3647.6777289262195
3241 5.453116494301524e7 3.935869661940978e7 2.3856830340198155e7 119539.88184575933 121640.68607041797 117498.63173055297 -3651.033415445183
3251 5.146788044168271e7 3.935869661940978e7 2.084188983425689e7 88967.55566875389 90553.98000542854 87427.08256997161 -3649.7403386696265
3261 5.174016152265391e7 3.935869661940978e7 2.1326875278602764e7 120019.19741744113 122178.92819920993 117879.97688992611 -3647.669982064163
3271 5.28876335275815e7 3.935869661940978e7 2.259623377323244e7 328447.9570685684 332874.4026589791 323920.25104037207 -3657.904815665297
3281 5.071851489519718e7 3.935869661940978e7 1.9807923027791157e7 136023.4915301838 138527.7683827485 133475.367527852 -3645.2372528252404
3291 5.0686854317071274e7 3.935869661940978e7 2.0581514657486543e7 88263.64500710848 89836.5895327562 86695.00621633472 -3655.006093033084
3301 5.115856897009659e7 3.935869661940978e7 2.012997981900231e7 88964.10291597471 90622.35203332124 87262.72405210034 -3654.019018426918
3311 5.056764103723484e7 3.935869661940978e7 1.965957428489571e7 183385.35050392788 186411.21524638165 180353.4357133483 -3656.161509393486
3321 5.080907039130981e7 3.935869661940978e7 1.9688943643825017e7 91076.97741062129 92760.85962726637 89464.00113850036 -3650.0678260744667
3331 5.107626014635319e7 3.935869661940978e7 2.004816401763786e7 79111.11384803403 80660.77656620453 77626.58901495478 -3655.3523445626597
3341 5.0532047354939334e7 3.935869661940978e7 1.946709814507151e7 98189.95868057964 99960.5329863695 96389.03722076169 -3649.204052920929
3351 5.2414083429882295e7 3.935869661940978e7 2.1500734636477683e7 195814.39516860148 199151.69303247382 192452.1848582184 -3652.4039121952355
3361 5.050018254938997e7 3.935869661940978e7 1.9898740879321523e7 222783.6150663748 226320.18055210434 219132.62126823256 -3651.8469141169635
3371 5.299979309266129e7 3.935869661940978e7 2.1713184003958102e7 72656.74130009559 74093.93717461625 71169.09061228992 -3647.1961564671883
3381 5.277187823867239e7 3.935869661940978e7 2.192278844249265e7 72059.33529558674 73396.1150417728 70729.44517831504 -3646.4211685560363
3391 5.073114691746792e7 3.935869661940978e7 1.9615447677110046e7 79529.6031355092 80965.96888816026 78141.13495239452 -3652.8435335414015
3401 5.046074861187195e7 3.935869661940978e7 1.911690630694891e7 69630.77517782903 70976.53383626224 68295.78721154029 -3646.3658508652834
3411 5.027692598299831e7 3.935869661940978e7 1.967114823738668e7 74744.8231719781 76178.77279954335 73349.77430888856 -3657.894998017443
3421 5.174718059853282e7 3.935869661940978e7 2.076628947470383e7 567539.6062250539 573598.1119019046 561503.1503019047 -3666.791431348894
3431 5.0112628088711135e7 3.935869661940978e7 1.9179244906347074e7 83171.96575965857 84608.90806363209 81714.70289227797 -3655.0425449684312
3441 5.474717788867175e7 3.935869661940978e7 2.36681710431838e7 77587.44505426085 79008.23831667154 76133.42585233567 -3653.114800305849
3451 5.216317028736211e7 3.935869661940978e7 2.164194314028798e7 151185.1966983193 153834.69324077773 148542.15780183038 -3653.9522066731024
3461 5.193072091234666e7 3.935869661940978e7 2.0537676009862125e7 69100.56474377829 70375.28682911882 67851.20843373684 -3650.281546331637
3471 5.040384036401294e7 3.935869661940978e7 1.917410019316204e7 103588.50486406335 105572.15891745065 101599.2924901772 -3649.7070840631986
3481 5.130157393580166e7 3.935869661940978e7 2.041570862743281e7 75885.92085848366 77306.53460728624 74408.8193951248 -3651.090500070015
3491 5.032982295737322e7 3.935869661940978e7 1.9098186386111252e7 252468.49217684835 256277.93512286307 248779.48028282635 -3653.207258301839
3501 4.9925846863116495e7 3.935869661940978e7 1.8709700136991058e7 87142.122593302 88880.96797006043 85422.34700297429 -3644.25308861059
3511 5.01423700869953e7 3.935869661940978e7 1.8715598707698833e7 150769.62351195025 153299.7861738984 148174.32466860977 -3650.9662654616563
3521 5.2727656383003466e7 3.935869661940978e7 2.166908623100826e7 90845.910188586 92590.16063609999 89178.43345967289 -3647.731152787638
3531 4.9773900700804524e7 3.935869661940978e7 1.8506375105082706e7 80243.27161109766 81791.5220681324 78630.58825992317 -3648.8772566593284
3541 4.995282597939856e7 3.935869661940978e7 1.9075714263417713e7 89569.48160961304 91323.90771053218 87862.64429744983 -3650.5813574363074
3551 5.0950007246597156e7 3.935869661940978e7 1.989760931163854e7 66518.14237225825 67724.65493456404 65347.80697559563 -3648.7453950635286
3561 4.995087422994465e7 3.935869661940978e7 1.8883809780732814e7 92048.1349090259 93660.09601189886 90360.2378884841 -3652.5958727611583
3571 5.128663275342119e7 3.935869661940978e7 2.008761358222729e7 85276.96995881839 86839.57103546013 83801.68021640547 -3652.685418020926
3581 4.984474124588727e7 3.935869661940978e7 1.866202884323525e7 71101.62310461797 72373.26269478284 69818.79768211611 -3647.9871093692004
3591 4.9491833185263276e7 3.935869661940978e7 1.8195285568926394e7 156562.8934022657 159262.42561775452 153838.4802273864 -3649.088334203419
3601 5.0604018371592656e7 3.935869661940978e7 1.930663527147913e7 67361.74007377375 68729.62356030078 66014.77254609713 -3647.529027241641
3611 5.205053280893649e7 3.935869661940978e7 2.0446914411270134e7 80961.02298081301 82541.9759626107 79407.75740046774 -3651.953311350158
3621 5.157252909131385e7 3.935869661940978e7 2.0506276721529175e7 219053.48572146308 222353.29265655825 215718.67438137432 -3653.000493010659
3631 5.096370714168081e7 3.935869661940978e7 1.9547542638656188e7 199476.12788892316 202580.96749838724 196319.98335843196 -3650.474786450866
3641 4.972794787905908e7 3.935869661940978e7 1.814429518033126e7 68782.0083639791 70110.83809815302 67500.18608523671 -3652.181249226827
3651 5.142457889587769e7 3.935869661940978e7 2.0392773496884458e7 109167.65044545638 111212.7450871005 107168.25316288038 -3647.5585946704105
3661 4.9369632134824365e7 3.935869661940978e7 1.8488588698024053e7 105506.99377342974 107535.33464834977 103467.4880420351 -3653.2316515559696
3671 5.1189388243193984e7 3.935869661940978e7 1.961654114671396e7 81694.75763108098 82993.60418014275 80380.40429173924 -3647.3755416107924
3681 5.225559986468242e7 3.935869661940978e7 2.0647975845121775e7 73568.52711513944 74966.49824663241 72185.37729124218 -3650.0260875986028
3691 4.9160473376975045e7 3.935869661940978e7 1.8087113260949336e7 85750.1139627134 87344.3961112071 84176.81440171464 -3649.481649819323
3701 4.943796124588641e7 3.935869661940978e7 1.799845122433679e7 84320.70459006194 86084.43184465937 82561.58678524046 -3644.9508483325208
3711 5.021747163537453e7 3.935869661940978e7 1.9111526747524783e7 130249.82638592295 132563.08963313326 127880.99127255239 -3649.6187170979983
3721 5.052321765013064e7 3.935869661940978e7 1.8853309238475323e7 69118.38478069483 70384.38663590165 67849.57923196224 -3648.46521775345
3731 4.891009410645035e7 3.935869661940978e7 1.7604747075282134e7 74571.96775088157 75924.80887061833 73213.60111761998 -3647.3833193894598
3741 4.91323435367864e7 3.935869661940978e7 1.7774812319019347e7 62936.90351178906 64083.20217570555 61808.539161017616 -3646.7647811539396
3751 4.889761136449472e7 3.935869661940978e7 1.7539151092967622e7 86948.17237491877 88611.719757448 85289.16844083022 -3644.060632499316
3761 4.9038262167633444e7 3.935869661940978e7 1.80966047853544e7 66754.65716230513 67993.52468180872 65525.609489778704 -3644.713005457733
3771 4.9181029478348464e7 3.935869661940978e7 1.8114961992115803e7 111882.83620670774 113888.15321867129 109878.1092478767 -3652.321493766177
3781 4.9420902714492634e7 3.935869661940978e7 1.7751179832410116e7 65243.22424553533 66575.57653409902 63955.78984797284 -3649.2394827189196
3791 4.8712262577234834e7 3.935869661940978e7 1.7259724400618777e7 72379.10605385106 73696.2911380278 71062.79077451509 -3648.654421726903
3801 5.115068136148727e7 3.935869661940978e7 1.9621333063535206e7 119886.27291928027 122023.14201139977 117757.77165094677 -3651.182966143257
3811 5.156731206010997e7 3.935869661940978e7 2.0462908023942217e7 144697.24299859256 147234.8483896744 142013.23731980674 -3647.291809762449
3821 5.8997642885926194e7 3.935869661940978e7 2.66750079608008e7 124424.27842526112 126444.45989216137 122330.44879570809 -3661.5195416440242
3831 4.8707580259054326e7 3.935869661940978e7 1.7317966457675025e7 65595.25182078133 66871.52302000979 64256.0763625803 -3645.215914816681
3841 4.8812022372033074e7 3.935869661940978e7 1.746321214458203e7 210065.0968692084 213177.65784351862 206947.4511446576 -3648.6204450628748
3851 4.9373474267648734e7 3.935869661940978e7 1.7394909421258364e7 108400.7058777277 110415.66297650427 106355.66729803255 -3651.740094129131
3861 4.8932444274062276e7 3.935869661940978e7 1.7683154767472573e7 146537.7200630451 149079.16276374305 143976.76111863388 -3648.7200799154
3871 4.90053395845254e7 3.935869661940978e7 1.7494073484193336e7 62229.15044395172 63448.52553887098 61038.84761439105 -3643.0090956795016
3881 4.942061172392636e7 3.935869661940978e7 1.8209303188617896e7 71044.9792789868 72239.28466691465 69854.54439551379 -3649.339381840242
3891 5.075957207337512e7 3.935869661940978e7 1.9125042775912967e7 126407.04275230256 128597.36552726623 124200.79448079897 -3648.4619064022604
3901 4.832423918176508e7 3.935869661940978e7 1.6941200150259834e7 121936.415644442 124180.37704761255 119777.52481572972 -3647.3408219231246
3911 4.935214825008258e7 3.935869661940978e7 1.817080760047527e7 71778.81685446759 73054.0176279701 70548.68370375544 -3648.1059697545843
3921 5.016941799344376e7 3.935869661940978e7 1.873567983989502e7 69567.00392973154 70817.24733679216 68269.55666920681 -3647.620806874199
3931 4.879710046424153e7 3.935869661940978e7 1.7241303633401386e7 96117.94588004758 97923.55976124044 94320.75300092644 -3645.613021262896
3941 5.1804851140703246e7 3.935869661940978e7 2.007359000847417e7 278003.1902877636 281725.5245052917 274288.61333531636 -3658.807963233469
3951 4.8686840668097526e7 3.935869661940978e7 1.7478658298699595e7 97730.90364364626 99584.00642203625 95839.4202106603 -3647.154135286421
3961 4.8722797219664946e7 3.935869661940978e7 1.718706066335667e7 71668.73741053409 73073.08440078015 70281.97349502335 -3646.522859958212
3971 4.856196063082224e7 3.935869661940978e7 1.7047623914567217e7 122937.10928759143 125054.64613802965 120851.94334192439 -3643.0949605970204
3981 4.819676040685202e7 3.935869661940978e7 1.6625941123200187e7 171402.33243712186 174144.3095498886 168616.57592326694 -3644.8256039336447
3991 4.919947514510378e7 3.935869661940978e7 1.792904274594597e7 168463.28813076823 171285.3226179703 165603.89734875225 -3648.8643160728857


==> data/simulation/airfoil_softplusmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.8749464736057562e11 3.792310750747301e7 1.87367579245941e11 1.0942460110543294e9 1.1053890835647163e9 1.0835980902270381e9 -175788.16527879908
11 8.26235812594928e9 3.792310750747301e7 8.207973545780769e9 6.377089564742754e7 6.463042582875944e7 6.2920340196260355e7 -10545.306561269186
21 3.94860728081626e9 3.792310750747301e7 3.91180235688778e9 4.1043329499745965e7 4.1631844381702304e7 4.044114680204321e7 -6513.856342412135
31 2.3713382388418083e9 3.792310750747301e7 2.369020863291404e9 4.096338842979055e7 4.151533080794883e7 4.039999345328749e7 -5302.6073962495875
41 1.7738072377736921e9 3.792310750747301e7 1.731887230164205e9 7.684385796088393e6 7.804969497578953e6 7.5589375263597155e6 -4480.3236520336295
51 1.4123352043230567e9 3.792310750747301e7 1.4249431620236535e9 8.826360812937869e6 8.990510561441764e6 8.66487599459167e6 -4641.742412149879
61 1.1605527489260228e9 3.792310750747301e7 1.1541380450935988e9 1.0988567183986595e7 1.1163516039347785e7 1.081093626503754e7 -4965.408308094232
71 9.266219244225721e8 3.792310750747301e7 9.12345552647659e8 4.5983008932302045e6 4.685697313448929e6 4.512069871761525e6 -4036.427174829756
81 1.0383795336964439e9 3.792310750747301e7 1.0157008223097314e9 5.0957351885342635e6 5.187027581279655e6 5.005012530128357e6 -4385.668485100509
91 7.224968118310007e8 3.792310750747301e7 7.08182076253106e8 5.092500418360748e6 5.181598244702314e6 5.002750494512859e6 -4283.513706981651
101 6.690634872841566e8 3.792310750747301e7 6.536255013823972e8 3.8492989227222097e6 3.9208340945658972e6 3.7792053913355675e6 -3965.1561735506216
111 6.037620412059866e8 3.792310750747301e7 5.853385236475537e8 2.237991546393404e6 2.278924166175659e6 2.198450700600185e6 -3923.9647070778756
121 5.480169313211014e8 3.792310750747301e7 5.2402682878518176e8 2.712357507357093e6 2.758517155450546e6 2.6647950102649243e6 -3975.8888851412007
131 5.188643741774679e8 3.792310750747301e7 4.880595257361475e8 3.16383087861043e6 3.2227255830595363e6 3.1051505954827736e6 -4064.556140782248
141 6.424851649325764e8 3.792310750747301e7 6.26409981121701e8 3.9339468248909186e6 3.996421635670335e6 3.8691837705893284e6 -4023.6641893989913
151 4.5078778420930547e8 3.792310750747301e7 4.3989858168151224e8 1.6223266600307433e6 1.6512425770953023e6 1.5937882048056796e6 -3909.5547486224887
161 4.247032367989589e8 3.792310750747301e7 4.0475316919619375e8 1.621385977020671e6 1.650455653006132e6 1.5922762045482786e6 -4078.145015516888
171 3.888619848014565e8 3.792310750747301e7 3.7379925712154514e8 1.79046074394568e6 1.8198972867032357e6 1.759163043716793e6 -3900.3091131460237
181 3.693579772940573e8 3.792310750747301e7 3.515633996793493e8 1.5099634825769677e6 1.5365159893944212e6 1.4837147344454075e6 -3883.055187223017
191 3.754997601227862e8 3.792310750747301e7 3.553058929586431e8 1.8873307613018411e6 1.9243133537712814e6 1.8513404784793775e6 -3895.5869513088373
201 3.457915812348708e8 3.792310750747301e7 3.1964322634119534e8 1.411539543160061e6 1.4376229109687821e6 1.384738284806271e6 -3810.589784388096
211 3.204501545822609e8 3.792310750747301e7 3.004105079444892e8 2.1810735404807623e6 2.2200567075283015e6 2.141629889543332e6 -3780.2000805089556
221 3.0768558751852316e8 3.792310750747301e7 2.8746096731369615e8 1.8361075428525673e6 1.867947192331105e6 1.8042551368217939e6 -3777.8682346028795
231 3.008083010780054e8 3.792310750747301e7 2.848396545203887e8 1.0580076258767536e6 1.0774274136935456e6 1.0388027051177488e6 -3800.35061600455
241 2.847928845289239e8 3.792310750747301e7 2.6305138176581484e8 973857.805813107 992267.0714537101 956097.7009543309 -3854.8910315414173
251 2.774478718366412e8 3.792310750747301e7 2.538304417366635e8 1.0916599495384498e6 1.1101652292073867e6 1.0731173895858128e6 -3772.3523463793804
261 2.7200524543765956e8 3.792310750747301e7 2.5256384635286006e8 996893.9614572068 1.0161247459357405e6 978473.9815054266 -3822.6437339874324
271 2.845941208361389e8 3.792310750747301e7 2.6241386585893044e8 1.6501650277033295e6 1.6797687992105267e6 1.619699752996465e6 -3854.85404085336
281 2.6335174462392282e8 3.792310750747301e7 2.3895315607802477e8 1.5197497675407287e6 1.5484323499388967e6 1.4915155524515253e6 -3833.0450990353784
291 2.3542833597520107e8 3.792310750747301e7 2.1566000441900194e8 1.0004717461220438e6 1.0190505022197593e6 982207.984934209 -3814.2804646300565
301 2.389286506516148e8 3.792310750747301e7 2.1551025817317462e8 990024.6808106255 1.0076571091599979e6 971743.9909237947 -3810.331977099473
311 2.2588234117075646e8 3.792310750747301e7 2.0163600294219428e8 775890.9037140737 790184.611282419 762098.4867173033 -3772.6792820743494
321 2.3029877707847714e8 3.792310750747301e7 2.062117379862893e8 732885.2884180422 746706.9132296299 719699.3403451305 -3797.650647654606
331 2.0904085552685177e8 3.792310750747301e7 1.887237838579942e8 1.2139276037051699e6 1.2347465382901402e6 1.1922763103760888e6 -3734.908395124462
341 2.1182013216637254e8 3.792310750747301e7 1.9023734679409254e8 1.1115801895422612e6 1.1321671182608516e6 1.0911776093202333e6 -3762.7727629596543
351 1.9699996835517633e8 3.792310750747301e7 1.74156481800743e8 841566.3424743409 858147.5499304623 824873.1783815385 -3756.372523065128
361 2.0475687394884104e8 3.792310750747301e7 1.8339747953864306e8 642940.3203849177 654754.1843397693 630965.9661590987 -3823.598153914015
371 1.9261084178331763e8 3.792310750747301e7 1.6615004287528288e8 854286.0291379283 871619.9460325923 837786.8997113032 -3765.1401384194314
381 1.865290090007062e8 3.792310750747301e7 1.6535878870727122e8 712637.1215677314 724992.51445961 699977.6859794038 -3770.366913343686
391 1.804210345975474e8 3.792310750747301e7 1.5579313589536986e8 659281.9510661596 671329.3871818314 647551.4026204137 -3700.2019280051763
401 1.8542543550548512e8 3.792310750747301e7 1.6004398386611483e8 688524.646861047 701463.0940200485 675828.1090374673 -3772.428951224496
411 2.0268608566679794e8 3.792310750747301e7 1.7968317917980915e8 1.2403185789311205e6 1.2604518790727542e6 1.220696231730754e6 -3740.4508118016875
421 1.7627322030541366e8 3.792310750747301e7 1.5379527438715434e8 994794.5072094505 1.0122518796862619e6 976577.4121633852 -3771.6116124368136
431 1.6578602255295742e8 3.792310750747301e7 1.425246476467457e8 1.3574177027378536e6 1.379862670874271e6 1.3350359557071703e6 -3735.9554193318704
441 1.6299048415365785e8 3.792310750747301e7 1.3936783267333463e8 591175.1236403134 601648.9231318438 581100.2344458034 -3712.5828349815556
451 1.6632803953668877e8 3.792310750747301e7 1.4022926335801053e8 1.1499553785372493e6 1.1707174524079948e6 1.129837113276855e6 -3765.714283452908
461 1.635598776396221e8 3.792310750747301e7 1.3720919733250037e8 1.683832655629245e6 1.7099016240535772e6 1.658151949379066e6 -3746.3033146959538
471 1.6869218692381108e8 3.792310750747301e7 1.4608690770861417e8 694167.1263392961 707389.64704194 681175.720273801 -3739.1681167956367
481 1.5230546378849417e8 3.792310750747301e7 1.3170285622137423e8 651355.2986175516 663239.2452476273 638938.7037959595 -3715.05220803216
491 1.4750550465924877e8 3.792310750747301e7 1.2466701738039216e8 628343.5787609549 640371.4385423812 616422.6487833955 -3689.6862421062656
501 1.5697692491838914e8 3.792310750747301e7 1.3517302680307364e8 1.4911389440145735e6 1.5124978340234463e6 1.4693938789259486e6 -3692.3513283531506
511 1.614442516084265e8 3.792310750747301e7 1.3701192916316587e8 3.9401412699196213e6 3.9800118447017604e6 3.9001025782357915e6 -3821.3807214142557
521 1.4066321971899822e8 3.792310750747301e7 1.1788335574837151e8 826616.869281168 841645.4505087131 811487.7776984277 -3773.9352588601746
531 1.7049097402312094e8 3.792310750747301e7 1.4606845567333522e8 502702.8350326992 512134.6704949699 493260.0506316168 -3753.4173385377508
541 1.4627482509147334e8 3.792310750747301e7 1.1928473106483737e8 524967.7492934518 535195.4871489041 514941.47877993254 -3722.8096464559917
551 1.3359531290266994e8 3.792310750747301e7 1.095478368314453e8 519964.190784503 529768.90501233 510012.69672227436 -3686.023398101544
561 1.3533079639453006e8 3.792310750747301e7 1.1080530916121462e8 543748.1875929992 552640.1948708975 535147.5154240176 -3700.490224577907
571 1.3099537280410303e8 3.792310750747301e7 1.0584947450888076e8 404795.1008870554 412633.0807747755 396972.3459757883 -3678.577311130124
581 1.3072746235042799e8 3.792310750747301e7 1.078477571953661e8 733943.1540619446 747390.9411224637 720817.831155518 -3762.126126459793
591 1.2627248240426718e8 3.792310750747301e7 1.0240145091207612e8 776638.8806928439 790462.3335939674 762873.2065693497 -3717.1333043173163
601 1.2678747723439176e8 3.792310750747301e7 1.0323275986426018e8 408235.34341489803 415622.61500414717 400779.17141343467 -3732.071164321612
611 1.2502070229867782e8 3.792310750747301e7 1.009931942853236e8 1.5361800608081892e6 1.5579049463337169e6 1.5146341481599917e6 -3726.2942012057347
621 1.2665574048907214e8 3.792310750747301e7 1.0364407343688196e8 392245.0992900417 399412.19514009124 385254.3391717648 -3697.107008712116
631 1.2107775549071099e8 3.792310750747301e7 9.603161837688965e7 720295.1116494796 733762.8515248072 706924.7308932072 -3704.5082099263336
641 1.2015383290315616e8 3.792310750747301e7 9.59878798431421e7 586382.6656711836 596817.7424568085 575931.6373305205 -3688.115574011746
651 1.1788456025207146e8 3.792310750747301e7 9.242334107096714e7 1.1901011151768756e6 1.2083907260105724e6 1.172155658278627e6 -3689.210764745518
661 1.1945084528951289e8 3.792310750747301e7 9.463085426245575e7 339333.05376419507 345646.21664883214 332888.8695976537 -3697.9485769709204
671 1.144048073813597e8 3.792310750747301e7 9.025199258869731e7 505452.2254838585 514985.51514640014 496201.73947746615 -3691.1366549332643
681 1.2335941551505713e8 3.792310750747301e7 9.79841271494085e7 456717.04464069236 465780.4749289486 447917.73651985155 -3707.411647157632
691 1.1158036674057323e8 3.792310750747301e7 8.736430432220855e7 690579.360819695 702592.9348321569 678177.7464358319 -3681.972799726092
701 1.1771715404213436e8 3.792310750747301e7 9.375277032950668e7 422538.2548219137 430099.08645428467 414938.74883074913 -3720.2801997465704
711 1.230081330498904e8 3.792310750747301e7 9.806453045101541e7 397411.4378715762 404449.12576784176 390310.2556509538 -3685.2394103537304
721 1.1133653242237963e8 3.792310750747301e7 8.535503039720598e7 310140.4344317114 315920.5129995518 304413.46119015 -3692.4491133229862
731 1.0768342834672081e8 3.792310750747301e7 8.264176783599055e7 339094.2508948751 345036.8441906696 333178.98603041994 -3699.208196601759
741 1.1800549726684575e8 3.792310750747301e7 9.326302090160692e7 498864.1550464695 507777.41260365833 490168.5048002231 -3695.2689246099303
751 1.0494982807992363e8 3.792310750747301e7 7.962590914367104e7 335770.0484281437 341633.17267018394 330160.69003374205 -3712.812033833923
761 1.0477833283885536e8 3.792310750747301e7 7.921706911736597e7 411713.1766261543 418832.58571948326 404535.8318224205 -3690.1653394170175
771 1.1080724116422752e8 3.792310750747301e7 8.535888740834516e7 377504.5442042091 383567.4878769662 371518.521696419 -3706.093732627027
781 1.0570201292624566e8 3.792310750747301e7 8.074514370306122e7 517615.9575698312 527972.3667636527 507751.61096998124 -3709.373916555311
791 1.0355561219125357e8 3.792310750747301e7 7.885337853041399e7 847402.7191439118 860963.7313066872 833904.6992538386 -3723.31099738716
801 1.01274439691852e8 3.792310750747301e7 7.485568600108628e7 286524.40675557754 292162.5085578112 280707.15915761684 -3681.132672106294
811 1.0163317749179073e8 3.792310750747301e7 7.715109079767083e7 329975.9687085781 335623.1202151209 324224.8099213468 -3687.7443724604
821 1.0044542807677889e8 3.792310750747301e7 7.398674114085221e7 314196.5200973528 319875.51484122645 308225.59755314887 -3676.9027682663805
831 9.930457679420322e7 3.792310750747301e7 7.47602977002575e7 308962.7655904715 314278.66467169544 303813.1884274016 -3680.916286584114
841 1.0004140360915345e8 3.792310750747301e7 7.514208518057121e7 318473.8598391907 324372.3652829226 312603.74894592416 -3679.4265074580117
851 9.819417866365637e7 3.792310750747301e7 7.098871137920214e7 455105.0068696086 463406.214408126 446568.562384942 -3721.819881600268
861 1.0031513958039978e8 3.792310750747301e7 7.56575479880268e7 269272.8735450244 274538.8512704688 264087.6874243981 -3688.0518065296733
871 1.0389170783768627e8 3.792310750747301e7 7.967733348270996e7 312385.63215364056 317981.5840298402 306690.9842380139 -3696.34474725992
881 9.593276742739084e7 3.792310750747301e7 7.031294942540169e7 267936.8551158204 272852.31322454225 262971.46078330337 -3677.579582781082
891 9.853838900867955e7 3.792310750747301e7 7.439489791925555e7 271655.7453003329 276763.01904515614 266641.8019578124 -3670.847557554062
901 1.0357915907137299e8 3.792310750747301e7 7.74816732803426e7 719490.4844883657 731429.8365119854 707312.0462889373 -3704.6917818795146
911 9.25890073044915e7 3.792310750747301e7 6.538280032985797e7 262418.79498756595 267349.3151691575 257741.04754214216 -3682.57121937154
921 9.856978090573692e7 3.792310750747301e7 7.549456907475048e7 500210.06814872264 508861.6433338982 491475.8818613244 -3686.7052580379745
931 9.592586829000178e7 3.792310750747301e7 7.076364686610565e7 324337.42805723776 330848.99038544646 318079.0967938457 -3691.6902807968745
941 8.989967327889386e7 3.792310750747301e7 6.466883396834463e7 260915.09185419706 265665.14909702505 256031.2927924224 -3701.1226781525047
951 9.318201631430165e7 3.792310750747301e7 6.75999515136715e7 326949.6168508786 333216.63849411753 320617.49501842965 -3684.00214821852
961 9.111898860108829e7 3.792310750747301e7 6.60492597316223e7 408038.0513877312 415495.46238754236 400550.5023712919 -3674.6519181575795
971 8.880341475029308e7 3.792310750747301e7 6.443319029168678e7 299093.0586484394 304961.8123614295 293334.73676519195 -3684.9092094791754
981 9.429505930271465e7 3.792310750747301e7 6.761444530030535e7 307645.8549469436 312425.2041895721 302805.5690593873 -3696.230269052924
991 8.885088973895337e7 3.792310750747301e7 6.323173767404453e7 803059.2394252076 815716.9814723189 790508.6272148979 -3666.9815168327955
1001 8.668398753970405e7 3.792310750747301e7 6.066523312836062e7 524026.4909754111 533130.7084133686 515000.56451248605 -3673.7276499070863
1011 9.15186017893107e7 3.792310750747301e7 6.577986796108771e7 419192.1402332926 426950.7687616852 411238.1400845823 -3696.8127516404434
1021 8.682188838893686e7 3.792310750747301e7 6.192857982818968e7 244725.52697470743 249573.04037880126 239932.79208637925 -3679.404948345558
1031 8.562075164935252e7 3.792310750747301e7 5.910622901624162e7 230928.83487419813 235259.52085359354 226672.78953084504 -3685.5752128833687
1041 8.451954381247795e7 3.792310750747301e7 5.938525845242663e7 209783.8501991441 213585.29102770484 205933.4627669507 -3679.809671267134
1051 8.517610074312973e7 3.792310750747301e7 5.881961681806867e7 264658.3546611473 269122.9022239182 260246.3196608177 -3667.3839942142354
1061 8.858447380176021e7 3.792310750747301e7 6.338824139626333e7 735033.3893410206 746284.5440624255 723680.6382365599 -3691.076001895504
1071 8.313602778036368e7 3.792310750747301e7 5.664120618151306e7 275698.817898637 280527.7204470312 270881.6330605222 -3669.478464323264
1081 8.18739694067524e7 3.792310750747301e7 5.5992185448220104e7 261211.9971919327 266153.43279466074 256315.56523316223 -3673.472002844308
1091 8.317559160942732e7 3.792310750747301e7 5.6286437137406476e7 213452.65700781916 217520.45784729882 209360.6105106117 -3665.6052680181547
1101 8.181243321409659e7 3.792310750747301e7 5.524912929568643e7 237181.8843149392 241751.83782595562 232501.0574717808 -3664.329652464438
1111 8.135663771254794e7 3.792310750747301e7 5.485703327786063e7 203869.14681729084 207651.00982564897 199995.557435798 -3672.361757169087
1121 8.623923612228572e7 3.792310750747301e7 5.9472685421456546e7 602444.8676456332 612521.6088611378 592362.1534680554 -3689.062046729228
1131 8.388299531507182e7 3.792310750747301e7 5.801511275078032e7 238273.93022660085 242956.69004841096 233658.62845069385 -3675.149123373393
1141 8.050583624064192e7 3.792310750747301e7 5.4667676531858176e7 298562.84055363736 304326.41579765617 292713.4685467177 -3663.45772988429
1151 8.267089692343989e7 3.792310750747301e7 5.68416009964658e7 209563.4501123209 213508.72522202268 205545.084986478 -3673.769875912493
1161 8.26781996853689e7 3.792310750747301e7 5.694198121669735e7 316589.79394791403 322302.3928251615 310755.6113819114 -3686.6009371294244
1171 7.942064026852068e7 3.792310750747301e7 5.367521682792952e7 218631.1551811855 222596.61574340478 214648.58317312863 -3676.5856062857024
1181 7.950331119485435e7 3.792310750747301e7 5.315585530101309e7 200328.95545883835 204029.62911418523 196610.64673062504 -3688.9004570184843
1191 7.899451225388178e7 3.792310750747301e7 5.194601819261041e7 280533.0737589889 285773.08924490813 275427.9249337402 -3661.76738008796
1201 8.078530916511172e7 3.792310750747301e7 5.42392050089964e7 191965.6935977509 195750.75169110336 188249.84090155002 -3677.516051491958
1211 8.180124809221864e7 3.792310750747301e7 5.546611727994297e7 340546.7861586269 346899.9078103804 334336.99656922417 -3688.1776743668684
1221 8.196239778827366e7 3.792310750747301e7 5.548044174958487e7 201266.15261357892 204866.16082602306 197508.61767470575 -3661.9156049005164
1231 7.756389682163289e7 3.792310750747301e7 5.0700299090856954e7 650572.9662848202 660270.168050681 640536.6314061198 -3693.4149224111056
1241 7.619027575411431e7 3.792310750747301e7 4.8828089067635894e7 200726.03952185434 204240.82412529882 197212.334407539 -3659.188482457859
1251 7.999126558791323e7 3.792310750747301e7 5.327784399605675e7 265454.7889549772 270575.3198891787 260414.675840518 -3665.9900195989057
1261 7.505286536655262e7 3.792310750747301e7 4.8936085905032754e7 196780.0145109934 200385.730511724 193132.17393223406 -3668.472259228501
1271 7.983577578578916e7 3.792310750747301e7 5.269684953377651e7 970567.0737765993 983342.0209199933 957354.9947658831 -3708.3799019213893
1281 7.412841453407645e7 3.792310750747301e7 4.694817544435667e7 184380.15380853592 187896.89352447318 180958.57528241928 -3677.707668104325
1291 7.35533225719654e7 3.792310750747301e7 4.616273022542581e7 165768.3932113709 168905.31313749216 162604.81894334807 -3666.750318804682
1301 7.383309255036712e7 3.792310750747301e7 4.677289859769869e7 287047.0893431829 292266.90064632636 281861.9718946203 -3666.9424323308735
1311 7.970772992742842e7 3.792310750747301e7 5.356879746154811e7 188531.10064237236 192061.73879267677 185092.6219214645 -3668.6858753490847
1321 7.326090536701977e7 3.792310750747301e7 4.622440966690317e7 229639.59863427674 233305.55191976114 226004.70091093314 -3669.1491402288702
1331 7.257896933484714e7 3.792310750747301e7 4.6429188819805026e7 223067.21373905908 227450.81504071754 218874.6765376014 -3659.8819919969947
1341 7.229521253402808e7 3.792310750747301e7 4.5313689519069165e7 178227.718821338 181452.8364809694 175040.727563278 -3669.6517644519067
1351 7.373417701749355e7 3.792310750747301e7 4.6839514791113675e7 159529.7043508642 162476.1251916568 156649.54342681868 -3669.00654324343
1361 7.22715899618642e7 3.792310750747301e7 4.539364258386645e7 324724.956534486 330507.9674421341 319062.81516223 -3669.823762860303
1371 7.119240830494839e7 3.792310750747301e7 4.419888041281051e7 290185.14949430706 295597.2388617537 284763.2856626913 -3668.473978822172
1381 7.12436490263747e7 3.792310750747301e7 4.502480194607867e7 197742.2729502037 201168.95987906566 194374.3476752456 -3666.1106584376657
1391 7.213400801392534e7 3.792310750747301e7 4.528400733122369e7 262779.8401932344 267934.05354718264 257802.82189863335 -3682.172818190416
1401 7.09693926427345e7 3.792310750747301e7 4.4431746974221826e7 537590.3898322538 545698.8387287764 529399.867867533 -3682.5341130220568
1411 7.059554838346036e7 3.792310750747301e7 4.310389919921253e7 396633.58683511935 403495.9224987097 389908.7222383583 -3672.6012016396176
1421 7.091132238326117e7 3.792310750747301e7 4.404815132489375e7 285954.3546634343 291153.04472232616 280618.8683122958 -3666.741431961513
1431 7.134399958860098e7 3.792310750747301e7 4.3884977839673854e7 189279.27387897123 192926.82944919434 185668.31693398854 -3677.2137366208694
1441 6.995147661993891e7 3.792310750747301e7 4.281676757490911e7 624506.367433209 633438.5066873104 615646.8604762113 -3676.1446669395027
1451 7.15498302942762e7 3.792310750747301e7 4.363139883587043e7 428149.6488553479 435287.45111434493 421113.6460229809 -3658.8660247048897
1461 7.337582285720633e7 3.792310750747301e7 4.720170188065048e7 351178.1331520727 357876.8310576731 344616.3241059664 -3652.5143492547804
1471 6.859842445393607e7 3.792310750747301e7 4.207598957398603e7 169937.5096191119 172968.90257738798 166871.26179948178 -3672.900843364566
1481 7.280141299522805e7 3.792310750747301e7 4.5665159966591574e7 238982.58443971848 243421.58867420594 234661.53913122296 -3664.525696972173
1491 6.836143106611422e7 3.792310750747301e7 4.068781884503139e7 151543.89759949475 154646.8330540427 148470.77822244563 -3661.62370973908
1501 7.03026737382976e7 3.792310750747301e7 4.276184680402739e7 310348.70934250945 315649.12833682116 305042.8185429526 -3669.4883071109607
1511 6.974555615862489e7 3.792310750747301e7 4.288311222316939e7 422242.81768433435 429208.0182708908 415407.7445682615 -3670.02106179997
1521 6.80305339606629e7 3.792310750747301e7 4.075279747727327e7 187384.728386629 190604.23678952933 184304.23890074083 -3672.2316295154133
1531 6.695930061279498e7 3.792310750747301e7 3.95139913326481e7 1.2104195496327137e6 1.2231908421442863e6 1.1973045028207886e6 -3676.9184190681503
1541 6.930756616710964e7 3.792310750747301e7 4.157430540287442e7 184836.42288071514 188002.37104047212 181646.2795352336 -3690.2639081021953
1551 6.796693281884904e7 3.792310750747301e7 4.0951144214546286e7 457100.7602275052 464238.39640076883 450194.56720334303 -3667.8753602152274
1561 6.674483338956237e7 3.792310750747301e7 3.967675801072581e7 321663.05411870254 327231.5131958838 316019.6736225845 -3660.1240464008433
1571 6.761783492619836e7 3.792310750747301e7 4.009291492185249e7 172782.52961571806 175740.5287488968 169857.35796957408 -3670.137688179218
1581 6.807270992636466e7 3.792310750747301e7 4.0932438028946124e7 161785.04223362842 164773.1280263306 158738.7974546556 -3655.8403054253486
1591 6.686120452914482e7 3.792310750747301e7 3.915093775355468e7 164748.0484391808 167747.5968123512 161716.3220549727 -3655.23048161432
1601 6.6506050845306516e7 3.792310750747301e7 3.8328231043587215e7 144483.5344751905 147161.25071388338 141813.18697402056 -3661.1713373094776
1611 6.958480898078215e7 3.792310750747301e7 4.248827083037856e7 253420.531278526 258233.03061617608 248566.9123956919 -3654.6473553867154
1621 6.520290518593746e7 3.792310750747301e7 3.660482328512161e7 325548.9681471882 331190.6484249606 320059.3230087235 -3664.9235768114117
1631 6.5412482482069045e7 3.792310750747301e7 3.8302993773007564e7 144579.52393520283 147662.31018629725 141731.1675925637 -3655.5185841841007
1641 6.5301518643830724e7 3.792310750747301e7 3.723795242736292e7 151957.62262609066 154668.30059086834 149283.47290566788 -3661.5086979998314
1651 6.867941281602275e7 3.792310750747301e7 4.148565819079961e7 168356.81123903935 171468.06039687994 165213.4691360378 -3660.9302868239456
1661 6.544490842978817e7 3.792310750747301e7 3.774089017982097e7 204413.16893606176 208480.86502381688 200328.7532167857 -3652.4037821877055
1671 6.396258407354322e7 3.792310750747301e7 3.599708816455952e7 260586.45052706558 265347.9959531498 255715.53462568106 -3660.7847712689236
1681 6.840591051445356e7 3.792310750747301e7 4.1227787250244685e7 137433.0040842197 139984.60864291395 134817.10983650273 -3659.257193052305
1691 6.775665557593322e7 3.792310750747301e7 3.9772349510297306e7 177964.56713136507 181298.76674912413 174599.83409762892 -3669.4182824252975
1701 6.455124005082971e7 3.792310750747301e7 3.6289748810367584e7 382168.3846592635 388346.8646998978 376238.64137957996 -3670.8268088473847
1711 6.685540204189904e7 3.792310750747301e7 3.846829488602203e7 143669.94464865618 146461.32144368533 140882.92605472024 -3653.9111793989114
1721 6.5799749123480976e7 3.792310750747301e7 3.7395406128223956e7 172137.26235359375 175419.45403742278 168934.76989947635 -3656.509742203369
1731 6.6223043019152254e7 3.792310750747301e7 3.877633803647182e7 166382.98138480968 169555.55183541268 163259.48308444986 -3664.7006413288887
1741 6.339857365762897e7 3.792310750747301e7 3.6345329040364794e7 166936.97940500305 170097.74847741702 163869.05912185856 -3659.7345165482393
1751 6.352913469166086e7 3.792310750747301e7 3.550173362720578e7 164351.6421469715 167403.8335438647 161426.1733877099 -3664.156865295501
1761 6.2860969877991416e7 3.792310750747301e7 3.501416202113404e7 315259.25414642575 320818.0044495484 309828.6318708587 -3654.713942858146
1771 6.3209478854335114e7 3.792310750747301e7 3.4984684914514855e7 180035.33581638295 182864.27855433684 177160.84683524774 -3657.6055089957185
1781 6.4687508838514104e7 3.792310750747301e7 3.67316631307606e7 153031.15022402297 155975.78490415675 150201.5716256473 -3656.7138083173336
1791 6.707223881817175e7 3.792310750747301e7 3.907027382256731e7 131631.67978477266 134108.46633588622 129131.59883551107 -3652.489739951692
1801 6.24754302703394e7 3.792310750747301e7 3.332337215299169e7 422292.68023447646 428541.6441689412 415849.16659435694 -3655.510746518954
1811 6.1608129840913564e7 3.792310750747301e7 3.4496130133962415e7 180223.0653898903 183802.726659122 176683.66818110616 -3674.3718711778515
1821 6.166945641209957e7 3.792310750747301e7 3.330250375584414e7 138439.7737693629 140713.281907307 136062.20232599377 -3659.276548784425
1831 6.4348360388739035e7 3.792310750747301e7 3.584695490678959e7 162453.25629268237 165757.92872578432 159247.9592660548 -3661.4107333681363
1841 6.263744034253045e7 3.792310750747301e7 3.436934028099222e7 136354.77755627627 138944.94532619626 133786.06160034184 -3672.4906593124774
1851 6.19853550795352e7 3.792310750747301e7 3.426184150481544e7 151040.11478966253 154157.61396387237 148051.84491288947 -3664.650867770905
1861 6.141687335553174e7 3.792310750747301e7 3.285128993400896e7 138051.0255486897 140700.41373681775 135391.3247213563 -3655.605681100783
1871 6.1203629452555194e7 3.792310750747301e7 3.2524739786160707e7 390293.9153856393 396420.2479223598 384456.75703041465 -3657.0378869902543
1881 6.0385800691843554e7 3.792310750747301e7 3.166434683083599e7 139449.22252133235 141974.234852441 136913.88333603533 -3660.6796263141546
1891 6.1467770658197135e7 3.792310750747301e7 3.31107913305489e7 182485.03936723468 186057.23177804163 178868.8713585008 -3674.421750552412
1901 6.0181063700433284e7 3.792310750747301e7 3.2142896960977428e7 135428.0753314006 137990.93392083616 132794.78827269067 -3654.7930412699916
1911 6.036595409866282e7 3.792310750747301e7 3.2565487628982067e7 123919.01340117045 126214.14775096397 121547.80407978763 -3661.833086141208
1921 6.214420292929442e7 3.792310750747301e7 3.427353781678412e7 187939.98410562912 191636.44890807677 184386.88100683774 -3652.0551281611315
1931 6.116781742878823e7 3.792310750747301e7 3.3055182015958536e7 149897.6444132827 152972.8805940146 146979.5354252489 -3653.2194310059676
1941 5.961976906113494e7 3.792310750747301e7 3.1058418256012555e7 124584.71331750724 126803.59407223084 122262.85029201819 -3656.963465476627
1951 7.655840519302282e7 3.792310750747301e7 4.8131805058608435e7 213698.99872589827 217768.20815321108 209771.78661782545 -3673.2463405457197
1961 6.005222981244984e7 3.792310750747301e7 3.1393185912771232e7 240672.81856695403 244682.7091257881 236633.8587434683 -3668.9318197101657
1971 6.003081364024982e7 3.792310750747301e7 3.19262914475416e7 168415.16064510067 171659.10996562277 165075.32246711274 -3657.1957613651316
1981 6.554135547774471e7 3.792310750747301e7 3.762540708627454e7 131792.70845788362 134297.0662702924 129392.39803105274 -3657.164792302685
1991 5.925499038052149e7 3.792310750747301e7 3.1011822062687777e7 113731.65114068055 115993.11525035673 111553.30919478512 -3652.667701301944
2001 6.080220341241296e7 3.792310750747301e7 3.227771497690521e7 121656.02330418277 123962.56994379417 119335.48083179386 -3669.842892188171
2011 5.876940988938285e7 3.792310750747301e7 3.0715711257646244e7 144636.78439629255 147388.70765450445 141854.50788519348 -3658.082039447823
2021 5.9624789024137005e7 3.792310750747301e7 3.1328522887005683e7 125584.84496982014 127936.1568536843 123297.07973141769 -3652.990204343159
2031 5.938463131710912e7 3.792310750747301e7 3.0612164067055512e7 368720.53835943504 373851.16672653146 363627.3865839577 -3659.005552663133
2041 5.981330931762834e7 3.792310750747301e7 3.1512230159026917e7 463979.95152187 470216.75616597553 457883.4149848118 -3664.9682958925127
2051 5.819314248669019e7 3.792310750747301e7 2.9361011601140354e7 119500.14760846451 121558.74172936828 117373.21333973069 -3658.774543181827
2061 5.906590145962738e7 3.792310750747301e7 3.0043473325754996e7 164350.97248546398 167437.11362406626 161289.1428874922 -3651.8294477724867
2071 5.833211584751657e7 3.792310750747301e7 3.0231448918360323e7 149579.82857195725 151907.54944761624 147241.36656415302 -3653.2131253665357
2081 5.8744884877491355e7 3.792310750747301e7 3.0575642841762826e7 171420.6329963863 174490.68566761998 168305.8366305039 -3653.2738782537917
2091 5.9326136921741195e7 3.792310750747301e7 3.1149992256711673e7 114847.29521655165 116976.40952385173 112733.75246524095 -3656.6324059385115
2101 6.050609908181899e7 3.792310750747301e7 3.270699036536886e7 276680.76089386805 281258.5694396106 272241.9453577285 -3650.5855690699896
2111 5.802598961760107e7 3.792310750747301e7 2.9870632646998715e7 116369.49915142568 118499.49535926653 114237.61420987283 -3646.71652871202
2121 6.496859016230452e7 3.792310750747301e7 3.627260791884889e7 487307.7557567517 493784.70805441024 480769.68316169956 -3675.3032437601605
2131 5.808638769783898e7 3.792310750747301e7 2.949999086606422e7 109741.81746820758 111707.36193313173 107832.18084893489 -3657.5999012625734
2141 5.948893286128598e7 3.792310750747301e7 3.1114436437157687e7 122849.35979295784 125019.46215087369 120727.56502797506 -3657.707072395172
2151 5.751474752926963e7 3.792310750747301e7 2.8952646340895593e7 125081.58906025511 127342.3693022396 122809.54728186547 -3658.1103795497625
2161 5.8300117873159274e7 3.792310750747301e7 3.0240566246003013e7 136536.70429010747 138945.26454188034 134169.07123242685 -3656.3009407216878
2171 5.856292956686655e7 3.792310750747301e7 3.071240945899326e7 182452.1926824969 185710.66743241868 179366.0808376055 -3657.0954776389276
2181 5.875245203837212e7 3.792310750747301e7 3.069898365048496e7 326721.67921539664 331793.56609113136 321717.4454642997 -3666.2320660758214
2191 5.648058630964799e7 3.792310750747301e7 2.799493539287584e7 128978.82478519021 131471.48235543643 126589.50023341547 -3647.175473601988
2201 5.66689613514115e7 3.792310750747301e7 2.8147380462313995e7 151148.1258721883 154151.46815942044 148160.0725042253 -3658.1669124066693
2211 5.765020724049397e7 3.792310750747301e7 2.926818876462153e7 233120.56687012137 236900.49906217432 229317.56514329024 -3661.2631449837963
2221 5.649313052677199e7 3.792310750747301e7 2.782193342331835e7 162665.88911870704 165317.7269914376 159970.50720931578 -3647.7561995605297
2231 5.844373203505911e7 3.792310750747301e7 3.003796339168169e7 106371.39148277818 108296.47457637817 104362.88924855323 -3656.3475867040547
2241 5.59371152767537e7 3.792310750747301e7 2.705688009022229e7 106944.93303434992 108926.93315219702 104971.23110166202 -3660.6383571123074
2251 5.780655680783439e7 3.792310750747301e7 2.9620552577773497e7 118122.6527950621 120249.13025108459 116028.56287041394 -3654.9721341683758
2261 6.298475369936699e7 3.792310750747301e7 3.425229420609443e7 289482.8536029746 294417.35693813144 284608.7967668291 -3674.190563632865
2271 6.0087919373328485e7 3.792310750747301e7 3.1020778483411167e7 115455.36343706309 117502.56343403173 113452.40102976118 -3668.0255479713305
2281 5.558722589548653e7 3.792310750747301e7 2.7330689978510562e7 229705.83821256878 233925.59910352153 225396.91088721124 -3647.2334688238448
2291 5.614370035788442e7 3.792310750747301e7 2.759441853093642e7 281240.2201775175 285811.7836819752 276631.64500823384 -3657.165636193876
2301 5.8154356884630464e7 3.792310750747301e7 2.8687188889096636e7 105115.4732618369 107165.12887565106 103092.74763191228 -3659.8201290063585
2311 5.63147857904879e7 3.792310750747301e7 2.824356007124811e7 243851.22640454202 247885.80636509086 239881.08454153757 -3653.7878687095763
2321 5.536287920557921e7 3.792310750747301e7 2.6400949330459844e7 132429.16003414508 134723.91754744315 130125.28514008618 -3667.7151869049385
2331 5.57053042761205e7 3.792310750747301e7 2.6904744770786487e7 114215.46900813023 116191.25721682856 112254.38959559097 -3659.3370871634156
2341 5.532830944693908e7 3.792310750747301e7 2.6511627969847053e7 110808.33561647046 112885.04138189215 108793.78869322789 -3655.3596818189053
2351 5.4932933172822654e7 3.792310750747301e7 2.5839639208368182e7 336548.0815317409 341680.08663904277 331514.35880882625 -3652.146965387733
2361 5.5622791330382615e7 3.792310750747301e7 2.6459249120427545e7 108067.31058715278 109971.9833403995 106139.44793839476 -3649.387133785593
2371 5.459959038016589e7 3.792310750747301e7 2.5569074315874927e7 179404.78577041187 182590.98353462745 176192.03382122447 -3656.825006580344
2381 5.5865876036584035e7 3.792310750747301e7 2.7548372200892076e7 100143.97734691977 102063.98537621477 98272.56009359719 -3648.332220340086
2391 5.555214220797557e7 3.792310750747301e7 2.645689116864423e7 325668.90052691736 330536.6970780176 320759.8074499861 -3654.6231505264177
2401 5.4495408748021446e7 3.792310750747301e7 2.5340151058659952e7 232481.32617089603 236440.10828070683 228720.2393455829 -3665.4651403038683
2411 5.75579290895128e7 3.792310750747301e7 2.847133560999177e7 234325.1335651985 238289.69102947222 230663.04039699715 -3657.2255584536993
2421 5.413670152374589e7 3.792310750747301e7 2.5279328722531468e7 119927.73362627657 122252.94643390825 117622.98770604638 -3646.2834359654325
2431 5.431584437053991e7 3.792310750747301e7 2.5734507825279675e7 96177.23504044632 98003.75985615385 94375.40440213603 -3647.925958589433
2441 5.4083835126187e7 3.792310750747301e7 2.502486470430626e7 123876.60852071784 126304.53381835474 121610.77819438261 -3660.505000445277
2451 5.494044539096226e7 3.792310750747301e7 2.5515810041401863e7 108192.09869447729 110226.98953955235 106100.57116474806 -3659.4778624285454
2461 5.410898613913301e7 3.792310750747301e7 2.472477383299931e7 191662.0694565351 195111.33222796966 188260.0420810137 -3650.1565418554337
2471 5.43797543296343e7 3.792310750747301e7 2.5581339798630096e7 418272.8180974736 423970.7835240943 412663.5451248289 -3660.038070275747
2481 5.914339245985353e7 3.792310750747301e7 2.96437777275654e7 105293.12774469651 107312.83767847752 103285.9821007226 -3655.6571549992473
2491 5.556593962018162e7 3.792310750747301e7 2.6440839515641954e7 91277.5557341902 92942.71118961717 89585.62168272276 -3656.264493136456
2501 5.832244738399264e7 3.792310750747301e7 2.9118602059945766e7 87783.6181636801 89461.45854427657 86150.171612119 -3650.4221309772415
2511 5.4435542529400796e7 3.792310750747301e7 2.505493801596202e7 103800.50170404985 105799.08005074383 101838.8212817413 -3664.9896897372773
2521 5.3320694938649595e7 3.792310750747301e7 2.452144797000449e7 128405.35856366789 130887.46805513128 125873.84117712243 -3654.186008779492
2531 5.323120876433945e7 3.792310750747301e7 2.4049584776684865e7 117275.97531983686 119640.84296761853 114944.28620654129 -3650.2687867025
2541 5.339921212909118e7 3.792310750747301e7 2.4257133508567877e7 103747.59993809606 105585.76081108578 101916.62437202384 -3655.9061048836493
2551 6.0053759139755376e7 3.792310750747301e7 3.056845976623704e7 165204.18882247605 168338.8582170697 162200.53790102946 -3648.3185022914035
2561 5.349571466577621e7 3.792310750747301e7 2.45457950928446e7 165797.58910418395 168395.31263470024 163261.39395426857 -3658.2342846121287
2571 5.394153036279299e7 3.792310750747301e7 2.5564065466798767e7 378054.5464072984 383254.0532878093 372618.952264473 -3657.544850251864
2581 5.515755368155768e7 3.792310750747301e7 2.601108573364062e7 108640.94351083685 110540.82704870662 106703.69532764681 -3656.9196524300096
2591 5.276745356418292e7 3.792310750747301e7 2.3642765802309796e7 92389.11823401686 94164.73896482939 90628.41831286468 -3658.0611534181367
2601 5.3644332767316885e7 3.792310750747301e7 2.4569842085968144e7 116338.86557432992 118424.09168998199 114321.13831279159 -3646.603720673456
2611 5.420080405698702e7 3.792310750747301e7 2.5301847240794607e7 114209.67936578095 116424.31447025908 111978.11311102625 -3653.8619049968884
2621 5.456903637589555e7 3.792310750747301e7 2.5758057434388008e7 188099.6549098159 191272.65266910597 185054.09118786125 -3649.0810767798484
2631 5.340736152368317e7 3.792310750747301e7 2.4037862072404142e7 124625.89779552796 126452.05977007405 122802.29426012638 -3653.276161695432
2641 5.2454673074702024e7 3.792310750747301e7 2.280354722401575e7 284734.24703357124 289284.56348725973 280220.9055895695 -3650.438960796668
2651 5.3389773469043374e7 3.792310750747301e7 2.4046288271476604e7 139114.11065350086 141738.03824872634 136524.18823546532 -3651.560110647295
2661 5.354866050198324e7 3.792310750747301e7 2.4550992742095686e7 98580.8569900175 100441.06076720878 96735.33247728531 -3662.6016676962217
2671 5.484995781586532e7 3.792310750747301e7 2.509045043685666e7 94342.3108026219 96116.73312041855 92647.93042043949 -3649.238351848499
2681 5.904537685690977e7 3.792310750747301e7 2.936163161428437e7 257549.0327446882 261471.27021440578 253775.88255838628 -3663.5995685885573
2691 5.4241827763693064e7 3.792310750747301e7 2.4985565806064643e7 135610.71113417757 138060.40199620713 133130.388281029 -3657.63019510946
2701 5.2600479700091526e7 3.792310750747301e7 2.3546402169589773e7 191656.11332872533 194253.03775507948 188981.62451336868 -3657.8068694195645
2711 5.2130272777281865e7 3.792310750747301e7 2.313052668017545e7 106217.31589809486 108336.89662413967 104135.83730041016 -3654.241427346813
2721 5.31357216735536e7 3.792310750747301e7 2.404389443398758e7 264740.0127058402 268807.19888056343 260573.65730066368 -3654.4228259696624
2731 5.23103484540596e7 3.792310750747301e7 2.321056276493877e7 106773.72882644377 108582.43413245924 104935.5212770008 -3647.567002837561
2741 5.217985347473396e7 3.792310750747301e7 2.2810288540435906e7 93346.65320678684 95232.3299507361 91561.190118305 -3652.0315466623892
2751 5.284116689869075e7 3.792310750747301e7 2.3710807657485005e7 86266.18183841724 87854.80138909785 84689.0305480341 -3653.8865730785938
2761 5.223306950246009e7 3.792310750747301e7 2.2787598621349532e7 207902.78142485977 211362.83980336788 204468.9973775277 -3649.3396680692185
2771 5.227900579103366e7 3.792310750747301e7 2.262396428295885e7 172609.80048774654 175630.83937919326 169630.04876501122 -3655.080381500472
2781 5.171890996558507e7 3.792310750747301e7 2.238671512979711e7 90457.1357970605 92092.65624063376 88864.98513206744 -3651.5499665255575
2791 5.161716561890405e7 3.792310750747301e7 2.2262992596064307e7 124311.6005629778 126796.93093884579 121852.98074990435 -3648.7601685796694
2801 5.282415788121071e7 3.792310750747301e7 2.3512442283526566e7 136527.96741667367 138893.87795119456 134171.9035171815 -3649.682176620587
2811 5.148402420615966e7 3.792310750747301e7 2.1961684654589046e7 434822.9465885341 440396.46500987315 429219.5959007646 -3651.9446455470033
2821 5.3211447895184785e7 3.792310750747301e7 2.346356815603024e7 133552.851002651 136194.3885212886 130956.20298526683 -3652.1816703741647
2831 5.2932439292871624e7 3.792310750747301e7 2.331897065361987e7 258039.3556122976 262082.65916441166 253950.12960306922 -3653.2162401548144
2841 5.393538423272105e7 3.792310750747301e7 2.4844340885988727e7 81071.85638642317 82734.04847373463 79440.76768531004 -3657.430969586425
2851 5.2303047383174226e7 3.792310750747301e7 2.2729483601271417e7 116604.36673006565 118254.61633579414 115008.40787360429 -3656.04293052388
2861 5.378049223893501e7 3.792310750747301e7 2.401998054821293e7 90230.02124434478 91728.15497277315 88747.92831343443 -3651.932879115507
2871 5.13573310696503e7 3.792310750747301e7 2.1870624736399762e7 238004.71114487204 241929.72960391457 234100.46536945715 -3648.002744235081
2881 5.233016934610245e7 3.792310750747301e7 2.3065455542556014e7 142014.37305113685 144579.48484555818 139464.02593221885 -3652.840338454903
2891 5.118293321920892e7 3.792310750747301e7 2.148420058164588e7 102042.79295088863 103886.2312736451 100232.10009122822 -3652.024040534655
2901 5.145442971244418e7 3.792310750747301e7 2.1913269634524852e7 102124.28536625608 103877.18507666423 100415.34245974127 -3647.1966242546873
2911 5.215164242551823e7 3.792310750747301e7 2.264973188299555e7 83921.66523919656 85560.34511057465 82290.31498887375 -3651.267382687982
2921 5.0556793772925794e7 3.792310750747301e7 2.1181596380310945e7 210758.9965390905 214251.51405682726 207289.22203366534 -3651.4819567662153
2931 5.0703033244890034e7 3.792310750747301e7 2.105281108323913e7 83853.13618099078 85472.8254990347 82293.28350324009 -3653.3844542442444
2941 5.113030405135308e7 3.792310750747301e7 2.1942915499697655e7 159718.6695560567 162393.60654572296 156971.63942237888 -3646.1427543814684
2951 5.424529020876413e7 3.792310750747301e7 2.455427268627988e7 95305.49273010269 97069.58110923073 93609.06958936142 -3648.243868084516
2961 5.0371977945205845e7 3.792310750747301e7 2.0825023005790725e7 151028.08808890605 153682.48341108434 148318.5578187965 -3645.8172437706376
2971 5.0561824284701765e7 3.792310750747301e7 2.0822819444003522e7 82614.06485138091 84155.1096698672 81106.7425526736 -3647.5028290556043
2981 5.120428432095569e7 3.792310750747301e7 2.1750064799701493e7 113579.49130859987 115605.91852194542 111566.41287463105 -3647.5053261020876
2991 5.017591474293254e7 3.792310750747301e7 2.0851360378556184e7 122456.8546144662 124806.61519580701 120101.70495387359 -3648.635945589194
3001 5.09110556698717e7 3.792310750747301e7 2.1505185324359965e7 192258.21680154616 195513.46428226167 188980.05537386847 -3653.0484189202703
3011 5.0165325050429374e7 3.792310750747301e7 2.0717126051440276e7 79118.83576966265 80568.02056967899 77675.71729775012 -3647.56053378613
3021 5.020036026328178e7 3.792310750747301e7 2.070133943681758e7 126356.7357524625 128697.65926925222 124031.24972733573 -3649.5836072177667
3031 5.0564630874077514e7 3.792310750747301e7 2.142454457596232e7 101716.49907052678 103683.09203262025 99739.67110813061 -3649.4882463240447
3041 5.111980064301808e7 3.792310750747301e7 2.1377237705428623e7 78983.50982073862 80424.46812493232 77609.25671401838 -3654.9700611492194
3051 5.075953411428806e7 3.792310750747301e7 2.1072595076661456e7 104826.57589252389 106740.64490569198 102860.2915066254 -3654.3052776930367
3061 5.1524344818921044e7 3.792310750747301e7 2.1271751209535856e7 153740.68960524417 156533.69107732145 150999.16259990053 -3649.7792413864986
3071 5.0286181024046324e7 3.792310750747301e7 2.0577837607356362e7 78849.16392763835 80345.8743666717 77329.58248622871 -3655.7316318138346
3081 5.128469503212029e7 3.792310750747301e7 2.17724715948243e7 87481.2351125504 89103.22378535636 85912.02761071002 -3653.0258010811294
3091 5.052543154364082e7 3.792310750747301e7 2.0612609476210482e7 238052.46998671102 241556.24611177872 234488.1267028357 -3650.1228963157287
3101 5.163540032826209e7 3.792310750747301e7 2.1608555581756063e7 82725.24591559848 84248.95992225052 81198.8706150996 -3653.222487017218
3111 5.019984342479942e7 3.792310750747301e7 2.049999323286688e7 177909.89846079415 180928.58146934968 174907.04426125725 -3650.0661606554377
3121 5.022413911746014e7 3.792310750747301e7 2.014444337461209e7 89481.31418516042 91183.03167600239 87797.5666095905 -3645.8896826506734
3131 5.1110065602180615e7 3.792310750747301e7 2.150116873544939e7 80761.4952520161 82372.39791966745 79252.6905437878 -3652.473614304163
3141 5.160422880997715e7 3.792310750747301e7 2.1997103187230792e7 224437.42134781473 227658.39876924167 221147.2610039307 -3652.41194457795
3151 4.9812780087254375e7 3.792310750747301e7 2.0270732109323043e7 97656.50800292147 99418.72864822602 95946.1158416194 -3649.5599666485036
3161 5.04840875754598e7 3.792310750747301e7 2.096707056015709e7 214696.41703339678 218094.5140669126 211326.4006867605 -3655.6588805275524
3171 5.050912058636549e7 3.792310750747301e7 2.119493107843134e7 99934.65310605391 101620.43048569022 98233.16199875988 -3644.7995038207237
3181 4.962964232416582e7 3.792310750747301e7 1.996710729748765e7 97655.29530305143 99541.43900417231 95755.40425480549 -3649.4736228007087
3191 5.012125435508691e7 3.792310750747301e7 2.0136879270139474e7 82848.51645210238 84382.2755398462 81348.22705309244 -3653.258815973921
3201 5.225034722246225e7 3.792310750747301e7 2.2028411387428094e7 101312.18563413706 102857.83038162698 99738.01385076907 -3654.6526304904783
3211 5.0570659054194964e7 3.792310750747301e7 2.140763272977922e7 77258.50241730646 78771.45038946121 75741.28157736544 -3649.2785314843736
3221 5.1708300322719425e7 3.792310750747301e7 2.21684724435705e7 323398.67188607826 327642.4713367764 319267.7610061403 -3653.8354237630097
3231 4.899372336114881e7 3.792310750747301e7 1.9036579355118144e7 116736.4281518767 118965.30048420823 114500.52983496488 -3647.6777289262195
3241 5.2542175722080484e7 3.792310750747301e7 2.2986672395550966e7 119539.88184575933 121640.68607041797 117498.63173055297 -3651.033415445183
3251 4.959061976738426e7 3.792310750747301e7 2.008169711277821e7 88967.55566875389 90553.98000542854 87427.08256997161 -3649.7403386696265
3261 4.985297285515146e7 3.792310750747301e7 2.054899627682347e7 120019.19741744113 122178.92819920993 117879.97688992611 -3647.669982064163
3271 5.0958601735851556e7 3.792310750747301e7 2.1772065897428576e7 328447.9570685684 332874.4026589791 323920.25104037207 -3657.904815665297
3281 4.886859153091776e7 3.792310750747301e7 1.9085448307389993e7 136023.4915301838 138527.7683827485 133475.367527852 -3645.2372528252404
3291 4.883808140677836e7 3.792310750747301e7 1.983081921262333e7 88263.64500710848 89836.5895327562 86695.00621633472 -3655.006093033084
3301 4.929259070260974e7 3.792310750747301e7 1.9395754088313222e7 88964.10291597471 90622.35203332124 87262.72405210034 -3654.019018426918
3311 4.872322370597745e7 3.792310750747301e7 1.8942513495185766e7 183385.35050392788 186411.21524638165 180353.4357133483 -3656.161509393486
3321 4.8955840332920134e7 3.792310750747301e7 1.8970804911065e7 91076.97741062129 92760.85962726637 89464.00113850036 -3650.0678260744667
3331 4.921328271154243e7 3.792310750747301e7 1.9316921136875935e7 79111.11384803403 80660.77656620453 77626.58901495478 -3655.3523445626597
3341 4.8688922282630056e7 3.792310750747301e7 1.875705182483052e7 98189.95868057964 99960.5329863695 96389.03722076169 -3649.204052920929
3351 5.050231850753491e7 3.792310750747301e7 2.0716518915529158e7 195814.39516860148 199151.69303247382 192452.1848582184 -3652.4039121952355
3361 4.865822765079093e7 3.792310750747301e7 1.9172958523119472e7 222783.6150663748 226320.18055210434 219132.62126823256 -3651.8469141169635
3371 5.106665480643703e7 3.792310750747301e7 2.092120940492298e7 72656.74130009559 74093.93717461625 71169.09061228992 -3647.1961564671883
3381 5.084705276386587e7 3.792310750747301e7 2.1123168353748515e7 72059.33529558674 73396.1150417728 70729.44517831504 -3646.4211685560363
3391 4.888075734776536e7 3.792310750747301e7 1.889998794189109e7 79529.6031355092 80965.96888816026 78141.13495239452 -3652.8435335414015
3401 4.862021977583539e7 3.792310750747301e7 1.8419628711529404e7 69630.77517782903 70976.53383626224 68295.78721154029 -3646.3658508652834
3411 4.844310322140519e7 3.792310750747301e7 1.895365617441454e7 74744.8231719781 76178.77279954335 73349.77430888856 -3657.894998017443
3421 4.985975341495113e7 3.792310750747301e7 2.0008875065821953e7 567539.6062250539 573598.1119019046 561503.1503019047 -3666.791431348894
3431 4.828479945168212e7 3.792310750747301e7 1.8479696215206057e7 83171.96575965857 84608.90806363209 81714.70289227797 -3655.0425449684312
3441 5.275030550134141e7 3.792310750747301e7 2.2804890153270785e7 77587.44505426085 79008.23831667154 76133.42585233567 -3653.114800305849
3451 5.026055503044972e7 3.792310750747301e7 2.08525746404768e7 151185.1966983193 153834.69324077773 148542.15780183038 -3653.9522066731024
3461 5.0036576446489364e7 3.792310750747301e7 1.978857742518179e7 69100.56474377829 70375.28682911882 67851.20843373684 -3650.281546331637
3471 4.8565392262973785e7 3.792310750747301e7 1.8474741513487983e7 103588.50486406335 105572.15891745065 101599.2924901772 -3649.7070840631986
3481 4.9430377802463636e7 3.792310750747301e7 1.9671059248886812e7 75885.92085848366 77306.53460728624 74408.8193951248 -3651.090500070015
3491 4.849408323720286e7 3.792310750747301e7 1.840160525757879e7 252468.49217684835 256277.93512286307 248779.48028282635 -3653.207258301839
3501 4.810483155795585e7 3.792310750747301e7 1.802727843898118e7 87142.122593302 88880.96797006043 85422.34700297429 -3644.25308861059
3511 4.831346252877718e7 3.792310750747301e7 1.8032967187320728e7 150769.62351195025 153299.7861738984 148174.32466860977 -3650.9662654616563
3521 5.080444712765244e7 3.792310750747301e7 2.0878723054725323e7 90845.910188586 92590.16063609999 89178.43345967289 -3647.731152787638
3531 4.795842686153924e7 3.792310750747301e7 1.7831368891980793e7 80243.27161109766 81791.5220681324 78630.58825992317 -3648.8772566593284
3541 4.813082698610728e7 3.792310750747301e7 1.8379942741939038e7 89569.48160961304 91323.90771053218 87862.64429744983 -3650.5813574363074
3551 4.9091633084158316e7 3.792310750747301e7 1.9171856099685412e7 66518.14237225825 67724.65493456404 65347.80697559563 -3648.7453950635286
3561 4.812894686249898e7 3.792310750747301e7 1.8195038317670733e7 92048.1349090259 93660.09601189886 90360.2378884841 -3652.5958727611583
3571 4.941598354704192e7 3.792310750747301e7 1.935493326385193e7 85276.96995881839 86839.57103546013 83801.68021640547 -3652.685418020926
3581 4.802668205109249e7 3.792310750747301e7 1.7981343755077597e7 71101.62310461797 72373.26269478284 69818.79768211611 -3647.9871093692004
3591 4.768665423437753e7 3.792310750747301e7 1.7531632808139823e7 156562.8934022657 159262.42561775452 153838.4802273864 -3649.088334203419
3601 4.875826388961661e7 3.792310750747301e7 1.8602437453462318e7 67361.74007377375 68729.62356030078 66014.77254609713 -3647.529027241641
3611 5.0152020226470135e7 3.792310750747301e7 1.970112827470748e7 80961.02298081301 82541.9759626107 79407.75740046774 -3651.953311350158
3621 4.969146091466232e7 3.792310750747301e7 1.975833482906332e7 219053.48572146308 222353.29265655825 215718.67438137432 -3653.000493010659
3631 4.910484454322886e7 3.792310750747301e7 1.883456919744618e7 199476.12788892316 202580.96749838724 196319.98335843196 -3650.474786450866
3641 4.791414875021231e7 3.792310750747301e7 1.7482494258333806e7 68782.0083639791 70110.83809815302 67500.18608523671 -3652.181249226827
3651 4.954890058373216e7 3.792310750747301e7 1.9648965032597817e7 109167.65044545638 111212.7450871005 107168.25316288038 -3647.5585946704105
3661 4.756890673757776e7 3.792310750747301e7 1.7814234180174254e7 105506.99377342974 107535.33464834977 103467.4880420351 -3653.2316515559696
3671 4.9322285779919274e7 3.792310750747301e7 1.8901042761258207e7 81694.75763108098 82993.60418014275 80380.40429173924 -3647.3755416107924
3681 5.034960644443772e7 3.792310750747301e7 1.989485497387036e7 73568.52711513944 74966.49824663241 72185.37729124218 -3650.0260875986028
3691 4.736737495655361e7 3.792310750747301e7 1.7427400376263812e7 85750.1139627134 87344.3961112071 84176.81440171464 -3649.481649819323
3701 4.7634741431820355e7 3.792310750747301e7 1.73419720838251e7 84320.70459006194 86084.43184465937 82561.58678524046 -3644.9508483325208
3711 4.838582370160996e7 3.792310750747301e7 1.841445286303096e7 130249.82638592295 132563.08963313326 127880.99127255239 -3649.6187170979983
3721 4.868041141399495e7 3.792310750747301e7 1.816564734391791e7 69118.38478069483 70384.38663590165 67849.57923196224 -3648.46521775345
3731 4.712612681555154e7 3.792310750747301e7 1.6962626928813018e7 74571.96775088157 75924.80887061833 73213.60111761998 -3647.3833193894598
3741 4.73402674090571e7 3.792310750747301e7 1.712648672827414e7 62936.90351178906 64083.20217570555 61808.539161017616 -3646.7647811539396
3751 4.711410112663356e7 3.792310750747301e7 1.6899425278869767e7 86948.17237491877 88611.719757448 85289.16844083022 -3644.060632499316
3761 4.724961858627539e7 3.792310750747301e7 1.7436542947258964e7 66754.65716230513 67993.52468180872 65525.609489778704 -3644.713005457733
3771 4.7387183978726454e7 3.792310750747301e7 1.7454236033142786e7 111882.83620670774 113888.15321867129 109878.1092478767 -3652.321493766177
3781 4.761830208333018e7 3.792310750747301e7 1.710371677572597e7 65243.22424553533 66575.57653409902 63955.78984797284 -3649.2394827189196
3791 4.693551055237146e7 3.792310750747301e7 1.6630188244861659e7 72379.10605385106 73696.2911380278 71062.79077451509 -3648.654421726903
3801 4.9284994367394365e7 3.792310750747301e7 1.890566354996732e7 119886.27291928027 122023.14201139977 117757.77165094677 -3651.182966143257
3811 4.96864302910102e7 3.792310750747301e7 1.9716544102305517e7 144697.24299859256 147234.8483896744 142013.23731980674 -3647.291809762449
3821 5.6845741969896466e7 3.792310750747301e7 2.5702059265072342e7 124424.27842526112 126444.45989216137 122330.44879570809 -3661.5195416440242
3831 4.693099814511528e7 3.792310750747301e7 1.6686305077186732e7 65595.25182078133 66871.52302000979 64256.0763625803 -3645.215914816681
3841 4.703164206851187e7 3.792310750747301e7 1.6826264284210045e7 210065.0968692084 213177.65784351862 206947.4511446576 -3648.6204450628748
3851 4.757260914061473e7 3.792310750747301e7 1.6760446727535699e7 108400.7058777277 110415.66297650427 106355.66729803255 -3651.740094129131
3861 4.714766826214909e7 3.792310750747301e7 1.7038181229335837e7 146537.7200630451 149079.16276374305 143976.76111863388 -3648.7200799154
3871 4.721789575105943e7 3.792310750747301e7 1.6855987591982726e7 62229.15044395172 63448.52553887098 61038.84761439105 -3643.0090956795016
3881 4.761802339185284e7 3.792310750747301e7 1.7545131993063364e7 71044.9792789868 72239.28466691465 69854.54439551379 -3649.339381840242
3891 4.890815119691523e7 3.792310750747301e7 1.84274758052322e7 126407.04275230256 128597.36552726623 124200.79448079897 -3648.4619064022604
3901 4.65616455324112e7 3.792310750747301e7 1.6323287422857463e7 121936.415644442 124180.37704761255 119777.52481572972 -3647.3408219231246
3911 4.755205702152601e7 3.792310750747301e7 1.7508040444537826e7 71778.81685446759 73054.0176279701 70548.68370375544 -3648.1059697545843
3921 4.833951730218283e7 3.792310750747301e7 1.8052309296140358e7 69567.00392973154 70817.24733679216 68269.55666920681 -3647.620806874199
3931 4.701725744596701e7 3.792310750747301e7 1.6612442792887874e7 96117.94588004758 97923.55976124044 94320.75300092644 -3645.613021262896
3941 4.99153117760808e7 3.792310750747301e7 1.934143279575423e7 278003.1902877636 281725.5245052917 274288.61333531636 -3658.807963233469
3951 4.691101932317547e7 3.792310750747301e7 1.6841140064931642e7 97730.90364364626 99584.00642203625 95839.4202106603 -3647.154135286421
3961 4.6945661532629475e7 3.792310750747301e7 1.6560175465429531e7 71668.73741053409 73073.08440078015 70281.97349502335 -3646.522859958212
3971 4.6790696297307484e7 3.792310750747301e7 1.6425829521514202e7 122937.10928759143 125054.64613802965 120851.94334192439 -3643.0949605970204
3981 4.6438819602160275e7 3.792310750747301e7 1.601953043285128e7 171402.33243712186 174144.3095498886 168616.57592326694 -3644.8256039336447
3991 4.740496060842105e7 3.792310750747301e7 1.7275101859653067e7 168463.28813076823 171285.3226179703 165603.89734875225 -3648.8643160728857


==> data/simulation/airfoil_squareroot_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.9459234557390442e11 3.935869661940978e7 1.9446046726269485e11 5.02323887419983e9 5.047377244199622e9 4.999624194447111e9 -175788.16527879908
11 7.818507341439366e9 3.935869661940978e7 7.727606891711699e9 5.901833044406425e7 5.9804777993684076e7 5.825357447335537e7 -8959.602959848358
21 2.1141092610057783e9 3.935869661940978e7 2.0819503300645347e9 3.2542093704271577e7 3.2961554580208223e7 3.2116740653515954e7 -5148.427029702626
31 1.3724114816625934e9 3.935869661940978e7 1.3741587801620061e9 6.323662386554374e7 6.377091230854649e7 6.269646712262982e7 -4802.959707410984
41 1.213480237541001e9 3.935869661940978e7 1.1875573642827764e9 1.1744161161288036e7 1.191882687217593e7 1.1565943125153162e7 -4246.981737964519
51 1.3371452854675474e9 3.935869661940978e7 1.344934018759526e9 5.703122895126662e6 5.805222768659383e6 5.602357452294207e6 -4410.261131455822
61 8.451349704887967e8 3.935869661940978e7 8.235637221797925e8 3.1279104340897683e7 3.1534858654148843e7 3.102539258837791e7 -4582.746302767713
71 5.657356202307202e8 3.935869661940978e7 5.513780418587413e8 1.9829002088293338e6 2.0189745760684034e6 1.9469383671689697e6 -3854.121959613014
81 7.384954893057077e8 3.935869661940978e7 7.162069059510862e8 1.9010249468006752e7 1.918046178226651e7 1.8842557633050773e7 -4183.79564131283
91 4.92280315041385e8 3.935869661940978e7 4.7042872861833596e8 1.1470392656045444e7 1.1591438258638764e7 1.1350860614616686e7 -4089.2571366104216
101 4.182837980332743e8 3.935869661940978e7 3.9995272319598836e8 1.6954998286901175e6 1.7264925525278037e6 1.6653046304621445e6 -3822.1837728563305
111 3.613900591404544e8 3.935869661940978e7 3.3924575115700173e8 1.285174465140958e6 1.308227357257773e6 1.2628195895838148e6 -3795.8415191506265
121 5.2130797631468725e8 3.935869661940978e7 4.999171685766577e8 1.1544185970638618e7 1.1650984254302602e7 1.143508489967265e7 -4008.9704111861383
131 4.2026302871777236e8 3.935869661940978e7 3.881746907708448e8 1.1115483118888127e7 1.1215925546734625e7 1.1014368617463807e7 -3994.3252801672124
141 4.6866431729782647e8 3.935869661940978e7 4.497200823348111e8 1.839758787981629e6 1.8648634730656084e6 1.814155185025011e6 -3897.838704840348
151 3.337131289695759e8 3.935869661940978e7 3.177487996265276e8 3.205301363684579e6 3.253680016909598e6 3.156962177039537e6 -3833.7520265400076
161 2.5764813107858083e8 3.935869661940978e7 2.3636852010624322e8 1.1339623412037874e6 1.1524726220537983e6 1.115656720769363e6 -3881.3033393199557
171 3.476733474433101e8 3.935869661940978e7 3.299944755346735e8 6.10359554168038e6 6.16658694220722e6 6.039114241285228e6 -3872.9595662206634
181 2.295649147963271e8 3.935869661940978e7 2.080421708373455e8 1.0197502682566708e6 1.0360598105777425e6 1.0035833058977667e6 -3773.3667021107367
191 2.766886923503575e8 3.935869661940978e7 2.5375179257462683e8 5.551274565184071e6 5.611142020955792e6 5.491553570448736e6 -3828.251985697113
201 2.5915121578060964e8 3.935869661940978e7 2.3227284576665157e8 773650.7571607145 788798.0160366346 758197.592716752 -3758.0562881864143
211 2.0433134752970505e8 3.935869661940978e7 1.8119518172062787e8 2.749803705190968e6 2.7867955670353263e6 2.7119680386592024e6 -3732.333521466584
221 1.9510752601319346e8 3.935869661940978e7 1.7193712500353268e8 1.6222240824737565e6 1.6476501589709704e6 1.5969254361855218e6 -3718.9471817769254
231 1.875900829449434e8 3.935869661940978e7 1.6689719964112177e8 718841.0228278774 732391.4806556389 705560.6286463597 -3727.2352570326034
241 2.2153326910101852e8 3.935869661940978e7 1.9795699835907486e8 1.910517520160963e6 1.9405671973981224e6 1.8810010743985206e6 -3793.5986622639757
251 2.0662338100434712e8 3.935869661940978e7 1.8102883129657364e8 1.1850589671371772e6 1.2049318570335743e6 1.1651915916978046e6 -3730.909770906944
261 1.7696871419959837e8 3.935869661940978e7 1.5402755796342653e8 1.287900978118839e6 1.309365852669221e6 1.2670292022412322e6 -3744.380029630272
271 1.642569035944314e8 3.935869661940978e7 1.394013361961523e8 2.1268374688616903e6 2.155869140950707e6 2.0977937755868724e6 -3737.3047788063495
281 1.6372815491371176e8 3.935869661940978e7 1.3809354546132782e8 2.3167479518349296e6 2.34876059764753e6 2.28483689841219e6 -3761.4529497097246
291 1.586834220850694e8 3.935869661940978e7 1.3581283700934744e8 1.3472716645338777e6 1.3683125428145488e6 1.326149204834468e6 -3745.8315559419
301 2.426194415689706e8 3.935869661940978e7 2.164271749009715e8 1.6769136660905753e6 1.6998889582269113e6 1.653091238155929e6 -3785.5212980255073
311 2.3562392764922783e8 3.935869661940978e7 2.0667685737369972e8 3.5227349632851463e6 3.5583647531827763e6 3.48732851493377e6 -3780.888747251618
321 1.5558402166086057e8 3.935869661940978e7 1.2971084827769068e8 650086.055733608 662241.2288277821 638423.0967876442 -3732.069483983335
331 2.460100878083209e8 3.935869661940978e7 2.207956348771617e8 1.2511621724093512e6 1.2692018074052602e6 1.2320917686806358e6 -3736.649050887128
341 1.4547128658726212e8 3.935869661940978e7 1.2084988108601718e8 1.924808934266855e6 1.9500274777821836e6 1.8998983585167003e6 -3715.4880389233235
351 1.3688588124111408e8 3.935869661940978e7 1.1236628343575391e8 1.2388410731556332e6 1.2585866283719388e6 1.2187991237366952e6 -3714.430853795772
361 1.3939657401652735e8 3.935869661940978e7 1.1511286762230213e8 773101.2599569532 786513.3499276184 759431.5746878568 -3748.8183487817882
371 2.5667772157511243e8 3.935869661940978e7 2.2726149256217775e8 6.738786498548834e6 6.787533678658054e6 6.690681411399323e6 -3822.851558673125
381 1.390987550742504e8 3.935869661940978e7 1.1503752727078737e8 1.036952124887382e6 1.0530794412637793e6 1.0201544150750053e6 -3724.0934407388067
391 1.7114996097408515e8 3.935869661940978e7 1.4653650758814332e8 1.2306900939597655e6 1.2499521070441385e6 1.2117421992548713e6 -3703.272086534075
401 1.2703707165216532e8 3.935869661940978e7 9.97996085248721e7 443353.6336054081 450479.0149916824 436223.4321967254 -3716.0609381014287
411 2.2854126463321182e8 3.935869661940978e7 2.039819883669318e8 7.406469762766167e6 7.453049601237693e6 7.360439524289928e6 -3780.3490025599963
421 1.3865479905806443e8 3.935869661940978e7 1.1344325238805698e8 2.7868653277786192e6 2.8144523949528905e6 2.7588333397770803e6 -3737.2115125640753
431 1.1353828423631963e8 3.935869661940978e7 8.769000656209217e7 1.4918897389671584e6 1.5111091049838904e6 1.4728710583791938e6 -3697.7544113895606
441 1.270983431237956e8 3.935869661940978e7 1.0073890178481998e8 512371.2420554446 521306.38297482266 503819.51192980073 -3688.1574487568555
451 1.167679099264825e8 3.935869661940978e7 8.928230084037478e7 1.7684543841859458e6 1.7902412585847145e6 1.7471274731870547e6 -3722.6611709646727
461 1.104367123123348e8 3.935869661940978e7 8.252837633776024e7 1.5152495194920653e6 1.5349639356641218e6 1.4956959368719582e6 -3700.832570372815
471 1.3685452783759677e8 3.935869661940978e7 1.115540613789624e8 2.071022645726208e6 2.0940969072029795e6 2.0483204915146679e6 -3714.5683158210163
481 1.0500797157091019e8 3.935869661940978e7 8.041785987079845e7 475581.9723291584 483943.53173220594 466690.6739840705 -3682.1307413960203
491 1.1638388403291133e8 3.935869661940978e7 9.179062079980938e7 1.6330374259242252e6 1.6521898500846862e6 1.6136189372475892e6 -3685.472305043933
501 1.0652181290717933e8 3.935869661940978e7 8.130208334932132e7 1.7232982654878201e6 1.7423548439535568e6 1.7039559763294763e6 -3673.2987345751426
511 1.0227206135172865e8 3.935869661940978e7 7.569290154605994e7 6.824738063094198e6 6.866274875545391e6 6.78342112264449e6 -3719.5301616391016
521 1.433722628770489e8 3.935869661940978e7 1.1795816906850018e8 424244.3115643916 431713.3698101371 416600.2133915054 -3728.9423477525715
531 1.5806552881104642e8 3.935869661940978e7 1.318367056484869e8 1.0597878104171269e6 1.0740494770894481e6 1.0456570013541519e6 -3729.9173088695356
541 1.488385964610566e8 3.935869661940978e7 1.19103185978193e8 835068.6794465901 847709.5638334417 822842.0063828366 -3713.1403123308974
551 1.1882960352419728e8 3.935869661940978e7 9.201930099596387e7 1.8181357315017919e6 1.8381155869622862e6 1.7978926473779161e6 -3687.7188271734103
561 1.1375366743059474e8 3.935869661940978e7 8.70227870620525e7 638412.0776081649 648440.9512955957 628746.2517370161 -3684.743051406752
571 1.4144523999843493e8 3.935869661940978e7 1.1519159729420906e8 1.23108646502416e6 1.247380269535951e6 1.214944458434318e6 -3691.2058042469357
581 9.498710433810909e7 3.935869661940978e7 6.911755525652035e7 429708.34642985254 437561.2467457985 422057.8365912045 -3705.158083952905
591 9.647242754687317e7 3.935869661940978e7 6.982529852519014e7 395463.2884372954 402240.32406208635 388636.85786447057 -3679.711783899313
601 1.0243014997754839e8 3.935869661940978e7 7.606514977242433e7 478420.61793477484 486397.6096493232 470415.80316440295 -3702.065125574451
611 9.236978955417714e7 3.935869661940978e7 6.549564147184128e7 3.2039405057914997e6 3.229586134125998e6 3.178919476861886e6 -3696.231955210914
621 9.736297418015596e7 3.935869661940978e7 7.104393172117433e7 473501.4898197096 482086.74246274953 465206.5995443103 -3676.5985237166215
631 8.750427610507476e7 3.935869661940978e7 5.9984397998922065e7 878127.4022054203 890775.2940443049 865499.8147826871 -3675.655187536683
641 1.7698343915955225e8 3.935869661940978e7 1.49051386864224e8 1.6117768346262951e6 1.6297281025581812e6 1.5944519687704823e6 -3713.411190802339
651 9.81441790116589e7 3.935869661940978e7 7.007784374532586e7 516403.4781863345 525156.3746403682 507783.16284126084 -3664.186785101611
661 1.0607058675269528e8 3.935869661940978e7 7.907040817432237e7 938863.5491322022 951402.9645940657 926193.4695706819 -3689.068049527142
671 8.411385160213926e7 3.935869661940978e7 5.718183038354908e7 710806.3200198235 721147.0111383934 700708.39635536 -3671.4106033599164
681 1.7381544967859504e8 3.935869661940978e7 1.4450048774086988e8 1.628994655372705e6 1.645610304359831e6 1.612664481808741e6 -3727.9621055656967
691 8.427745563680893e7 3.935869661940978e7 5.692211856600281e7 431924.80869298254 439256.41355035885 424361.6824632686 -3661.4874965072277
701 9.264381785168916e7 3.935869661940978e7 6.580919227464091e7 278222.3917123785 283074.9725727794 273393.1899894356 -3687.9785962602227
711 8.156979888406333e7 3.935869661940978e7 5.409266844034683e7 234786.43554614866 238488.24448306445 231121.82016016584 -3656.587727967895
721 9.869468430381203e7 3.935869661940978e7 7.04866407257989e7 702707.3062870081 713094.493018028 692170.648417283 -3682.625514438426
731 7.881521188954681e7 3.935869661940978e7 5.1040403508256435e7 217327.9124954474 220864.80320945953 213827.60723787372 -3672.7147721013375
741 1.2760489513574862e8 3.935869661940978e7 1.0085555820996195e8 700894.1315407966 710733.4211043034 691377.5559707757 -3693.086221311604
751 8.429470832151708e7 3.935869661940978e7 5.656693442244071e7 494136.35697401286 501863.10023634904 486771.7262191342 -3685.564416020698
761 9.386260759264775e7 3.935869661940978e7 6.590919959648817e7 1.3068485559351782e6 1.3207162572302872e6 1.292783390743514e6 -3684.8918503269624
771 9.733597835061505e7 3.935869661940978e7 6.981979480957538e7 613501.3950253311 622252.6214681196 604825.7935929998 -3687.0073186459585
781 9.05618876327933e7 3.935869661940978e7 6.2639238833260685e7 1.6956113958950166e6 1.7125642465789989e6 1.6789490852387992e6 -3694.0514355041464
791 7.993820755226262e7 3.935869661940978e7 5.213975233637395e7 1.8966561208432037e6 1.914122449665682e6 1.8793508531183316e6 -3694.5590243485995
801 7.544093772173151e7 3.935869661940978e7 4.688801932954043e7 200667.16300688213 204366.68979027477 196859.83292068393 -3663.434361875151
811 7.999379911433443e7 3.935869661940978e7 5.235950727852976e7 377064.4051696828 383303.43441216333 370644.74236896844 -3670.401390262152
821 9.916682984804319e7 3.935869661940978e7 7.024263207545392e7 528390.9471301814 536735.054388849 519903.47395881574 -3673.863479978471
831 7.562068386248113e7 3.935869661940978e7 4.8070280263139665e7 322126.9532666531 327547.5659526404 316835.1594926782 -3663.6230592732218
841 1.102690349693647e8 3.935869661940978e7 8.329603932219918e7 771134.036142288 781141.6005697753 761125.855057492 -3680.798703977625
851 7.604709825367147e7 3.935869661940978e7 4.702981524404919e7 241298.19538556 245665.02837870963 236812.8584373709 -3684.6797351292125
861 8.184349662891269e7 3.935869661940978e7 5.4029087965477146e7 336936.697584918 342900.4320338403 331029.7436532282 -3672.124172090062
871 1.0814806811554831e8 3.935869661940978e7 8.083067413475792e7 1.5465178849298405e6 1.5612284316150323e6 1.531669991558351e6 -3697.474939628575
881 8.013409075874767e7 3.935869661940978e7 5.2293811047271095e7 371268.7284437377 377287.9180334332 365289.4644418492 -3664.295975274709
891 1.0977111673271012e8 3.935869661940978e7 8.219338982281229e7 1.661558020170397e6 1.6766145495913958e6 1.6467986044298473e6 -3685.503059310566
901 1.0955755915261468e8 3.935869661940978e7 8.047879139182138e7 3.8270031111385585e6 3.850502624387075e6 3.803405675623277e6 -3712.2847451142657
911 7.535037070789911e7 3.935869661940978e7 4.60060272980892e7 383729.12145973294 390120.0703031269 377561.145422205 -3668.3429837546746
921 1.1125326417170718e8 3.935869661940978e7 8.559566615367968e7 3.11774567851485e6 3.137730936532671e6 3.097727617633611e6 -3702.8811113123743
931 8.15693925407663e7 3.935869661940978e7 5.336354415396047e7 972319.5816269384 984079.6463150687 960999.1812818178 -3678.8741705780967
941 6.927057009714882e7 3.935869661940978e7 4.139496878834502e7 176455.84205548186 179279.1313288777 173559.59948407474 -3674.1474865061537
951 9.041735545364976e7 3.935869661940978e7 6.2406649219137646e7 314566.50478203833 319947.3175646443 309078.8377442865 -3673.3930499040875
961 6.972941441684833e7 3.935869661940978e7 4.163659272363866e7 589319.4209733964 597328.6769222098 581287.1197239165 -3658.968730492545
971 7.999482420408782e7 3.935869661940978e7 5.276132789486282e7 219775.15503857663 223846.01457686414 215843.55964713532 -3670.180882987699
981 6.708532419530456e7 3.935869661940978e7 3.781354008452713e7 291233.21438024286 294630.18225436326 287822.8988814198 -3667.5899419432953
991 6.840831746204992e7 3.935869661940978e7 3.988808134196971e7 762337.3738026859 772182.2485550467 752450.6722207242 -3654.61094816205
1001 6.6721034150828905e7 3.935869661940978e7 3.7910817329638384e7 633344.656574255 641773.4979658731 624951.5106252363 -3658.3755302736913
1011 7.3570208557181e7 3.935869661940978e7 4.492199963175958e7 1.1319631689780285e6 1.1438240980678843e6 1.119819715240985e6 -3677.041313649547
1021 7.195745402600984e7 3.935869661940978e7 4.394293042539247e7 159719.58717855596 162939.24611084766 156530.9338412885 -3664.5534636570665
1031 7.450084445532078e7 3.935869661940978e7 4.5957074986071825e7 267912.5936304418 272491.05794241163 263390.5707437545 -3670.1242880988384
1041 6.783083308557487e7 3.935869661940978e7 3.963301808663925e7 157726.10297600992 160684.30769384495 154733.61791406828 -3664.3091939103588
1051 7.205533161645317e7 3.935869661940978e7 4.29917241841604e7 203694.37436956054 207355.4696763449 200134.5473660692 -3657.734848210901
1061 7.415961439289957e7 3.935869661940978e7 4.6072875350609206e7 2.0825829025176778e6 2.0985757373410147e6 2.066430010654013e6 -3678.327849575855
1071 6.413494227566439e7 3.935869661940978e7 3.5104009287411466e7 240205.78145007812 243768.00369574124 236653.41843779274 -3656.028915109536
1081 6.498910985744162e7 3.935869661940978e7 3.635958150048841e7 318770.4028604315 324038.51487155264 313524.5614962597 -3660.4050450386435
1091 6.7013573996533915e7 3.935869661940978e7 3.760742161721223e7 134727.07844795685 137342.56911271962 132101.20089829477 -3655.530150258191
1101 7.673425452082023e7 3.935869661940978e7 4.78868803161621e7 871010.0991836411 880728.3288094973 860970.1154194458 -3665.147384457793
1111 6.4569940163865045e7 3.935869661940978e7 3.548683866832623e7 148283.72721878343 150934.37608531275 145534.96660208845 -3658.213292580222
1121 8.096567840384546e7 3.935869661940978e7 5.140874098554314e7 2.403856179209528e6 2.4211112786022746e6 2.386903274347044e6 -3684.8930216475815
1131 6.4407253830474086e7 3.935869661940978e7 3.5559317371532984e7 303268.8446047685 308553.54065629275 298090.39211389615 -3658.728301715874
1141 9.38541547290716e7 3.935869661940978e7 6.587565651072899e7 2.0541907640720487e6 2.0694836335886067e6 2.038707850669591e6 -3685.7298423240063
1151 6.451630434367304e7 3.935869661940978e7 3.568305046387959e7 250671.94188241052 255026.8597363655 246219.88020730152 -3658.2016343185396
1161 6.463780751035513e7 3.935869661940978e7 3.5928161553266756e7 407330.1407909257 413321.76602261 401265.05929780385 -3669.056577082866
1171 6.370446059070459e7 3.935869661940978e7 3.4988956466310374e7 127457.71897452483 129722.55946779158 125182.55391863396 -3661.077245484644
1181 6.244700879746766e7 3.935869661940978e7 3.3454191678651966e7 126105.13390514799 128448.26928050909 123733.94758044761 -3667.604793257887
1191 8.40133017360852e7 3.935869661940978e7 5.378572927734728e7 1.38483921154541e6 1.3971503913610207e6 1.3726143320869312e6 -3673.508955440391
1201 6.502253342884368e7 3.935869661940978e7 3.5560475493082516e7 231696.0744573111 235565.59161094032 227910.69764659702 -3664.6140604265843
1211 7.148600609571579e7 3.935869661940978e7 4.201714405532584e7 1.0440913495129365e6 1.0545032919319018e6 1.0338772838268083e6 -3676.3060852866456
1221 9.875191879512635e7 3.935869661940978e7 6.939409095832317e7 873330.0717051993 882708.8616822121 863790.1641274446 -3674.2548421735737
1231 6.117569074967314e7 3.935869661940978e7 3.1626426603467815e7 1.075468951457441e6 1.0860058304786074e6 1.0647535858860114e6 -3670.0469068946795
1241 6.1788607282868594e7 3.935869661940978e7 3.189300587053885e7 239866.23872558866 243932.21148947367 235897.67146112293 -3652.1134009841408
1251 6.242577057554447e7 3.935869661940978e7 3.284808982402301e7 143744.93975686975 146434.35722525857 141128.0017382768 -3654.571045678926
1261 7.075181222134447e7 3.935869661940978e7 4.1027265858946174e7 558125.6121978807 565365.9789038858 550847.6394633736 -3664.6588229717217
1271 7.0544524127188e7 3.935869661940978e7 4.056861872782139e7 2.95569685522274e6 2.9739530056412355e6 2.9372394139914247e6 -3691.656255255351
1281 5.9758460439645454e7 3.935869661940978e7 2.9942344173284043e7 120540.85348123251 122821.80507173967 118335.75659035606 -3661.7751320201496
1291 5.943185429141101e7 3.935869661940978e7 2.9516809284172002e7 112138.07114880127 114276.26494508397 109992.06772688939 -3655.232095480891
1301 5.924532245096034e7 3.935869661940978e7 2.9575059241715513e7 304613.5701927218 309317.43414745346 299929.96231729334 -3654.1827065293414
1311 1.0442715788051097e8 3.935869661940978e7 7.563984890223126e7 1.4226918480984205e6 1.4350248702561466e6 1.4105733996267435e6 -3686.357450659404
1321 6.652332934051554e7 3.935869661940978e7 3.7098419970213026e7 463569.1761267604 469183.2253367525 457935.5039950991 -3661.3720928349594
1331 6.069537774206523e7 3.935869661940978e7 3.154721354436516e7 409503.68214545335 415328.86693910795 403726.933584323 -3654.285803125917
1341 6.559948678894246e7 3.935869661940978e7 3.595073288670214e7 255148.67688820112 259401.34886585968 250972.54093795508 -3660.8149644215205
1351 6.02678958737331e7 3.935869661940978e7 3.0769542251836438e7 97323.6355449501 99106.67611055603 95576.54298877991 -3657.6433767977865
1361 5.968927502691148e7 3.935869661940978e7 3.0128626099736363e7 213800.2359787783 217390.00972346193 210264.6425750456 -3657.094712333066
1371 5.79607145411233e7 3.935869661940978e7 2.8232997039984327e7 481426.57112512545 487788.96110736975 475102.6761661321 -3658.368079864291
1381 5.808683543878259e7 3.935869661940978e7 2.8818287908782374e7 140926.7131686986 143010.26136411697 138846.8205966451 -3654.899481810003
1391 5.960983994348848e7 3.935869661940978e7 2.9896225825974535e7 456189.712515082 462487.7388333275 450139.4374321005 -3666.1983275433704
1401 5.695364926339446e7 3.935869661940978e7 2.7320476042965613e7 806057.4087532735 814368.8256574447 797811.0295123865 -3666.629060781489
1411 5.6767407891853176e7 3.935869661940978e7 2.6719767567099128e7 448025.9111183398 454069.20921206207 442012.45650199434 -3659.325288503064
1421 5.801449588668861e7 3.935869661940978e7 2.8371740714024924e7 194316.05393193752 197773.6997382741 190802.33421990677 -3652.919058139294
1431 6.746994919717151e7 3.935869661940978e7 3.759765518304978e7 714981.3621725695 722742.094361188 707362.8972199918 -3669.8785975480773
1441 6.3505078379047945e7 3.935869661940978e7 3.348120783803772e7 1.7627154021636148e6 1.7752822343641908e6 1.7501623989054377e6 -3671.5827284935076
1451 5.85923770918531e7 3.935869661940978e7 2.807831634086559e7 563389.2829665414 570381.6192216511 556469.7038041084 -3652.1707159533044
1461 6.486842671337237e7 3.935869661940978e7 3.5615484676577345e7 102387.99719583699 104507.01463111567 100255.89506234026 -3647.878655783783
1471 6.5226930039907604e7 3.935869661940978e7 3.584962239865941e7 274880.6121229028 279226.5554953186 270493.7435912613 -3663.8902523350057
1481 7.092601400238255e7 3.935869661940978e7 4.14497720915511e7 1.0195076985661769e6 1.0286424117030883e6 1.0103010835674673e6 -3664.666450884242
1491 5.662886188028482e7 3.935869661940978e7 2.6462004794720758e7 109007.04731011513 111129.06523132461 106926.55571046135 -3652.149118620904
1501 5.598709811256305e7 3.935869661940978e7 2.5907305139775775e7 392362.3557872872 397559.93123897025 387171.24050219526 -3653.71131563884
1511 5.622556692241649e7 3.935869661940978e7 2.6366393154693685e7 379202.2085246399 384574.60079070285 373946.9873654891 -3652.0022667540034
1521 6.649007576717449e7 3.935869661940978e7 3.651755717950769e7 279272.7129544295 283402.26776592986 275224.745178699 -3664.6665644594846
1531 6.519406498029501e7 3.935869661940978e7 3.545472653755772e7 741746.177416979 749457.9183267375 733805.5299358265 -3653.9850121367904
1541 5.6368378589175135e7 3.935869661940978e7 2.6017479659612555e7 232122.10290350908 235425.74973670015 228750.50504762089 -3668.8745074556496
1551 5.830412234306365e7 3.935869661940978e7 2.8302027250049908e7 285832.6006931992 290215.49325951823 281607.2914691977 -3655.1348660380345
1561 5.583679569746002e7 3.935869661940978e7 2.5903955918632284e7 539045.3790777869 545395.2200708624 532529.204413169 -3652.655945496408
1571 5.60264398821042e7 3.935869661940978e7 2.5579870466763727e7 208848.0422310035 212139.42307136842 205589.80708377433 -3657.8190996271214
1581 5.7061067029191166e7 3.935869661940978e7 2.709135215675462e7 105294.9965280839 107230.8219450686 103341.89830347543 -3649.2938575733288
1591 5.485751122446646e7 3.935869661940978e7 2.44228527933536e7 123373.90261290155 125660.39217014435 121061.6486922564 -3648.2404728865927
1601 6.414814430978776e7 3.935869661940978e7 3.377624182304726e7 344459.4553527552 349624.00103683537 339286.7990976982 -3658.340119996256
1611 6.2072995150774e7 3.935869661940978e7 3.198232891991022e7 92011.78343316463 93693.88921313353 90328.38279434362 -3649.4230749712337
1621 5.6139078672832e7 3.935869661940978e7 2.5199297577659078e7 203225.58396005523 206506.71806029056 200041.6088967614 -3652.648822968499
1631 5.650568756412923e7 3.935869661940978e7 2.6664350927560188e7 234025.14528273392 238190.67835729226 230103.50600925 -3650.504915756832
1641 7.54902850948697e7 3.935869661940978e7 4.527069800226356e7 658479.0482720202 665285.4333304395 651681.8461337977 -3666.6812214573747
1651 6.560358864800982e7 3.935869661940978e7 3.535545006556601e7 208146.462577416 211627.16973269128 204566.8693867225 -3656.291017778039
1661 7.682970396290322e7 3.935869661940978e7 4.56593990596999e7 1.4813487653629603e6 1.4923886784961007e6 1.470430141752832e6 -3670.1047975715037
1671 5.598207441821846e7 3.935869661940978e7 2.536275499237807e7 588276.7188093844 594831.8288160266 581759.5064977115 -3656.413612115509
1681 6.002004594724552e7 3.935869661940978e7 2.997577452344577e7 285772.205848713 290159.34629903274 281248.0954039994 -3653.251368506884
1691 6.115478645455626e7 3.935869661940978e7 3.0453386501702502e7 529596.7223077533 535839.8972865295 523367.2556684679 -3661.8425616416157
1701 5.975270499567489e7 3.935869661940978e7 2.8698751118355043e7 185078.82196660477 187777.62602983313 182493.24325583142 -3658.4696085630135
1711 7.199268151677136e7 3.935869661940978e7 4.0935254987327375e7 429372.162507945 434814.37411700335 423961.80692169315 -3658.29418034104
1721 5.328652318497418e7 3.935869661940978e7 2.2377278100426495e7 107690.78382873222 109790.64843241479 105636.3892306183 -3646.8573804646403
1731 5.770486381296095e7 3.935869661940978e7 2.742038175504299e7 387450.7513634163 392623.94120050315 382271.67035790056 -3657.080688506998
1741 6.536774512055056e7 3.935869661940978e7 3.560817595658195e7 225588.96999680455 229243.15405615972 221982.28865287764 -3657.683062755577
1751 5.684907673442227e7 3.935869661940978e7 2.6183136772623193e7 311075.1436783855 315298.3780562214 306823.3108062755 -3657.4658384028053
1761 6.083582464059581e7 3.935869661940978e7 3.015246644750338e7 1.1454807255371592e6 1.1549796539145936e6 1.1361671571239717e6 -3658.654193907719
1771 5.439090563380796e7 3.935869661940978e7 2.3577417590317443e7 142241.7688420944 144089.76878565748 140345.99655579173 -3649.172914451435
1781 5.287503388420877e7 3.935869661940978e7 2.2157933803200845e7 103800.38138169577 105722.37644501185 101950.60850795609 -3649.380263599646
1791 5.568131256208162e7 3.935869661940978e7 2.541051414695543e7 277368.72284275864 281480.41068378236 273179.0074548337 -3648.7783643856646
1801 5.2648514914046146e7 3.935869661940978e7 2.1253481259626426e7 649836.8270184773 656354.3518067665 643212.6701099373 -3650.0256869572163
1811 5.448272507193618e7 3.935869661940978e7 2.4376186240137856e7 420012.4341027867 425284.72658439894 414673.4595257556 -3663.727890856804
1821 5.2754022363286585e7 3.935869661940978e7 2.1818174442011245e7 102163.68485291276 103865.59346767691 100413.48726891718 -3650.7879931807206
1831 5.434071898064958e7 3.935869661940978e7 2.3336554798467807e7 192979.10577812546 196223.15847260156 189812.8183353862 -3652.6640088722
1841 5.222513522008167e7 3.935869661940978e7 2.127245789979839e7 166742.00497700262 169560.90872553672 163942.87666598504 -3659.4472482699416
1851 5.309711626502167e7 3.935869661940978e7 2.254673919963382e7 163074.67961285624 166121.5659010993 160122.62406131873 -3655.9487036620044
1861 5.24813386170551e7 3.935869661940978e7 2.1388686174471635e7 153603.81347668672 156300.6358486567 150853.3607538957 -3648.8354591975412
1871 6.773070903906041e7 3.935869661940978e7 3.710877766350105e7 86572.10280616599 88028.19450008633 85167.41086430046 -3652.037029981911
1881 5.5178042010920495e7 3.935869661940978e7 2.42072607288842e7 291885.7145444201 295990.95646384225 287727.44154732913 -3655.52927203439
1891 5.309275784110177e7 3.935869661940978e7 2.214957394745863e7 355804.3927983034 360514.7398023076 351050.62332403695 -3661.4490322433426
1901 5.179696932423623e7 3.935869661940978e7 2.0995396554082286e7 97241.7326010997 98801.4150858688 95656.27454135045 -3648.214221523771
1911 5.157017912197587e7 3.935869661940978e7 2.08266242316949e7 89679.95161228275 91279.7565059566 88025.07168206509 -3652.9577815065327
1921 6.1350080883752786e7 3.935869661940978e7 3.07923882389529e7 100938.21083909259 102986.0055065781 98961.03450496568 -3650.157451123129
1931 7.475185419798186e7 3.935869661940978e7 4.424330473801527e7 390206.71498297737 395238.23506332573 385254.3857065524 -3659.8762946904803
1941 7.014734403787245e7 3.935869661940978e7 4.050900693753201e7 579952.0288540391 586157.2226973773 573755.7493002444 -3662.3545962981625
1951 9.093688327916321e7 3.935869661940978e7 5.954184472826879e7 455453.08975199296 460913.2222027169 450101.1410002701 -3675.4807360110913
1961 5.1233586721895725e7 3.935869661940978e7 2.0029771807883743e7 254811.0847450837 258189.23595897245 251338.7787317765 -3657.61784184242
1971 5.270356712742359e7 3.935869661940978e7 2.1790316891471174e7 78927.30266889224 80456.75636566129 77361.3137338548 -3649.0437287159616
1981 8.359708359930837e7 3.935869661940978e7 5.302640811471377e7 817002.5815998045 824332.4507235446 809816.4931382906 -3668.567356247544
1991 5.415631434609231e7 3.935869661940978e7 2.3226750616040833e7 245167.4520620181 248951.83047848998 241454.68694939482 -3649.684661375083
2001 6.0206236416743115e7 3.935869661940978e7 2.8993675809444062e7 481389.87562642194 486824.69463689916 476003.61385005375 -3664.3649145786067
2011 5.5327705349583216e7 3.935869661940978e7 2.4680873592808485e7 89239.86257829785 90795.21529715027 87660.49612250597 -3652.251699550602
2021 5.378590521005967e7 3.935869661940978e7 2.2812275448407874e7 219060.08548586362 222466.18905388613 215702.32082234832 -3648.806049699021
2031 5.205267016838345e7 3.935869661940978e7 2.0721478738891125e7 336142.77558675106 340073.2403870165 332240.4728341068 -3649.87348865751
2041 5.5259568584105596e7 3.935869661940978e7 2.4091561142908257e7 234506.19857888206 237921.9265428103 231155.87869613004 -3649.8537516514402
2051 5.0229017371225454e7 3.935869661940978e7 1.8906274272340093e7 81286.32336325845 82608.4603145339 79931.98435337069 -3650.8485188455056
2061 5.6517206795721635e7 3.935869661940978e7 2.497938798797318e7 541165.7312495796 546988.9206763812 535389.6262548432 -3652.508279064275
2071 6.514352034755196e7 3.935869661940978e7 3.413095618776028e7 487390.31367265654 492668.3181176866 482085.01298333704 -3656.795739049392
2081 5.612077149682294e7 3.935869661940978e7 2.5041438301640335e7 549405.6354344346 554943.5420819811 543751.4140360025 -3653.938213566711
2091 5.522027591593541e7 3.935869661940978e7 2.419738230195979e7 118080.09337023966 120269.58392734035 115879.0943721101 -3651.919962174005
2101 5.5604897000982024e7 3.935869661940978e7 2.479044399233166e7 95855.75646804934 97605.37221793579 94173.69889259936 -3646.309481955769
2111 5.096147704990652e7 3.935869661940978e7 2.0063688401372034e7 86158.14112520275 87717.65657323031 84610.05307031455 -3643.7628401364504
2121 6.206977666949569e7 3.935869661940978e7 3.0689993794547245e7 1.9233328783530365e6 1.9341350044218262e6 1.912586165631528e6 -3670.1721490997006
2131 5.080572636883828e7 3.935869661940978e7 1.955433715645229e7 94539.02567223221 96246.84128894149 92884.97420306675 -3650.17109602812
2141 7.206732922958283e7 3.935869661940978e7 4.123531078221531e7 899851.8128317776 907091.7271015828 892605.6174192979 -3666.2990976348733
2151 6.3484758984701894e7 3.935869661940978e7 3.1876925637141503e7 729521.4193929668 735605.2651331819 723266.7783462598 -3662.1164159368964
2161 5.118595530402818e7 3.935869661940978e7 2.024157331097063e7 133656.2517583195 136013.70053238273 131335.17112736718 -3649.861015053884
2171 5.0688439938909054e7 3.935869661940978e7 1.985854403617184e7 162912.51710389272 165568.77247682132 160365.20632230173 -3649.8105035194726
2181 6.701977243848488e7 3.935869661940978e7 3.6267635912623435e7 1.8007631983000205e6 1.8110406962604162e6 1.790335295852647e6 -3673.7644901500416
2191 5.2820389522238895e7 3.935869661940978e7 2.1609389351691432e7 342742.1904638098 347092.90431193105 338442.6062246979 -3647.405692796161
2201 5.297010178385131e7 3.935869661940978e7 2.169081962864447e7 431498.00645035424 436431.061824872 426532.48856767814 -3654.6371421725944
2211 5.213134333021956e7 3.935869661940978e7 2.1031726965241864e7 621124.4143104949 626638.304817601 615480.6588372946 -3658.545262245007
2221 5.035105548713674e7 3.935869661940978e7 1.8998980157825734e7 216877.8450400983 219870.57741803987 213879.21777586004 -3644.458651306691
2231 4.974773831713827e7 3.935869661940978e7 1.85250389785705e7 78159.15445074232 79438.85081432633 76855.3710510679 -3648.2938086920926
2241 4.924180437199903e7 3.935869661940978e7 1.7746225233966377e7 90624.4236239749 92280.87038014634 88949.54896160381 -3652.282105647613
2251 5.170073594716432e7 3.935869661940978e7 2.061128634305384e7 70616.1359465047 72012.96480055488 69249.02290451812 -3649.3822230090564
2261 5.045109604546517e7 3.935869661940978e7 1.9019075768583547e7 613508.1774582986 619711.478643811 607397.7253948802 -3656.448391036297
2271 5.845189111370886e7 3.935869661940978e7 2.6802386151809342e7 245661.39667375517 249029.16042724554 242334.23687434103 -3660.6205757629914
2281 4.917056184749859e7 3.935869661940978e7 1.7986923144163985e7 251508.19922289636 255260.74776047343 247705.71559433822 -3643.8547089099916
2291 5.1609133668031015e7 3.935869661940978e7 2.0203308784465823e7 144747.94103918277 147252.8436559097 142234.92699989563 -3648.76056581275
2301 5.522730668105998e7 3.935869661940978e7 2.3069928732854117e7 152489.86203619803 155036.42990418145 149978.97146355387 -3654.3364324899203
2311 4.907591857064991e7 3.935869661940978e7 1.8056943543270115e7 426154.8476093767 430803.9704595812 421519.09689183783 -3647.049961755906
2321 5.160289060984728e7 3.935869661940978e7 2.0339323447356407e7 311601.53179077816 315445.30979238095 307793.6107135497 -3659.6706837916836
2331 4.9093262321047686e7 3.935869661940978e7 1.759511985768899e7 73722.36748618839 74940.06168068186 72520.30931294583 -3651.213060306095
2341 4.8976385176477596e7 3.935869661940978e7 1.7455793373949442e7 107038.96164516272 108980.80798843373 105153.04870385719 -3649.2352396006754
2351 4.939831253610167e7 3.935869661940978e7 1.7681122257212177e7 304933.1814944177 308808.4233015989 301104.3300873171 -3645.0670082390684
2361 5.117186236471832e7 3.935869661940978e7 1.9442528034719836e7 148175.26222019046 150497.82772704135 145796.3005188293 -3646.83107231683
2371 5.0593486616367005e7 3.935869661940978e7 1.9023911868497115e7 464903.14976356254 469812.7514821984 459905.6590563758 -3653.2499644685668
2381 6.200986137856175e7 3.935869661940978e7 3.0990504517534673e7 345194.46041955723 349617.0830804431 340872.79978255177 -3652.8335228989627
2391 5.1838570921535976e7 3.935869661940978e7 2.018291669629021e7 915744.4516664328 922699.4663844751 908726.3621804288 -3652.8634520290434
2401 5.162558109001684e7 3.935869661940978e7 2.001282045828081e7 115025.1598008206 116725.92330407964 113377.27261179501 -3654.0470149468815
2411 6.115564951177163e7 3.935869661940978e7 2.9768643414931595e7 1.1481590400090455e6 1.156210751431301e6 1.1403585686546096e6 -3661.408998810191
2421 5.455624123461371e7 3.935869661940978e7 2.3032847014416724e7 127038.35703643595 129227.25431975356 124830.71439897681 -3646.0398463256897
2431 4.9150941695532635e7 3.935869661940978e7 1.7869015629222948e7 117379.9138614893 119513.46361562153 115278.58939307749 -3645.2450399201543
2441 6.074165974005136e7 3.935869661940978e7 2.896401874425429e7 745093.7835316211 751658.1966223158 738802.6192342461 -3664.073287122384
2451 4.808101986895314e7 3.935869661940978e7 1.6154507780617423e7 90724.93979218345 92242.96929459566 89157.79065285152 -3651.876279226341
2461 4.84712238226067e7 3.935869661940978e7 1.6578313799538227e7 337403.0441987927 341460.26702783734 333395.8853264193 -3646.8654479435672
2471 4.798759247846639e7 3.935869661940978e7 1.6378217584979892e7 468265.10562346375 473171.576454276 463410.39425442735 -3648.2278027365614
2481 5.017469434109968e7 3.935869661940978e7 1.8188600883167244e7 188487.26661223697 191419.5879223821 185563.36697646705 -3648.63720701156
2491 5.5933828107292034e7 3.935869661940978e7 2.4068699848402485e7 259461.0874339416 262949.92322938103 255882.3320721374 -3654.376155941343
2501 6.65920632112219e7 3.935869661940978e7 3.4744857246682696e7 562809.4242138865 568099.5445172514 557540.1084590082 -3656.966238598342
2511 5.7357754894858494e7 3.935869661940978e7 2.545286386255393e7 537775.4157172034 542959.3462761557 532710.008664034 -3663.7814269065657
2521 4.79171751001648e7 3.935869661940978e7 1.6295125346433695e7 186505.97574083458 189407.75613759056 183597.73941064632 -3648.963928718929
2531 4.920146350419416e7 3.935869661940978e7 1.7281778659927867e7 259958.8799409058 263571.2648466087 256441.51665671697 -3648.054300490459
2541 4.759166565124619e7 3.935869661940978e7 1.5716807890977288e7 70801.02849619585 71924.1964952985 69692.40742947608 -3649.207455794644
2551 6.319858480831989e7 3.935869661940978e7 3.098790490334942e7 148055.27022471227 150581.6142594293 145651.70867640458 -3650.025317369225
2561 5.07758000121255e7 3.935869661940978e7 1.911696988265603e7 376450.90377726214 380653.1616798809 372290.102841386 -3654.5889098997736
2571 5.099871679102839e7 3.935869661940978e7 1.9890600064659484e7 1.0825541627912149e6 1.0900028840715857e6 1.0748498445894958e6 -3655.348771420946
2581 6.541858984985116e7 3.935869661940978e7 3.3547068111296747e7 437262.2264161635 441875.85307620774 432613.1118094216 -3660.653216948807
2591 4.996003677460621e7 3.935869661940978e7 1.8214218162465416e7 196560.92931679357 199533.71434672247 193497.16302195715 -3653.2670919980687
2601 6.0285748458026126e7 3.935869661940978e7 2.8532617134358782e7 279058.633360143 282621.8590480752 275614.0514373595 -3650.337196042545
2611 4.7762075862962246e7 3.935869661940978e7 1.5989266895441214e7 82159.8738932031 83577.28912627288 80726.2351297748 -3647.402214369203
2621 5.549703942188217e7 3.935869661940978e7 2.407828867007038e7 103375.09425409991 104925.09720394615 101888.78226163698 -3647.55077559067
2631 4.946299289886409e7 3.935869661940978e7 1.7333493651362456e7 142965.72791096958 145034.15845049685 140887.33795294215 -3649.0069478689743
2641 5.071792166400949e7 3.935869661940978e7 1.8505371716748063e7 126249.3598409851 128470.22408580744 124053.76391216695 -3644.633803472721
2651 5.239091896316497e7 3.935869661940978e7 2.0379929062801816e7 491477.0700378295 496354.65059061727 486552.1643458787 -3651.48100076576
2661 7.458016796193033e7 3.935869661940978e7 4.312760966866137e7 1.0959480034464626e6 1.103535044252472e6 1.088475264657011e6 -3675.2062261009996
2671 5.161240944322134e7 3.935869661940978e7 1.9395489143810183e7 113611.16557538862 115495.30056465801 111773.86733287755 -3646.9656192124294
2681 6.413949792696825e7 3.935869661940978e7 3.174477838225297e7 1.4478164743589663e6 1.4563258314360506e6 1.4393712310018258e6 -3666.7864309620177
2691 5.4723613310712226e7 3.935869661940978e7 2.274818954320979e7 92798.76938866833 94460.82371499676 91120.14199199007 -3653.2417283166715
2701 4.906934157294831e7 3.935869661940978e7 1.7282527576177996e7 358723.5433612292 362297.14295921574 354998.54038331663 -3652.115068981773
2711 4.981133676347899e7 3.935869661940978e7 1.7653207172195908e7 323238.38046835933 327072.96319863986 319464.3221421304 -3651.8874216495774
2721 5.707532469354205e7 3.935869661940978e7 2.5629251533380583e7 1.1995961348274488e6 1.2073179822287806e6 1.1917521932000774e6 -3660.258748219264
2731 4.806755735582535e7 3.935869661940978e7 1.622186775877646e7 85785.45525673326 87157.36909421484 84408.57700721563 -3644.2619422468
2741 4.6663936736115515e7 3.935869661940978e7 1.4533317573332857e7 60331.79082605058 61513.476799077514 59215.41603091127 -3646.2727660267656
2751 4.663776396136779e7 3.935869661940978e7 1.4742171116580306e7 59763.4762179884 60782.18837077936 58746.75284092458 -3647.6585082711317
2761 4.925028764085418e7 3.935869661940978e7 1.718941288634768e7 484377.3673735676 488996.6018897709 479758.84201450646 -3648.662544775357
2771 4.792171910753335e7 3.935869661940978e7 1.5740035463652872e7 371635.54035364103 375751.5776154616 367466.1288635107 -3649.98273811409
2781 4.6691783782001816e7 3.935869661940978e7 1.4655361709551295e7 62952.689205306044 64031.85638083956 61905.59026484246 -3646.983321852739
2791 5.000891379262867e7 3.935869661940978e7 1.791444798901084e7 401420.33314580895 405799.6486491074 397114.2150867031 -3648.985813896563
2801 4.727350507517905e7 3.935869661940978e7 1.5250705292716632e7 93194.7154137958 94553.71294840258 91843.47014040235 -3645.46246157949
2811 4.713927868056244e7 3.935869661940978e7 1.4988949375778634e7 567912.0148277867 573170.1392540546 562566.8533147109 -3645.706042746762
2821 5.412916062762225e7 3.935869661940978e7 2.1625164225904148e7 87089.4221956429 88690.87419360943 85510.44768255646 -3649.8045822976155
2831 4.948923894550998e7 3.935869661940978e7 1.7325893030276738e7 678492.7719367058 684216.4811918712 672714.9279427317 -3650.4173578003665
2841 4.655642912130962e7 3.935869661940978e7 1.4695468266539065e7 66815.17853962291 68199.18958260988 65461.00990275777 -3649.7627185649526
2851 4.958200606726295e7 3.935869661940978e7 1.7302966289276864e7 197396.64824056267 199889.13889430166 194928.15852626465 -3651.829842322015
2861 4.9546480609433345e7 3.935869661940978e7 1.7156959619890485e7 138326.20688742804 140474.39156664064 136192.88636764782 -3647.997132474215
2871 4.611398469109929e7 3.935869661940978e7 1.3974879690808382e7 298606.05342696933 302272.2233319766 294987.66924404877 -3644.6697441366423
2881 4.77085413842693e7 3.935869661940978e7 1.570586741428545e7 300222.86603836657 303726.41094061465 296675.695349891 -3647.894492792973
2891 4.666332218222298e7 3.935869661940978e7 1.4403915860553397e7 91760.99547153967 93160.05527366207 90390.88172585025 -3646.732456282895
2901 5.1371738582019515e7 3.935869661940978e7 1.9047364257793374e7 321101.8285060709 324788.06052687805 317509.0592779434 -3648.487896100653
2911 4.678569091439501e7 3.935869661940978e7 1.4538213479705987e7 55219.23182933158 56306.149468459575 54129.91679856974 -3646.647823021479
2921 4.650102465246898e7 3.935869661940978e7 1.4265199682340456e7 404132.2612393639 408350.4975633799 399948.73510798963 -3648.336332129362
2931 5.289100026673872e7 3.935869661940978e7 2.034107356652787e7 197189.46067004997 200061.97238634602 194361.62855725887 -3652.0331572487407
2941 4.638471044939588e7 3.935869661940978e7 1.4341284924948057e7 241514.7388669054 244600.594740082 238409.6692888432 -3644.25889389985
2951 6.335188645349141e7 3.935869661940978e7 3.0821943819678046e7 752947.5502638567 758603.6496237834 747365.1350722364 -3656.774025082904
2961 4.5893635152454905e7 3.935869661940978e7 1.3699165323589645e7 226790.01242204232 229707.8280291332 223851.25836721595 -3643.554802132527
2971 4.643761395484892e7 3.935869661940978e7 1.4062616268639876e7 74607.14347750424 75878.84048100038 73350.7645347594 -3644.464834957157
2981 4.602916100862486e7 3.935869661940978e7 1.3798731704033945e7 104125.49034938794 105777.69538779641 102500.3509330782 -3644.201089054647
2991 5.2030047510435335e7 3.935869661940978e7 1.9891989493568737e7 70738.90446361786 72105.37996996946 69365.35017984 -3646.74238701669
3001 4.632359920354473e7 3.935869661940978e7 1.4189594218143024e7 216700.07016764948 219577.1167733444 213781.99963904786 -3648.5061147935926
3011 4.6177361435969554e7 3.935869661940978e7 1.4029022608579729e7 57587.18072653916 58539.93670681411 56642.47267554078 -3644.375922584955
3021 4.619139942190633e7 3.935869661940978e7 1.39706553896784e7 84279.69962191075 85773.14400709089 82801.18476160543 -3644.9660563941484
3031 6.247925006621886e7 3.935869661940978e7 3.0451009100797184e7 310654.15829713136 314346.69946207234 306943.7246276861 -3654.6106159250917
3041 4.5711075535579845e7 3.935869661940978e7 1.3297195164853778e7 58131.846403352494 59171.2916097042 57151.220197902905 -3648.665974409621
3051 5.0947883711595565e7 3.935869661940978e7 1.8449197886165146e7 85567.31392366231 87074.95655565677 84045.97903456527 -3650.1842719085143
3061 5.5324214664006814e7 3.935869661940978e7 2.257226661517176e7 830054.8606832661 836087.8881015519 824127.4070062264 -3654.7889042966885
3071 5.367075205407452e7 3.935869661940978e7 2.1498161379840765e7 184505.02926334523 187038.7226480318 181935.7963474448 -3654.001799878976
3081 4.5659944206651464e7 3.935869661940978e7 1.3472756821113516e7 65062.78490169147 66269.59454739866 63901.132849395886 -3646.7397259546856
3091 4.5952194165995665e7 3.935869661940978e7 1.3438992721777564e7 245326.01171865588 248252.66244193635 242369.49715151617 -3645.7565103257157
3101 4.651115129201914e7 3.935869661940978e7 1.4130711450292654e7 64568.7992338522 65632.25331140842 63507.910603927194 -3647.467899767819
3111 4.633661398617442e7 3.935869661940978e7 1.4031753338438664e7 248088.13623208017 251098.7235991034 245005.44665576142 -3647.2109948541556
3121 4.84073774062206e7 3.935869661940978e7 1.5853501809000887e7 235732.72083586865 238796.21923851667 232809.8956054279 -3645.5394474554378
3131 4.5536398996027365e7 3.935869661940978e7 1.3196979983926246e7 74256.16200833659 75642.47941661367 72958.73184446372 -3647.22170194141
3141 5.624911972265398e7 3.935869661940978e7 2.413731025458923e7 78696.15076935769 79871.03307206444 77529.43113992662 -3650.538295197594
3151 4.615498060990041e7 3.935869661940978e7 1.3911519605405658e7 58441.33641156196 59416.281299894545 57474.62915152116 -3645.566806175314
3161 4.901318544477899e7 3.935869661940978e7 1.6731103219748659e7 695437.001930949 700797.1589965661 690089.8272746903 -3653.367777553871
3171 4.608329893532804e7 3.935869661940978e7 1.3843112170140756e7 154041.18561853372 156186.62720761553 151903.31746735514 -3643.3444657250534
3181 5.625426675416085e7 3.935869661940978e7 2.4064022489610646e7 174509.51413917955 177028.5560209396 171989.5758800181 -3651.034088341802
3191 5.3046527511221e7 3.935869661940978e7 2.042571259201764e7 372429.65304756793 376230.95235049777 368652.39440006117 -3653.711196220944
3201 5.011632731296401e7 3.935869661940978e7 1.7307719487127975e7 158915.7198865453 160890.72962384784 156926.0540518684 -3651.1841347611003
3211 4.606679447574743e7 3.935869661940978e7 1.3911142623143915e7 100412.20348155787 102223.80778924214 98587.31683108104 -3645.903658258356
3221 5.2906175925280504e7 3.935869661940978e7 2.0763812333696123e7 939005.772242 945226.7411661521 932805.7675482043 -3655.8852714901986
3231 4.50717582032671e7 3.935869661940978e7 1.2509428194486462e7 134439.63118122175 136576.38011736196 132294.86944546548 -3644.254542297462
3241 7.726464852857006e7 3.935869661940978e7 4.47018630544942e7 560603.0857124691 565646.5084465251 555712.024609578 -3664.305675508669
3251 5.118182900423386e7 3.935869661940978e7 1.872383269330726e7 151094.84719796508 153475.11075521156 148783.9900130664 -3648.829903170723
3261 4.629371491443634e7 3.935869661940978e7 1.4177126125833355e7 108805.19365204978 110561.00264825844 107055.13851533431 -3644.9667155918655
3271 5.0104033119390026e7 3.935869661940978e7 1.8084789475796375e7 1.0542811332049512e6 1.0610186783694066e6 1.0474591570718383e6 -3656.1214086774567
3281 4.497488466272401e7 3.935869661940978e7 1.2495023037522178e7 145590.07774480057 147848.7406361738 143309.3623632956 -3642.8840561328884
3291 4.837662110210144e7 3.935869661940978e7 1.6492838149418639e7 100656.54583590134 102282.27463751165 99034.56520908826 -3650.799081822801
3301 5.543705406780882e7 3.935869661940978e7 2.2717998438858654e7 562168.6330797605 566884.7857916115 557415.1894274375 -3658.1345469253556
3311 4.517227756754374e7 3.935869661940978e7 1.2748770505430777e7 344664.1977257346 348253.7817018947 341008.7007901083 -3650.4862574709023
3321 5.532782105227214e7 3.935869661940978e7 2.2848592064402174e7 204248.7563551718 206849.86080254978 201714.76660755777 -3652.0011622677875
3331 4.712725647426322e7 3.935869661940978e7 1.4528069366299806e7 193805.3763754828 196474.63537037242 191169.58799495787 -3650.932717649009
3341 4.56626394485403e7 3.935869661940978e7 1.3143586963991502e7 172573.46282302705 174958.2455977318 170177.4554706544 -3646.345285744955
3351 4.716039189027178e7 3.935869661940978e7 1.4693595916401273e7 461621.6460084398 466104.5056722132 457127.36865388986 -3648.0955895027428
3361 5.4379365417935416e7 3.935869661940978e7 2.2142957472660024e7 45551.56623623227 46404.06584564554 44670.79153168832 -3648.650359965674
3371 5.067510631670624e7 3.935869661940978e7 1.790643491023312e7 284854.6334622085 288172.768981933 281437.0970528674 -3647.565546116936
3381 4.851976636718509e7 3.935869661940978e7 1.5823011145632407e7 210754.34254429993 213562.11964532075 207990.0919201352 -3646.2332499559784
3391 4.501594857058129e7 3.935869661940978e7 1.2358381377659934e7 56726.87052675332 57656.92290197535 55830.00187996025 -3647.397252657278
3401 5.941916590290176e7 3.935869661940978e7 2.6756274726511918e7 421213.62585416005 425300.26187966013 417122.11753821856 -3653.9507621276366
3411 4.5804976153717265e7 3.935869661940978e7 1.3570128536976086e7 131103.74517104664 133204.2805604453 129049.37874808026 -3651.784214431097
3421 4.5620601533757105e7 3.935869661940978e7 1.305945211774709e7 1.2075860080090484e6 1.214786548058987e6 1.200349381489759e6 -3656.2273991887964
3431 4.6016163210104205e7 3.935869661940978e7 1.3470871412479997e7 144505.56763196725 146580.2355417493 142391.2651097878 -3650.389807997248
3441 6.78114208117169e7 3.935869661940978e7 3.520726152199356e7 783097.6802507823 788830.2964627286 777370.5015043903 -3663.2918514857956
3451 4.861408005841489e7 3.935869661940978e7 1.6362361662826354e7 542902.9357953003 547409.4782130537 538280.5159345116 -3651.37225106008
3461 4.53075773229773e7 3.935869661940978e7 1.2474309556872234e7 89547.39988152837 91061.70237294452 88068.39953210954 -3645.7049892131413
3471 5.6587850593975514e7 3.935869661940978e7 2.385420076566229e7 694601.2087418552 700119.1543345741 689131.2314050396 -3656.399708487878
3481 4.6777211757924154e7 3.935869661940978e7 1.4328166877524883e7 158399.61711558254 160655.23118708318 156118.9535577751 -3647.5348329202643
3491 5.292278275012081e7 3.935869661940978e7 1.988573692581464e7 1.1511500293685403e6 1.1581964141743348e6 1.1442050247287403e6 -3658.932676355528
3501 4.475266220080562e7 3.935869661940978e7 1.1941870436704878e7 63911.1956995486 65078.183762624794 62749.7459532723 -3642.0070376793474
3511 4.50175291266268e7 3.935869661940978e7 1.2142455161363324e7 252258.8359206543 255186.3410131863 249193.29239807217 -3646.8550210579033
3521 4.893610494689143e7 3.935869661940978e7 1.6376373499507608e7 49926.96639580545 50862.947052954165 49027.69213916459 -3645.970094225949
3531 4.545219050400006e7 3.935869661940978e7 1.271176144424302e7 41781.0939366268 42553.62422942126 40965.57127983945 -3645.1086205699935
3541 5.021369447952831e7 3.935869661940978e7 1.769991778275867e7 412409.7132939239 416347.5027512045 408421.7640298297 -3651.7214916966263
3551 4.5457009262987025e7 3.935869661940978e7 1.2815943748747842e7 57879.47823463962 59022.04810877819 56764.97624985884 -3645.1700030793454
3561 4.505304974938272e7 3.935869661940978e7 1.2434889061875066e7 140785.50500739217 142661.06958285626 138839.2724167049 -3648.405786017459
3571 5.130166756832074e7 3.935869661940978e7 1.8390297467422288e7 124490.72738956337 126408.90056153909 122660.98554042427 -3650.6069142891856
3581 4.6865825015644744e7 3.935869661940978e7 1.400169950921366e7 135193.31794051922 137292.15527307842 133130.899946005 -3646.408081833881
3591 4.6094568457238846e7 3.935869661940978e7 1.3227140823468957e7 435838.88939152134 439790.87644593633 431763.98693589814 -3648.191639788435
3601 5.5972168731077805e7 3.935869661940978e7 2.3353364757373855e7 458170.49668339465 462496.7451161446 453856.9814952769 -3652.8217290710813
3611 5.784163564967066e7 3.935869661940978e7 2.4864493727763247e7 601746.6344869134 606693.5377461138 596795.2701806048 -3657.3013672406673
3621 4.5298679206141144e7 3.935869661940978e7 1.2634521639234094e7 451233.2530160717 455281.4537284429 447150.96490049263 -3647.079409273903
3631 4.455166072263844e7 3.935869661940978e7 1.1648896313062066e7 329958.920259319 333460.15441704163 326489.3015043759 -3644.735995424819
3641 4.7654909295748025e7 3.935869661940978e7 1.4605095291214347e7 220664.21794166678 223369.8835493582 217977.19424233134 -3650.069271274697
3651 5.397200502327466e7 3.935869661940978e7 2.133506381745012e7 114380.2012918617 116191.38905638826 112614.67324776803 -3648.447435834132
3661 4.486788670590777e7 3.935869661940978e7 1.23586733807072e7 78183.93319980123 79619.63629081465 76740.69985989864 -3647.805667719665
3671 5.263485034263444e7 3.935869661940978e7 1.9394351610881053e7 355471.0540151138 359050.5062598955 351905.86261604936 -3649.9580446186596
3681 5.841623155720726e7 3.935869661940978e7 2.5273081755205553e7 584475.7274701246 589240.7494818798 579809.6677576839 -3655.479369192791
3691 4.5550366289584614e7 3.935869661940978e7 1.2869248853832068e7 187760.8704684726 190309.92361610362 185242.57361039886 -3647.414123550891
3701 5.41804528470174e7 3.935869661940978e7 2.1250632218105666e7 166791.31133726588 169262.9642224537 164332.095464928 -3648.0331027954953
3711 4.4713039696650274e7 3.935869661940978e7 1.2007583851904444e7 244069.5779665984 246916.84605937306 241170.0963520671 -3645.6349068781838
3721 4.4231969889925025e7 3.935869661940978e7 1.1119007500955584e7 63498.576310901044 64545.11807103247 62458.209169877104 -3644.4090232917647
3731 4.410046945426141e7 3.935869661940978e7 1.1249806978986496e7 69160.75496158135 70367.27963518398 67929.00521197931 -3644.4119119779457
3741 4.421056908436639e7 3.935869661940978e7 1.1328658627010072e7 40646.925550922126 41366.6142159503 39946.23464447619 -3644.0484403565656
3751 4.512319670475691e7 3.935869661940978e7 1.22892820487739e7 42734.6445399855 43499.003277375574 41976.52867988739 -3642.4569374462612
3761 4.5051371887127146e7 3.935869661940978e7 1.246661130018768e7 46882.617327767744 47747.6463142806 46002.980843168094 -3642.9339229324983
3771 4.7123797853140354e7 3.935869661940978e7 1.4510297530552473e7 382950.743482946 386589.2189750197 379333.5844192258 -3651.0755158129487
3781 4.4195145428008676e7 3.935869661940978e7 1.1124565618214527e7 41700.836819871845 42506.736314285525 40926.436088200695 -3645.201888084461
3791 4.3995786825403556e7 3.935869661940978e7 1.1032420306787759e7 55276.02353660892 56188.56038868316 54357.59773672415 -3645.03637724371
3801 4.899371790937374e7 3.935869661940978e7 1.600304357631805e7 445548.9449615803 449590.5167892397 441463.21619362506 -3650.116964604322
3811 4.9623018787160456e7 3.935869661940978e7 1.6871950693759654e7 40272.74437262003 41047.07617458169 39454.115204294205 -3645.6587198805228
3821 5.391782206409312e7 3.935869661940978e7 2.0363779728949033e7 664201.0475589376 669094.2858580556 659251.5756603064 -3656.224624102954
3831 4.492001277238578e7 3.935869661940978e7 1.2035440066574864e7 106577.21748925216 108383.78619704493 104746.54401294749 -3643.9087674552566
3841 5.042002541974351e7 3.935869661940978e7 1.743166888676373e7 899487.5798163681 905159.1921507458 893854.9674454634 -3653.6551142598432
3851 4.4815776222504176e7 3.935869661940978e7 1.1495814821939617e7 203719.95838500757 206346.3274358972 201125.3861504916 -3647.3269750040054
3861 4.44680709468011e7 3.935869661940978e7 1.1651192095445713e7 205246.08320612833 207873.557266369 202586.70139996067 -3645.0790434502846
3871 4.506220772653547e7 3.935869661940978e7 1.2040056059132338e7 57376.461953203754 58458.18039370972 56317.79036579101 -3642.451258626961
3881 5.6728255386799395e7 3.935869661940978e7 2.3987368425605625e7 431771.6926984465 435757.89249831147 427775.64322852826 -3654.869989894328
3891 4.881491560262054e7 3.935869661940978e7 1.5772561016716236e7 44235.15548539571 44948.157346306085 43510.60478510108 -3646.268611506976
3901 4.5833866068677545e7 3.935869661940978e7 1.2800371475486018e7 47171.31607071584 48073.36206750094 46296.233848795426 -3644.0284639030997
3911 4.689699854584682e7 3.935869661940978e7 1.4179185144182574e7 83726.34320796892 85178.4158938226 82335.83343006944 -3646.5820012764852
3921 4.7321413878396176e7 3.935869661940978e7 1.4303176758523414e7 90367.66935502835 91810.10412215267 88875.86450563576 -3645.7408905299617
3931 4.4843210928984314e7 3.935869661940978e7 1.1781427450912379e7 176587.98445810465 178991.9924068195 174178.28391512713 -3643.9265167255203
3941 5.3302008907817334e7 3.935869661940978e7 2.0022079821549337e7 1.302009496840009e6 1.3088097542186389e6 1.295194124869675e6 -3660.468834266606
3951 4.632534595718043e7 3.935869661940978e7 1.3359851649180748e7 317651.6157358625 321001.41929859604 314263.81935857586 -3646.8607477434407
3961 4.494855994548367e7 3.935869661940978e7 1.1882904527867459e7 139469.76111447596 141540.71585873573 137419.72105495635 -3644.6920034391064
3971 5.0307279906158224e7 3.935869661940978e7 1.7261985734967817e7 79765.65755774156 81014.74255374885 78548.61677406706 -3643.5279683023264
3981 4.416343890880655e7 3.935869661940978e7 1.1134557243342834e7 145248.53871202838 147361.93308125733 143127.75122264732 -3641.7100949451724
3991 6.261944014723843e7 3.935869661940978e7 2.9940863997798182e7 121408.24064634947 123364.94689845563 119428.75252371063 -3652.7728887102253


==> data/simulation/fertility_linearchol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 2.983117416173131e8 1.3134117295223859e6 2.952872306064356e8 2.5512108681916233e7 2.5732697419363e7 2.5287707416829385e7 -8776.699291893863
11 1.5102224745198905e8 1.3134117295223859e6 1.515009969533291e8 1.2470664250325399e7 1.257438529406293e7 1.2369886366054786e7 -3965.258091566742
21 7.763291539829494e7 1.3134117295223859e6 7.642758813671666e7 5.993974634770381e6 6.045410692276547e6 5.94388126250805e6 -2592.8036534774906
31 4.034959655621885e7 1.3134117295223859e6 3.969678798140918e7 2.9952733569518966e6 3.021589901268002e6 2.9694235089144316e6 -1463.025694050515
41 2.2186118513815135e7 1.3134117295223859e6 2.202011448329077e7 1.497604315738977e6 1.509906950582648e6 1.485787368646704e6 -1128.8721010767997
51 1.2449326093843486e7 1.3134117295223859e6 1.1726256784351507e7 769944.5450823562 775847.9571033914 764146.2743254827 -784.0272557858641
61 7.52662884328066e6 1.3134117295223859e6 6.718051491899338e6 421872.54607992934 425169.9590126551 418672.25103941356 -601.3092548461867
71 4.8297188229287695e6 1.3134117295223859e6 3.958966703934078e6 226309.6444133014 228034.9740933635 224591.16329468638 -528.182651544693
81 3.396538181644591e6 1.3134117295223859e6 2.477505961966229e6 124135.02516245743 125041.24154242623 123224.40636301461 -490.2827595766385
91 2.6021835628045164e6 1.3134117295223859e6 1.586744121196469e6 73046.64288179627 73562.06778804939 72547.91153957318 -450.78816836476614
101 2.139162992587623e6 1.3134117295223859e6 1.0768615337287216e6 43500.06223536878 43781.01043602104 43230.88968012214 -442.57791080857675
111 1.8553977167306242e6 1.3134117295223859e6 736210.9506670155 26892.567673055873 27063.08106115016 26721.45522598413 -431.8393000133464
121 1.6914861803017901e6 1.3134117295223859e6 553605.8550151449 18647.445676167627 18770.500758840124 18527.225791957866 -425.0923211714392
131 1.5823840930050355e6 1.3134117295223859e6 419763.62575105246 13266.170964253171 13352.320646753444 13178.506141777123 -424.9004543284685
141 1.5071992933592603e6 1.3134117295223859e6 327832.28307525755 10114.857290984166 10180.441999411454 10050.242174956209 -420.93903974160344
151 1.4578366305608652e6 1.3134117295223859e6 292533.94441930496 8408.31698261097 8475.11079512143 8339.948561395757 -419.2010846883359
161 1.4205321697447943e6 1.3134117295223859e6 248176.80164698415 6893.645104400767 6948.916971739287 6836.182805642512 -420.47440296865653
171 1.3934820240289432e6 1.3134117295223859e6 223338.88197044106 5896.609883260106 5950.01307386769 5844.335756002975 -419.08553977371736
181 1.3746120255379367e6 1.3134117295223859e6 194314.22066880987 4933.665746695074 4980.306185059637 4887.881674534001 -417.62672702623576
191 1.361302725014205e6 1.3134117295223859e6 182243.8216602869 4592.996745124441 4640.017765279656 4546.621671703839 -416.14609392921983
201 1.3514095511904065e6 1.3134117295223859e6 172360.85904837842 4273.532241885341 4324.448821953831 4224.383439462057 -416.13882338445643
211 1.3451403543276915e6 1.3134117295223859e6 166019.28336627377 3951.1961949707706 3995.624166348131 3906.036871426827 -417.29616093020934
221 1.3398808927100704e6 1.3134117295223859e6 158712.44343246362 3702.7332245260895 3742.9015004729813 3660.067417832209 -418.33722181085363
231 1.3356129658460093e6 1.3134117295223859e6 147975.75360324516 3541.607792002994 3583.03285508066 3500.284632513785 -416.39664277176246
241 1.3326470866465387e6 1.3134117295223859e6 151951.25684424822 3528.9698240663333 3570.8274735817577 3486.3362954378713 -417.6120832150089
251 1.3308224051504058e6 1.3134117295223859e6 146766.45844011157 3494.059191584819 3537.2092874998575 3450.129980729451 -414.9741936273323
261 1.3296388533577523e6 1.3134117295223859e6 153775.4773602005 3488.2283545530327 3534.0237056080687 3442.4684500068297 -417.0521154436071
271 1.3288754204061143e6 1.3134117295223859e6 151319.43711226975 3546.6515954859024 3594.8215534994774 3501.172434574454 -415.7168482873365
281 1.327879057948154e6 1.3134117295223859e6 143908.2474882753 3406.768204372178 3449.698151271221 3362.856933987978 -417.11986146309016
291 1.3278519211151686e6 1.3134117295223859e6 142741.75653026055 3440.3618320036458 3485.7100588369262 3397.430534818907 -415.53530873456594
301 1.3272624548219289e6 1.3134117295223859e6 139516.47479711968 3212.1592627223654 3250.2153113867503 3174.2444215466917 -416.8144783376316
311 1.3264562044851321e6 1.3134117295223859e6 144873.3374630293 3237.266377753455 3279.0776090326226 3194.4552652725997 -415.3751129709707
321 1.3261515257473767e6 1.3134117295223859e6 143231.00057099026 3389.002099514045 3435.2628590222757 3340.3838065674668 -415.49892227964443
331 1.3260409611314435e6 1.3134117295223859e6 147434.3835151562 3393.183383565939 3439.2950451318616 3346.941402773305 -415.5270173028078
341 1.3255556108182978e6 1.3134117295223859e6 143499.49393485818 3205.8810364892165 3249.931428867267 3162.809257260057 -416.65266546968365
351 1.3258054685733037e6 1.3134117295223859e6 140316.86776791845 3279.9253481115948 3323.8535136856676 3238.8881932300583 -415.10723240528114
361 1.3256561803081566e6 1.3134117295223859e6 140247.65091724254 3251.133838274609 3292.9841748643667 3208.5604343300724 -415.8823548773413
371 1.3259611895012856e6 1.3134117295223859e6 142307.48857583653 3171.45662572953 3213.4012175537173 3129.9483102578483 -417.5944911926975
381 1.3254555804941817e6 1.3134117295223859e6 147922.5365513915 3456.9195967519017 3504.6907870027685 3410.351739117679 -415.28326130269556
391 1.3252050121639832e6 1.3134117295223859e6 148311.92590976338 3437.146686057529 3487.0241058922034 3387.6769830269477 -416.63302736690537
401 1.3254521946774838e6 1.3134117295223859e6 144011.3914350376 3326.9685348244793 3371.951810273082 3283.582549274741 -416.03649251904153
411 1.3253963147889997e6 1.3134117295223859e6 151861.96555056868 3554.9834640046734 3606.1135584983963 3502.7952517837934 -415.131981683911
421 1.3260165635899971e6 1.3134117295223859e6 158097.24047519747 3504.308748165681 3553.862495239132 3455.288320405151 -419.22032568630596
431 1.325755221045848e6 1.3134117295223859e6 151209.10234857604 3466.649081750558 3514.214674469542 3420.155598253475 -416.5239870881054
441 1.325740439353084e6 1.3134117295223859e6 150509.8090877491 3471.6774918352617 3516.83801876269 3424.5249143896726 -415.5856483030846
451 1.325825386968293e6 1.3134117295223859e6 153916.50281701155 3630.5820525717318 3680.317200107219 3581.619927596224 -414.428821295862
461 1.3256265682593381e6 1.3134117295223859e6 157691.26466904237 3568.142364113414 3619.8815007913136 3516.232324890782 -415.29362576449574
471 1.3252059394325763e6 1.3134117295223859e6 148000.0254790772 3443.541442796184 3491.2483013489677 3395.7070652070306 -414.7986382616809
481 1.3259291353585366e6 1.3134117295223859e6 154161.1336934955 3423.342394685775 3472.4609267928113 3373.780302912444 -415.8214909104093
491 1.325273470898761e6 1.3134117295223859e6 152742.19264260115 3442.2521089569304 3490.3357553969563 3394.439111002596 -415.9454000731542


==> data/simulation/fertility_linearmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 2.4859388238079095e8 1.0945097746019883e6 2.4607345653839308e8 2.5512108681916233e7 2.5732697419363e7 2.5287707416829385e7 -8776.699291893863
11 1.25852404653236e8 1.0945097746019883e6 1.2625136257101935e8 1.2470664250325399e7 1.257438529406293e7 1.2369886366054786e7 -3965.258091566742
21 6.46944628868212e7 1.0945097746019883e6 6.369002350217265e7 5.993974634770381e6 6.045410692276547e6 5.94388126250805e6 -2592.8036534774906
31 3.3624921982040204e7 1.0945097746019883e6 3.308091483636548e7 2.9952733569518966e6 3.021589901268002e6 2.9694235089144316e6 -1463.025694050515
41 1.8488614631858e7 1.0945097746019883e6 1.835027793975436e7 1.497604315738977e6 1.509906950582648e6 1.485787368646704e6 -1128.8721010767997
51 1.0374569467950843e7 1.0945097746019883e6 9.772011710040862e6 769944.5450823562 775847.9571033914 764146.2743254827 -784.0272557858641
61 6.272287774502375e6 1.0945097746019883e6 5.59847331501794e6 421872.54607992934 425169.9590126551 418672.25103941356 -601.3092548461867
71 4.0248368470081985e6 1.0945097746019883e6 3.2992100811792887e6 226309.6444133014 228034.9740933635 224591.16329468638 -528.182651544693
81 2.830501024221165e6 1.0945097746019883e6 2.0646408411558636e6 124135.02516245743 125041.24154242623 123224.40636301461 -490.2827595766385
91 2.168526359937801e6 1.0945097746019883e6 1.322326825264428e6 73046.64288179627 73562.06778804939 72547.91153957318 -450.78816836476614
101 1.7826664019587818e6 1.0945097746019883e6 897415.1862430308 43500.06223536878 43781.01043602104 43230.88968012214 -442.57791080857675
111 1.5461883655343116e6 1.0945097746019883e6 613532.7271479709 26892.567673055873 27063.08106115016 26721.45522598413 -431.8393000133464
121 1.409590908898744e6 1.0945097746019883e6 461357.3044932062 18647.445676167627 18770.500758840124 18527.225791957866 -425.0923211714392
131 1.3186690275402493e6 1.0945097746019883e6 349818.63816193 13266.170964253171 13352.320646753444 13178.506141777123 -424.9004543284685
141 1.2560124434030722e6 1.0945097746019883e6 273206.60149973654 10114.857290984166 10180.441999411454 10050.242174956209 -420.93903974160344
151 1.2148749524978031e6 1.0945097746019883e6 243789.3807131696 8408.31698261097 8475.11079512143 8339.948561395757 -419.2010846883359
161 1.1837861769953335e6 1.0945097746019883e6 206823.3702471583 6893.645104400767 6948.916971739287 6836.182805642512 -420.47440296865653
171 1.1612430410760096e6 1.0945097746019883e6 186123.75602725794 5896.609883260106 5950.01307386769 5844.335756002975 -419.08553977371736
181 1.1455167355638654e6 1.0945097746019883e6 161935.23150625962 4933.665746695074 4980.306185059637 4887.881674534001 -417.62672702623576
191 1.1344247439877037e6 1.0945097746019883e6 151875.65785943848 4592.996745124441 4640.017765279656 4546.621671703839 -416.14609392921983
201 1.126179688606478e6 1.0945097746019883e6 143639.11182145454 4273.532241885341 4324.448821953831 4224.383439462057 -416.13882338445643
211 1.1209547047053052e6 1.0945097746019883e6 138353.812237457 3951.1961949707706 3995.624166348131 3906.036871426827 -417.29616093020934
221 1.11657116114184e6 1.0945097746019883e6 132264.12007716755 3702.7332245260895 3742.9015004729813 3660.067417832209 -418.33722181085363
231 1.1130141063593794e6 1.0945097746019883e6 123316.4294904092 3541.607792002994 3583.03285508066 3500.284632513785 -416.39664277176246
241 1.1105420187546504e6 1.0945097746019883e6 126628.82725274164 3528.9698240663333 3570.8274735817577 3486.3362954378713 -417.6120832150089
251 1.1090212534664688e6 1.0945097746019883e6 122307.96454122344 3494.059191584819 3537.2092874998575 3450.129980729451 -414.9741936273323
261 1.10803474095788e6 1.0945097746019883e6 128148.59429325351 3488.2283545530327 3534.0237056080687 3442.4684500068297 -417.0521154436071
271 1.1073987775518778e6 1.0945097746019883e6 126102.12480700723 3546.6515954859024 3594.8215534994774 3501.172434574454 -415.7168482873365
281 1.1065684321633135e6 1.0945097746019883e6 119926.09011341457 3406.768204372178 3449.698151271221 3362.856933987978 -417.11986146309016
291 1.1065458933079746e6 1.0945097746019883e6 118954.08948721776 3440.3618320036458 3485.7100588369262 3397.430534818907 -415.53530873456594
301 1.1060543556496976e6 1.0945097746019883e6 116266.0389623566 3212.1592627223654 3250.2153113867503 3174.2444215466917 -416.8144783376316
311 1.105381689772382e6 1.0945097746019883e6 120729.30058729624 3237.266377753455 3279.0776090326226 3194.4552652725997 -415.3751129709707
321 1.105128030508055e6 1.0945097746019883e6 119360.92619439957 3389.002099514045 3435.2628590222757 3340.3838065674668 -415.49892227964443
331 1.105035773476753e6 1.0945097746019883e6 122863.62546318026 3393.183383565939 3439.2950451318616 3346.941402773305 -415.5270173028078
341 1.1046308307408036e6 1.0945097746019883e6 119584.06667127054 3205.8810364892165 3249.931428867267 3162.809257260057 -416.65266546968365
351 1.1048398038521933e6 1.0945097746019883e6 116932.63651437238 3279.9253481115948 3323.8535136856676 3238.8881932300583 -415.10723240528114
361 1.1047153616929431e6 1.0945097746019883e6 116874.92053384792 3251.133838274609 3292.9841748643667 3208.5604343300724 -415.8823548773413
371 1.1049694174412715e6 1.0945097746019883e6 118591.33333673055 3171.45662572953 3213.4012175537173 3129.9483102578483 -417.5944911926975
381 1.1045480058458594e6 1.0945097746019883e6 123270.4692268676 3456.9195967519017 3504.6907870027685 3410.351739117679 -415.28326130269556
391 1.1043385197182973e6 1.0945097746019883e6 123594.28117311407 3437.146686057529 3487.0241058922034 3387.6769830269477 -416.63302736690537
401 1.104544792805292e6 1.0945097746019883e6 120010.7901032535 3326.9685348244793 3371.951810273082 3283.582549274741 -416.03649251904153
411 1.1044985207948904e6 1.0945097746019883e6 126553.22976286444 3554.9834640046734 3606.1135584983963 3502.7952517837934 -415.131981683911
421 1.1050161913276154e6 1.0945097746019883e6 131750.088731949 3504.308748165681 3553.862495239132 3455.288320405151 -419.22032568630596
431 1.1047980172378877e6 1.0945097746019883e6 126009.58499016106 3466.649081750558 3514.214674469542 3420.155598253475 -416.5239870881054
441 1.104785493755528e6 1.0945097746019883e6 125426.63520108213 3471.6774918352617 3516.83801876269 3424.5249143896726 -415.5856483030846
451 1.1048565473656226e6 1.0945097746019883e6 128265.8105728881 3630.5820525717318 3680.317200107219 3581.619927596224 -414.428821295862
461 1.1046905895451505e6 1.0945097746019883e6 131411.1698865707 3568.142364113414 3619.8815007913136 3516.232324890782 -415.29362576449574
471 1.1043398617407128e6 1.0945097746019883e6 123334.93344613009 3443.541442796184 3491.2483013489677 3395.7070652070306 -414.7986382616809
481 1.1049427806562623e6 1.0945097746019883e6 128469.44593539459 3423.342394685775 3472.4609267928113 3373.780302912444 -415.8214909104093
491 1.1043960519307714e6 1.0945097746019883e6 127286.65338397157 3442.2521089569304 3490.3357553969563 3394.439111002596 -415.9454000731542


==> data/simulation/fertility_softpluschol_boundedentropybound.csv <==
t ABC C optcm opt gvar gvaru gvarl elbo
1 2.0715942721082297e8 636702.0926420046 2.0508451302333635e8 2.0508451302333635e8 3.310106094419335e7 3.342660656575892e7 3.277440355599268e7 -11682.84538187198
11 6.371341044940264e7 636702.0926420046 6.376004766788336e7 6.376004766788336e7 7.674032170761068e6 7.743491516266697e6 7.606832835912041e6 -3379.869733273788
21 3.405881581542997e7 636702.0926420046 3.3457822387138195e7 3.3457822387138195e7 3.584730673979264e6 3.618421927021115e6 3.5520415642550164e6 -2115.7462540866604
31 2.3116908576747052e7 636702.0926420046 2.3160525042638566e7 2.3160525042638566e7 2.2611609984698617e6 2.2843840639459365e6 2.238387688871762e6 -1482.5948543476711
41 1.6706350203383375e7 636702.0926420046 1.6807813483847868e7 1.6807813483847868e7 1.4712924612127808e6 1.4863418252672763e6 1.4570828861678783e6 -1340.212689561092
51 1.3108187394836444e7 636702.0926420046 1.279931380170693e7 1.279931380170693e7 1.1369386284260603e6 1.1479880075730046e6 1.1260888921325197e6 -1171.9677824446242
61 1.0472956493618902e7 636702.0926420046 1.0157567109694505e7 1.0157567109694505e7 875638.4772228871 884425.0216094916 867065.7995367508 -1042.450726563348
71 8.938308443489473e6 636702.0926420046 8.696094460459424e6 8.696094460459424e6 770746.7635243821 778954.624161678 762561.347437414 -922.9577470858571
81 7.734382645752817e6 636702.0926420046 7.441329837964826e6 7.441329837964826e6 621106.9456964097 627682.8366660196 614514.4776265821 -925.931499976592
91 6.63351153320839e6 636702.0926420046 6.303126319966061e6 6.303126319966061e6 510700.2846078564 515965.9024491433 505615.262976479 -661.7517410025024
101 6.054883546241225e6 636702.0926420046 5.828942967618192e6 5.828942967618192e6 468468.0177722498 472890.53950064816 464157.420374712 -704.2263018526739
111 5.353993661707659e6 636702.0926420046 5.102127069725231e6 5.102127069725231e6 399404.1908399879 403461.68513229844 395336.857163282 -700.2418576294255
121 4.964034492350328e6 636702.0926420046 4.702654591904469e6 4.702654591904469e6 397637.15456528595 401913.4748234073 393427.67989327485 -677.2502028545199
131 4.440414831428312e6 636702.0926420046 4.220595125116676e6 4.220595125116676e6 337871.124963875 341389.01227700687 334331.87856717093 -670.7682310616365
141 4.094863477605271e6 636702.0926420046 3.7061530618991917e6 3.7061530618991917e6 289539.70151702705 292382.7184915544 286748.12537773984 -625.5110162207474
151 3.860241343024168e6 636702.0926420046 3.5846262155552385e6 3.5846262155552385e6 285117.54702345945 288270.4877727227 281865.2075613704 -568.6499036752613
161 3.5834553667321173e6 636702.0926420046 3.2906109422436305e6 3.2906109422436305e6 248753.02473057536 251254.5616851882 246218.01628304127 -650.9295693834366
171 3.3683902787859356e6 636702.0926420046 3.115566569738022e6 3.115566569738022e6 231787.6961422479 234108.52051643946 229470.222009682 -629.9377331989516
181 3.217458013111569e6 636702.0926420046 2.9194399560542568e6 2.9194399560542568e6 226165.35815830654 228646.0525595515 223730.9833466311 -547.0373387577628
191 3.028754262365468e6 636702.0926420046 2.7225850231357776e6 2.7225850231357776e6 202587.44537522097 204584.3228549539 200665.46862425195 -549.4069607583294
201 2.871329441262622e6 636702.0926420046 2.5679333713372624e6 2.5679333713372624e6 190050.81543281794 192151.6512035223 187999.91766247296 -543.6296446454504
211 2.7578695366836796e6 636702.0926420046 2.43056144692353e6 2.43056144692353e6 183829.06901703821 185652.49098973026 181938.15180950376 -551.2305935806577
221 2.6365463764857235e6 636702.0926420046 2.3122318600530843e6 2.3122318600530843e6 173776.49828631672 175487.36693643135 171967.87984794707 -575.0134183303438
231 2.511444796079398e6 636702.0926420046 2.1908808670403794e6 2.1908808670403794e6 160449.31421181167 162119.1446333718 158782.9578340361 -530.592061747425
241 2.4427650969179217e6 636702.0926420046 2.1021581547444235e6 2.1021581547444235e6 163765.81871270417 165456.41049059082 162093.08209863963 -560.1138961504556
251 2.350309272918119e6 636702.0926420046 1.9956867782186824e6 1.9956867782186824e6 153064.69857013982 154608.97979208507 151530.25492024646 -502.5603395438698
261 2.2391669561497583e6 636702.0926420046 1.910244539469589e6 1.910244539469589e6 141408.16995250442 142871.9805298944 139872.3814604955 -535.2770018454048
271 2.177695200931702e6 636702.0926420046 1.8409324101385414e6 1.8409324101385414e6 139623.82199900126 141078.8959515048 138205.2715769068 -502.54625936911555
281 2.0842528802101677e6 636702.0926420046 1.729043371637097e6 1.729043371637097e6 130972.65454720333 132310.34206882914 129584.59475317431 -532.3542207670066
291 2.0636297739583082e6 636702.0926420046 1.751225209234746e6 1.751225209234746e6 133316.48292248577 134697.1612898099 131971.0885768 -494.9325628224538
301 1.9910016449005862e6 636702.0926420046 1.6638318494198073e6 1.6638318494198073e6 120381.29201475896 121561.02271430891 119210.23264567448 -516.8644255047936
311 1.9128343225215275e6 636702.0926420046 1.5871860266113598e6 1.5871860266113598e6 114896.37224579552 116110.10160883208 113652.16449388837 -481.4590043613052
321 1.8652207156019793e6 636702.0926420046 1.5107936013226963e6 1.5107936013226963e6 117232.87833771404 118431.22470182787 115994.66873737417 -481.11275976904847
331 1.8161806132639595e6 636702.0926420046 1.4845936721765497e6 1.4845936721765497e6 107313.85749679299 108375.31516134768 106249.83569708926 -476.3187633950439
341 1.7664943329377698e6 636702.0926420046 1.4155376106638608e6 1.4155376106638608e6 103605.87785716567 104731.48960006305 102499.44734037857 -496.4852783992953
351 1.7492082199451518e6 636702.0926420046 1.3824810920871943e6 1.3824810920871943e6 103447.71563577164 104555.09896387346 102401.09928300275 -463.9781011450245
361 1.7026705817776863e6 636702.0926420046 1.3498006513093396e6 1.3498006513093396e6 103565.47188981455 104682.14872383303 102425.13069266663 -474.3097838606192
371 1.6728947065034641e6 636702.0926420046 1.3181930127493944e6 1.3181930127493944e6 99509.14810475266 100627.9965039788 98398.29527045041 -498.2541583476889
381 1.6176467532099108e6 636702.0926420046 1.2475717220543819e6 1.2475717220543819e6 92490.50650509266 93480.27187307664 91540.23052621249 -470.8466583679766
391 1.5889059370522755e6 636702.0926420046 1.2092703551261562e6 1.2092703551261562e6 90127.60583257627 91054.42170021511 89187.07057376755 -486.2263100237465
401 1.5669953059330885e6 636702.0926420046 1.2042336218499904e6 1.2042336218499904e6 88490.49200010544 89405.29017437207 87575.29097679278 -476.18369691783164
411 1.5298289354034225e6 636702.0926420046 1.1671453547128306e6 1.1671453547128306e6 87518.7619522566 88452.77190101397 86603.36851073134 -458.99392207823473
421 1.5169256564836781e6 636702.0926420046 1.1534082297589474e6 1.1534082297589474e6 84149.62022844848 85062.75898910049 83237.88358598112 -520.7929303825647
431 1.476595036100213e6 636702.0926420046 1.1092842839130939e6 1.1092842839130939e6 82756.61957431362 83637.06304879191 81882.02844373774 -479.14145157799175
441 1.4513594641802507e6 636702.0926420046 1.090655494288047e6 1.090655494288047e6 79994.38683828927 80790.95176364557 79170.07612215914 -459.45819521071627
451 1.4307617361638173e6 636702.0926420046 1.0656129785637197e6 1.0656129785637197e6 79647.68772536173 80488.96383658791 78812.53174822983 -441.67111302921154
461 1.41612234444055e6 636702.0926420046 1.0692663794319278e6 1.0692663794319278e6 76103.59752438878 76889.66294046158 75315.10668256086 -456.6409904216699
471 1.3944244495976567e6 636702.0926420046 1.0239803389082145e6 1.0239803389082145e6 75029.10595186654 75831.78884166385 74231.25129746142 -448.65189364051656
481 1.3756188364410428e6 636702.0926420046 1.023871303716487e6 1.023871303716487e6 73821.94054338169 74635.72557159876 72988.66891409966 -461.12616638866984
491 1.3477534900164418e6 636702.0926420046 976491.5754803715 976491.5754803715 70354.91564101874 71103.18528161364 69610.31753784839 -455.9606162341003
501 1.336882993179501e6 636702.0926420046 946661.2682577539 946661.2682577539 71806.83229568118 72539.23783698813 71088.39530836506 -453.1087405797927
511 1.3048843090297002e6 636702.0926420046 929416.515925954 929416.515925954 66301.72530983212 67003.52833170704 65570.29795398137 -458.61484757920056
521 1.2937880840053405e6 636702.0926420046 918796.133367044 918796.133367044 67991.7197622977 68729.41308342364 67249.57782007569 -461.7523066931459
531 1.286118869032144e6 636702.0926420046 886986.8768936603 886986.8768936603 68705.23036943251 69413.94837126519 67984.25899208488 -453.20371515703135
541 1.2600982144917855e6 636702.0926420046 872357.8886489252 872357.8886489252 67487.72288718312 68229.5346911528 66786.47980956847 -447.46381965301146
551 1.2426349793906051e6 636702.0926420046 844276.7676418362 844276.7676418362 63712.58144060014 64398.36015498191 63007.3393057234 -452.1415956819189
561 1.2400955459012892e6 636702.0926420046 857162.2088664119 857162.2088664119 65165.715571775945 65868.37589258795 64502.68395002895 -454.65350605376955
571 1.2280412504919702e6 636702.0926420046 844591.9053912708 844591.9053912708 62562.747490817455 63254.5571642503 61877.17025779 -462.5385626913937
581 1.206001419542066e6 636702.0926420046 826502.2489846451 826502.2489846451 58314.07925685972 58905.98497757958 57734.96193826639 -442.98803516343236
591 1.2005162497769324e6 636702.0926420046 806158.4967218996 806158.4967218996 60761.96622260158 61439.6919314987 60123.45616760944 -449.16594391236947
601 1.192868127479359e6 636702.0926420046 796518.6821275044 796518.6821275044 58873.595778546034 59447.755669830185 58293.62282515813 -447.3828703665171
611 1.174747861724602e6 636702.0926420046 775199.1620456509 775199.1620456509 57494.166035949114 58080.832607259064 56905.90622171578 -448.14410195725947
621 1.16970216485084e6 636702.0926420046 770858.4690048591 770858.4690048591 57581.775830436796 58171.0311152492 56985.41389621547 -442.40421033257627
631 1.1496567228948842e6 636702.0926420046 760608.8307937806 760608.8307937806 53163.73148291766 53683.80491240535 52633.75510266373 -445.9756809387167
641 1.1400909362261838e6 636702.0926420046 749613.8444858355 749613.8444858355 56620.216524602234 57231.07972317922 56007.692485926375 -450.0633195573105
651 1.1219011072833047e6 636702.0926420046 729328.2323391357 729328.2323391357 52967.9547721318 53512.54775534549 52424.49540683142 -450.8148351286682
661 1.11891985944275e6 636702.0926420046 715917.4151987984 715917.4151987984 53378.77751198332 53982.484748853334 52790.74531965257 -443.92146569903855
671 1.1111849199741806e6 636702.0926420046 721145.6640979734 721145.6640979734 52947.71361370713 53571.75076881143 52319.43918156037 -436.74134548665376
681 1.0937590473198267e6 636702.0926420046 700953.9862070668 700953.9862070668 51480.48724344964 51985.943630136135 50965.29196549424 -449.67885744013404
691 1.0870933837271817e6 636702.0926420046 680364.3630739074 680364.3630739074 49781.0515950947 50310.13617028836 49267.978068345474 -439.90482421920507
701 1.0786787134934838e6 636702.0926420046 665563.3656114048 665563.3656114048 50469.718051616794 51002.30856676132 49938.36185434128 -448.4468824886615
711 1.0780946408733828e6 636702.0926420046 667115.8632899048 667115.8632899048 50534.96409356393 51061.5433050698 50008.792075280915 -442.0324937867922
721 1.0613770375799467e6 636702.0926420046 665646.2694444222 665646.2694444222 46850.098893850256 47338.81031155693 46389.32302576193 -445.3847372649198
731 1.066701852158165e6 636702.0926420046 654369.3276493225 654369.3276493225 50991.13220251213 51506.91824759659 50486.952229277325 -439.8010656958252
741 1.053315816820434e6 636702.0926420046 647523.951258366 647523.951258366 45360.08746960832 45831.29810181923 44892.49053504163 -451.80031676216475
751 1.0401849418670633e6 636702.0926420046 648137.6348422479 648137.6348422479 46484.37058562309 46947.09999296261 46004.845612775855 -433.2928095060091
761 1.028877677384282e6 636702.0926420046 629816.9924289823 629816.9924289823 48216.3257336258 48761.853905786935 47682.22276673004 -448.72224679082944
771 1.0269897581598705e6 636702.0926420046 611820.3659267088 611820.3659267088 45427.89852217122 45865.157853997705 44986.21394117195 -439.05349876377943
781 1.0280665088890586e6 636702.0926420046 620364.4784585354 620364.4784585354 47616.75541550432 48129.835652099326 47092.5202124187 -435.4100417571959
791 1.0111172757345502e6 636702.0926420046 594248.5909755877 594248.5909755877 43550.861656842804 43986.18697989685 43121.44216662445 -432.9193855725873
801 1.0073505717366134e6 636702.0926420046 585099.2573292825 585099.2573292825 44235.15421528807 44700.573168322546 43770.51495193314 -435.24642791314585
811 998202.879085819 636702.0926420046 576861.5525669802 576861.5525669802 42970.43277032359 43392.90247983161 42531.691146562924 -436.406190152309
821 994134.8403867482 636702.0926420046 579247.3694719769 579247.3694719769 42060.87992451873 42502.41947619453 41605.721059673 -443.3908110794208
831 979483.4571032907 636702.0926420046 558489.781052519 558489.781052519 39916.083716761525 40321.71859520603 39501.296852127 -431.4371954168844
841 979139.9008811901 636702.0926420046 557465.1860201898 557465.1860201898 41064.48552026446 41498.087773429885 40618.65682385015 -435.54300878676906
851 970197.3592183308 636702.0926420046 559732.2204615745 559732.2204615745 39231.809164170416 39627.40857367495 38842.70088462311 -433.40483392743965
861 969857.5184758371 636702.0926420046 559190.1268176729 559190.1268176729 40328.308995446445 40738.32543948479 39920.13601967536 -434.6011674009784
871 969207.0217704289 636702.0926420046 538236.2384240177 538236.2384240177 41312.30330140785 41766.20872535454 40841.55819929182 -431.89760930140363
881 957534.847507029 636702.0926420046 532082.9976022998 532082.9976022998 39025.90753388689 39416.021241530725 38630.34315820893 -430.12379327263267
891 946940.2206998775 636702.0926420046 518591.2576141795 518591.2576141795 36883.52468810291 37279.80299786717 36491.836282626115 -429.93496426468266
901 954321.8071611408 636702.0926420046 525974.4936433722 525974.4936433722 38743.07682630571 39140.06122331066 38347.352661948724 -436.1993236453169
911 944027.7135542512 636702.0926420046 518497.69689752965 518497.69689752965 37917.53636797604 38304.55254471386 37522.49964205692 -437.42553976272046
921 936510.6685182056 636702.0926420046 515472.2365296698 515472.2365296698 37178.99900408125 37570.66537376987 36776.68083443645 -433.19895034766256
931 936896.010214065 636702.0926420046 512928.7496689143 512928.7496689143 38573.70009033761 38993.75584428539 38146.31671129302 -431.57266122224456
941 931570.8919440131 636702.0926420046 503290.8611988124 503290.8611988124 36463.54401341962 36844.62490122898 36078.332769291505 -447.66053345032975
951 921643.3600990754 636702.0926420046 495704.7623074869 495704.7623074869 36021.789695474414 36417.079532659896 35625.04870092446 -425.9326762450691
961 919608.26873432 636702.0926420046 485516.5289172508 485516.5289172508 36558.80023764954 36926.9995325144 36192.79098280665 -429.23752147007184
971 918988.8665147088 636702.0926420046 493862.54702154285 493862.54702154285 37507.7609116344 37934.93292476868 37091.64567297807 -439.9088863499152
981 905023.1654422237 636702.0926420046 482548.8720588847 482548.8720588847 33826.58702726117 34168.135451414295 33488.07869873035 -432.3612429777889
991 905905.0213659155 636702.0926420046 475365.7353631649 475365.7353631649 34474.02510568325 34834.43456352814 34116.30230247498 -431.84855339951395


==> data/simulation/fertility_softpluschol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 4.1445637741237587e8 1.3134117295223859e6 4.146881121995691e8 1.346810178030386e7 1.355521998140723e7 1.3384633365347361e7 -11682.84538187198
11 4.083668568449186e7 1.3134117295223859e6 4.0731438339531615e7 778922.6192111549 784815.3193994836 773137.4638577449 -1739.104453497889
21 1.860102884317418e7 1.3134117295223859e6 1.7923975343705993e7 253054.57678076727 255134.35260510922 250935.03238702955 -1001.5589208634975
31 1.2303822041955117e7 1.3134117295223859e6 1.1657703224007545e7 150070.9274247754 151376.07213135876 148733.54231493748 -692.2458273112804
41 9.298793385985075e6 1.3134117295223859e6 8.75848683952398e6 110604.76851500981 111666.8158447696 109528.50516055469 -615.2782588113364
51 7.37589101902739e6 1.3134117295223859e6 6.729855187930236e6 84962.47574157234 85829.98582118475 84117.0658732021 -571.9268954310295
61 6.245834539958495e6 1.3134117295223859e6 5.615339419281647e6 79624.96882826461 80461.3247624477 78781.67792062621 -558.4097812198406
71 5.374377140070949e6 1.3134117295223859e6 4.6654199937248975e6 50483.59656659744 51027.67102771588 49946.609979538276 -550.5975140217705
81 4.787459791451365e6 1.3134117295223859e6 4.0910331145899e6 55039.15847173032 55651.5976726872 54431.08578591539 -586.7667186049273
91 4.281795940352903e6 1.3134117295223859e6 3.577803969243643e6 42255.30655724717 42736.54378485371 41777.90724342888 -497.57528757520265
101 3.8736670524282753e6 1.3134117295223859e6 3.133601135255046e6 29249.050773392144 29565.6867494573 28937.74258846451 -492.7947419553612
111 3.524330267058814e6 1.3134117295223859e6 2.7575490219172006e6 25802.548541455533 26070.074412648366 25535.8687618803 -477.77246375543467
121 3.329068693727378e6 1.3134117295223859e6 2.546240882864095e6 29132.511808235085 29426.517815793435 28831.74747642902 -469.5773302746068
131 3.101621109319483e6 1.3134117295223859e6 2.3137732624373278e6 22257.474453624905 22504.291341998836 22008.77927573657 -451.6292829998433
141 2.9370541854161695e6 1.3134117295223859e6 2.17632521226003e6 19814.53467505699 20028.572681697082 19597.073137411004 -458.30668819240964
151 2.8125574716715477e6 1.3134117295223859e6 2.0046112618052156e6 20347.880836939446 20574.850189569166 20122.20472556323 -454.16428921080455
161 2.747830191835653e6 1.3134117295223859e6 1.94275098707873e6 27419.15793006939 27741.685884379443 27105.278144040283 -454.57422405871495
171 2.672754053802362e6 1.3134117295223859e6 1.8107947927423122e6 17420.42095938455 17612.676804686056 17217.732130401237 -449.71515544173093
181 2.516967226313533e6 1.3134117295223859e6 1.69223421374911e6 21407.494920098925 21645.916237317528 21170.437786721748 -451.7107930704164
191 2.419377339396656e6 1.3134117295223859e6 1.5747089274449267e6 13707.528084830288 13865.558032375204 13554.056141919327 -443.4811950625456
201 2.4292464980141176e6 1.3134117295223859e6 1.5834755351823135e6 13294.322158933219 13439.55663584212 13150.762984326031 -454.68526461501295
211 2.3019553343241876e6 1.3134117295223859e6 1.460615358522147e6 14592.690828726329 14743.099784377047 14436.06516580298 -441.22281382884717
221 2.242446736396494e6 1.3134117295223859e6 1.387445502426217e6 12139.96977925643 12268.398736208648 12012.135252415468 -448.0186008412691
231 2.169348741157971e6 1.3134117295223859e6 1.3141018580773063e6 12024.845583362321 12164.071869433177 11885.84964762303 -432.3840456177066
241 2.1258709068523524e6 1.3134117295223859e6 1.25653878527744e6 14600.013131823967 14762.460446904859 14439.599344699776 -437.55449925414905
251 2.082142145779299e6 1.3134117295223859e6 1.204697429364008e6 14100.03074457542 14266.372487069066 13936.06545675563 -443.49923338661705
261 2.0436943849464823e6 1.3134117295223859e6 1.1587156766188624e6 11836.847516808042 11973.70440392206 11703.392921436356 -437.85216452516136
271 1.9850519115571291e6 1.3134117295223859e6 1.1110418218114974e6 10094.104376764102 10212.18782484103 9972.852974691416 -431.1923347562652
281 1.973054017963321e6 1.3134117295223859e6 1.0757329222885487e6 9747.644116349704 9865.681650267106 9629.61920396534 -447.2206407494292
291 1.9369410590962614e6 1.3134117295223859e6 1.0222262139318801e6 9775.501460862652 9888.87591096611 9661.22170156611 -435.2290712499994
301 1.9122541603355643e6 1.3134117295223859e6 1.0008656258258735e6 9868.133911883217 9978.503118639836 9754.36035374023 -441.3318786498125
311 1.8751135903386003e6 1.3134117295223859e6 962328.4697434081 12621.663367552304 12767.09451255737 12479.086612408342 -441.48180342117064
321 1.8675868294692705e6 1.3134117295223859e6 949071.1670255851 8161.162716359312 8253.102674172407 8070.142304866115 -439.5526966552334
331 1.819854143560883e6 1.3134117295223859e6 895409.0456613463 8049.041354837747 8137.824075078835 7956.351197871344 -429.69417293974385
341 1.8076483653286386e6 1.3134117295223859e6 896905.5340808183 9194.767574685658 9300.642540617422 9090.021703912547 -434.380464156459
351 1.7985198335992508e6 1.3134117295223859e6 877332.9551230362 10648.4781734895 10779.077809192375 10517.577097589126 -431.0472482440277
361 1.7639798673019884e6 1.3134117295223859e6 836084.8767824556 7828.225008128818 7915.157704650981 7740.312353933643 -423.84161546882194
371 1.7611402177483076e6 1.3134117295223859e6 838016.5372615579 8392.665720899273 8493.607428880467 8295.158767635714 -432.6298842802124
381 1.7302009819803666e6 1.3134117295223859e6 795952.7155637416 8484.311233865217 8588.454996978973 8377.065752244174 -431.7792496588252
391 1.722045733576253e6 1.3134117295223859e6 781763.4456920956 7414.047928634537 7506.713562038056 7323.241020980807 -422.7933626671181
401 1.7031480161849046e6 1.3134117295223859e6 763824.1719666068 9393.231135655324 9505.704012219714 9280.444389763194 -425.98803759983304
411 1.6878339917785467e6 1.3134117295223859e6 741876.6590140462 6809.6324559247305 6889.379796550442 6731.769516540126 -420.63993629729106
421 1.6845975551759782e6 1.3134117295223859e6 741249.6947497064 8600.7102019859 8699.624330297172 8498.25798938893 -434.0388209555019
431 1.6670372240851154e6 1.3134117295223859e6 720051.0073960011 7056.9867363808335 7140.596885426623 6973.164568505442 -431.28973240113004
441 1.657830492403874e6 1.3134117295223859e6 705521.7391934851 7159.869049638071 7243.942530949075 7079.045063384478 -422.5888630582663
451 1.6429791671690848e6 1.3134117295223859e6 689736.989209127 5730.835030406918 5799.256933305481 5664.087524357276 -423.7992032071428
461 1.633358373528209e6 1.3134117295223859e6 675626.0972408953 6186.086702320607 6259.28424851105 6113.048680676099 -424.1483650118005
471 1.6237289762274234e6 1.3134117295223859e6 662011.2649553794 6331.835301405697 6402.054368845576 6261.9551818566315 -431.43312770335694
481 1.6102875541168614e6 1.3134117295223859e6 651563.9352622099 6471.77539312096 6543.645573689634 6396.3461307824 -421.99760182891674
491 1.6020095390126496e6 1.3134117295223859e6 645781.564289664 6936.652794870277 7013.849892152781 6857.50950981573 -423.1052984398126
501 1.597318032507793e6 1.3134117295223859e6 631724.1427179842 5481.588940727476 5544.18815262765 5417.989763360711 -422.3258858689477
511 1.5919316342628838e6 1.3134117295223859e6 626047.1186639045 5454.266472947404 5515.445812636451 5392.69095879768 -425.4604745929009
521 1.5779899974161997e6 1.3134117295223859e6 603875.3974539597 5672.960106518419 5735.6524201418815 5609.808402927132 -424.68339204442526
531 1.5666893971775875e6 1.3134117295223859e6 585663.804812585 5446.7825167399 5505.587550381259 5388.973997552274 -422.45316432163986
541 1.5758425674999978e6 1.3134117295223859e6 594372.6510343795 6182.479874506899 6251.749718073678 6115.65490983365 -424.42056267729276
551 1.5542914049894423e6 1.3134117295223859e6 576352.4722194403 6327.4078421721 6401.50061568779 6252.164943968283 -423.705608670138
561 1.551894548796289e6 1.3134117295223859e6 573583.848471005 6322.045852827951 6391.071383899228 6254.505441049671 -423.734245398504
571 1.5440204118764307e6 1.3134117295223859e6 559793.0061719207 8536.784221375874 8635.011147677873 8438.618643169548 -424.18222754100384
581 1.5393400611698462e6 1.3134117295223859e6 545517.579405508 5083.826587980477 5143.8939153815445 5024.261608476297 -421.80984570689964
591 1.5357895512939491e6 1.3134117295223859e6 546910.1373926541 5622.389314536355 5684.535673264988 5560.92883179719 -421.11448474482665
601 1.5248753031916684e6 1.3134117295223859e6 532055.5566155533 4735.316736930971 4791.416958631866 4678.792229796031 -421.25540483737103
611 1.520854572396833e6 1.3134117295223859e6 526565.9731196236 5549.123955687862 5607.979508214121 5490.054392738663 -420.1281951334136
621 1.506871149522529e6 1.3134117295223859e6 514300.3950697981 4359.5620395815085 4409.927110074459 4309.696812516653 -418.61262824233785
631 1.5101625779972996e6 1.3134117295223859e6 503875.7312128632 4487.7170634377935 4540.8090570057575 4435.10536647024 -422.144576424932
641 1.510473433309554e6 1.3134117295223859e6 510985.12872923864 4471.254769344238 4524.409438072497 4419.373489534381 -417.78499669914316
651 1.5014915038180125e6 1.3134117295223859e6 502368.34899570927 4336.151619413197 4385.5466921738935 4287.858142258731 -422.47808662149373
661 1.5045462800640247e6 1.3134117295223859e6 510954.9972462919 5613.590417805668 5678.631197731278 5547.7737666595385 -422.0429715196639
671 1.4924787649057773e6 1.3134117295223859e6 493108.320762259 5312.515716544415 5375.826234726162 5250.188794619902 -426.4034227133555
681 1.482954391749813e6 1.3134117295223859e6 476638.14885754546 5465.812681131566 5530.486945004318 5403.089971395083 -418.46030139126134
691 1.4840211023091727e6 1.3134117295223859e6 471779.048366763 4252.469967190492 4299.855145850961 4203.850153354046 -417.9776239447381
701 1.4797233022440355e6 1.3134117295223859e6 472299.6520717737 3772.764024595262 3815.5412503426082 3730.1808590338464 -422.0942802911447
711 1.4717108077849133e6 1.3134117295223859e6 459051.49886706384 5541.045413881972 5606.4736564868745 5475.978946326329 -420.47547083026865
721 1.480968842818584e6 1.3134117295223859e6 469227.13718808244 4493.35874992498 4547.373819331398 4439.306686889032 -421.3251759448352
731 1.4703945144724608e6 1.3134117295223859e6 453354.7010163761 3954.0850644515203 4000.8220195061567 3907.770596148132 -419.29965235453216
741 1.4661522046913838e6 1.3134117295223859e6 455286.04504376295 4760.606848262956 4815.349383430791 4707.504924418782 -420.24321112755257
751 1.4614318421993419e6 1.3134117295223859e6 445361.70104369614 4718.0710587070025 4773.918870109197 4663.648541217484 -419.20487964822644
761 1.4585222244895613e6 1.3134117295223859e6 441697.01076124917 4497.336148427622 4548.444792567907 4445.492186215257 -417.37565437773566
771 1.459492732741177e6 1.3134117295223859e6 433403.6543015593 5955.689639156984 6021.341445362308 5890.378896009407 -419.1225136907167
781 1.4524257644015704e6 1.3134117295223859e6 423135.0462278299 4450.0530035946185 4502.3282241291145 4399.396485342548 -415.32267002771613
791 1.4485552691492625e6 1.3134117295223859e6 416891.0304188824 3570.412901648973 3611.1074856044766 3530.5975930427567 -421.9812489503694
801 1.445405273588738e6 1.3134117295223859e6 412840.2559298282 3405.7858278722383 3444.6522006039277 3365.539941571173 -422.11891383543417
811 1.4440715997818466e6 1.3134117295223859e6 411576.97183842544 3977.2436632972995 4021.095574820589 3933.087954056067 -419.93125213175637
821 1.4401088848160733e6 1.3134117295223859e6 408621.57337835984 3588.5689464047864 3630.0633447494674 3546.5387258889264 -419.6401474372292
831 1.437472415278371e6 1.3134117295223859e6 404717.82678723236 4822.856205596901 4880.152802024714 4766.219892012797 -417.23814734725244
841 1.4367052909542844e6 1.3134117295223859e6 399760.354097789 3283.9894667876324 3322.8366667098403 3245.301608401384 -423.4821455487541
851 1.4416560622293288e6 1.3134117295223859e6 404253.06609803834 3150.1495566143617 3187.981166588959 3111.311801914956 -418.39674044750797
861 1.426238121253135e6 1.3134117295223859e6 392540.0142400249 3260.5820810294467 3300.1967123537856 3220.888179235045 -417.3915558071707
871 1.4336216541724184e6 1.3134117295223859e6 396232.44382405427 3970.73274755687 4018.0297544899227 3923.083769673704 -418.54656873303026
881 1.4230237854729882e6 1.3134117295223859e6 386781.35922005563 3410.2976683936317 3451.366580541633 3369.2413002364015 -417.9731503977578
891 1.4211738631682158e6 1.3134117295223859e6 383834.0452629581 4045.5863228662797 4093.832622465242 3998.4426154667376 -418.57665425310404
901 1.431169136639849e6 1.3134117295223859e6 392676.27893218125 5379.395750751554 5442.089076374979 5315.105711529901 -419.4735350069114
911 1.4260800036460175e6 1.3134117295223859e6 382648.50268858456 4521.980732036828 4573.675521719198 4471.66255280625 -418.0198176849915
921 1.425820536176711e6 1.3134117295223859e6 381115.6756122883 3561.2364050665274 3600.894956158314 3521.331403199143 -418.6156255143805
931 1.4175609421716789e6 1.3134117295223859e6 369605.1520902716 3174.557161044671 3211.8776686088963 3138.447399038344 -415.1804757825754
941 1.4101707614829964e6 1.3134117295223859e6 361518.72203831846 2878.4576972739587 2911.2928602188704 2844.009440615604 -416.7778251819388
951 1.417317241062328e6 1.3134117295223859e6 368399.4881039647 3285.71325331955 3323.91414474478 3247.413108009914 -416.2827697966069
961 1.4076362011882842e6 1.3134117295223859e6 359708.2578224456 4211.878333530454 4261.264916115364 4162.295944604865 -419.8108380734944
971 1.4174927218036444e6 1.3134117295223859e6 368256.09973961493 4457.063098731056 4511.820660989584 4403.35794654834 -416.77496220345154
981 1.4192502665943285e6 1.3134117295223859e6 373913.0411649892 3880.0083136552485 3924.2754039894294 3834.9315392748945 -419.1996632728004
991 1.405702086802827e6 1.3134117295223859e6 354873.68512147065 3727.1022657445956 3771.116982095091 3683.284998572211 -419.0298208195348
1001 1.4025453476541673e6 1.3134117295223859e6 349135.9516108131 3786.9099267407896 3834.2060590723013 3740.2604538116975 -420.1849531040425
1011 1.4043325189072248e6 1.3134117295223859e6 354538.3433019591 3169.4230946424577 3205.853779013698 3132.610656796284 -419.2066088771588
1021 1.4053070108108765e6 1.3134117295223859e6 348477.95162873634 3272.717044250807 3309.4143733657997 3235.875853983346 -419.7096653784479
1031 1.404329099771186e6 1.3134117295223859e6 346142.59832443827 3227.1817905884345 3263.9000898032587 3191.333664780834 -420.79197612133777
1041 1.3975273060875167e6 1.3134117295223859e6 332531.9034391476 3060.1868647277447 3096.8960364975123 3023.0582621044036 -417.27570776923227
1051 1.3978404531983186e6 1.3134117295223859e6 342089.1910371801 3208.9189361736203 3244.1238707610587 3174.604772731106 -421.0584221313472
1061 1.3952180318452953e6 1.3134117295223859e6 331958.7252740566 2919.143142911339 2952.598524302743 2884.5680280367055 -416.31017313340647
1071 1.389950953479059e6 1.3134117295223859e6 332164.2645381188 2760.572750153072 2792.7568054262024 2727.9748950635703 -417.15574294573645
1081 1.3926828900233824e6 1.3134117295223859e6 326470.0065324422 2810.606481582409 2841.6245215151985 2779.7010933873244 -417.2397047021681
1091 1.388616756704547e6 1.3134117295223859e6 327937.865429032 3244.1920189097023 3281.8083214936014 3206.49980817726 -418.957578137845
1101 1.3893913395124823e6 1.3134117295223859e6 326159.2272801681 2757.624418501776 2789.3135413237587 2724.94245324669 -418.4654965498811
1111 1.394779408437091e6 1.3134117295223859e6 332727.24827093614 2908.8997626297696 2944.154617394547 2872.973785502213 -417.6279344812589
1121 1.395889939854123e6 1.3134117295223859e6 330806.14110963047 3583.5008053110914 3626.341556449007 3540.8536171795486 -420.404799229269
1131 1.3927520311071128e6 1.3134117295223859e6 329259.95589992905 2968.4519505259937 3003.090234125264 2934.4419881808803 -417.7928592659528
1141 1.3852903494324218e6 1.3134117295223859e6 316310.06898632186 2612.144550604718 2642.3439614699096 2580.968539705491 -418.07841994229955
1151 1.3822094293701935e6 1.3134117295223859e6 311964.8582312264 2547.8554329155986 2576.9203442454427 2517.7794995746135 -418.1470948757279
1161 1.3823421301178287e6 1.3134117295223859e6 313296.8793278403 3208.8050419846745 3246.4270306966237 3170.4456268427953 -419.74635823880874
1171 1.3811298305302367e6 1.3134117295223859e6 313872.1477528758 2570.0384212128893 2599.9130266244197 2539.7296131200947 -416.79415295613194
1181 1.3840375668568197e6 1.3134117295223859e6 313134.2970828334 3183.6608186125927 3220.6403534679985 3146.316450534907 -415.50771474036134
1191 1.382853090326846e6 1.3134117295223859e6 314116.4318851128 3133.295305648961 3170.651387242264 3097.06284095412 -416.3064879374855
1201 1.3911777791364482e6 1.3134117295223859e6 320122.9810895965 3255.4092199582683 3295.9263817126684 3215.505390152188 -416.5588525612383
1211 1.3825432214134464e6 1.3134117295223859e6 308065.87789392803 2534.804058740608 2566.3328674757768 2504.5869400764623 -417.95434780472135
1221 1.3797036045633825e6 1.3134117295223859e6 309694.25706228305 2903.1423524656343 2937.1847502476244 2867.9828620619105 -415.8745637306264
1231 1.3757027758078699e6 1.3134117295223859e6 300994.28598734335 2576.7861537591994 2607.3894804367173 2545.504317680607 -416.3463056629707
1241 1.3796893321113524e6 1.3134117295223859e6 302751.0516452594 2794.487098074007 2826.2810302904677 2763.4435237458024 -417.90012641340115
1251 1.3758857612707845e6 1.3134117295223859e6 297874.6118500767 2665.5435659468853 2697.3048494434947 2634.6030952451756 -417.83234644213115
1261 1.3727164645008883e6 1.3134117295223859e6 292273.7082852463 2399.6862435651096 2427.431444509338 2371.71953589339 -415.0849336010918
1271 1.3739002540606724e6 1.3134117295223859e6 295560.31067043694 3180.0120769597943 3216.9819144187045 3142.011399047878 -417.5951690995962
1281 1.3721594440491805e6 1.3134117295223859e6 291412.17157837166 2624.7570570226976 2657.5929189221456 2593.1665131288214 -418.1001234566263
1291 1.3753545566930973e6 1.3134117295223859e6 291432.83842184185 3192.9741226136775 3231.1554203422907 3154.994881081831 -417.7488581934114
1301 1.3749757690372518e6 1.3134117295223859e6 295075.24291717046 3304.484902822864 3342.44864400666 3267.0654904977823 -416.85681540485433
1311 1.3737673694355416e6 1.3134117295223859e6 286912.3443373508 2531.000305915323 2561.595710308046 2500.886255110017 -415.6068645680524
1321 1.3811176666979054e6 1.3134117295223859e6 299507.47603527084 3112.460018623292 3150.518959185516 3074.2318014425146 -416.36353971129114
1331 1.3661238634319226e6 1.3134117295223859e6 282000.1512124243 2499.9376780362654 2530.0284389465965 2470.073159868904 -417.0694667792453
1341 1.366141123477815e6 1.3134117295223859e6 279838.2492978269 2206.971379752435 2232.2168585309055 2181.9094667741247 -414.6362958411527
1351 1.366432078387941e6 1.3134117295223859e6 283007.2876894686 2241.69626129648 2268.3357966884987 2215.4171032725035 -415.98896817067595
1361 1.3755161861822512e6 1.3134117295223859e6 286178.85812786024 3028.0807152323127 3063.882991172409 2992.5484092957286 -417.5596173377429
1371 1.3665909185550658e6 1.3134117295223859e6 278528.29644582275 2871.1080650454733 2906.90484687554 2835.475830363512 -416.7004997951618
1381 1.379211508381334e6 1.3134117295223859e6 287750.34629242466 2588.1125639412635 2619.0841706190063 2556.800980804606 -418.8011932189633
1391 1.361035445685739e6 1.3134117295223859e6 270949.50734454603 2900.354004025138 2934.07008564243 2867.62146018194 -415.68520584719033
1401 1.370831013920384e6 1.3134117295223859e6 284705.59188538254 3640.403683323943 3682.323213529909 3597.9626425653337 -416.62933533894795
1411 1.3659286995851225e6 1.3134117295223859e6 275395.22819867474 3016.5822679133703 3053.7868399933477 2979.73110209783 -416.3038611392568
1421 1.3656183113184893e6 1.3134117295223859e6 276414.3388610985 2934.6233669700164 2968.488819668604 2900.745686601191 -418.97024248626917
1431 1.3625711633234185e6 1.3134117295223859e6 270827.18802300893 2558.913727313503 2589.6249635706276 2528.9738327803957 -416.5552503264168
1441 1.3614231159106826e6 1.3134117295223859e6 273576.4996684229 3000.378532226937 3036.7353873247075 2963.631528512914 -417.3567116405211
1451 1.3595303157512206e6 1.3134117295223859e6 264778.0420416678 2357.459008575185 2385.4031801840047 2330.0501817314207 -415.5853907466531
1461 1.359578929105546e6 1.3134117295223859e6 268101.37642759824 2487.5033210799916 2518.3700986237045 2456.6872543773366 -414.6942842299044
1471 1.360007492344015e6 1.3134117295223859e6 264804.484387633 2153.7714636796077 2179.8243701479837 2127.2656428784144 -418.041911709731
1481 1.3616327319943795e6 1.3134117295223859e6 266676.11323390825 2372.6647218980834 2400.1334137120807 2345.3271909248506 -417.66396612415565
1491 1.3574281572583008e6 1.3134117295223859e6 262587.9202615741 2212.475016465068 2238.9407851477054 2186.543825970694 -416.90615201475345
1501 1.3565627794533512e6 1.3134117295223859e6 261913.45515811333 2398.4852528840247 2426.8238116663524 2370.147689016608 -417.2889735253351
1511 1.3590846649922682e6 1.3134117295223859e6 265311.11849783384 2168.6365446991176 2192.743221992793 2144.583029869913 -416.19484590395456
1521 1.354603406869687e6 1.3134117295223859e6 256916.3011614095 2308.815213616655 2335.2843810482536 2282.533214690122 -415.83105996276834
1531 1.3603072910650598e6 1.3134117295223859e6 260155.36961993107 2482.5122735062614 2512.051953568185 2452.70154565741 -417.4421107680564
1541 1.3606787798758768e6 1.3134117295223859e6 260959.6770873659 3005.708631728014 3040.532596860367 2970.5406229521022 -417.2110819190589
1551 1.3575880764933387e6 1.3134117295223859e6 261156.72324340604 2310.5245730908778 2337.7977151169 2283.829718489882 -415.79436241891153
1561 1.371891884309582e6 1.3134117295223859e6 270125.91517951374 3139.5255867617843 3176.990085910461 3100.826986302561 -416.1161508489204
1571 1.358122623513413e6 1.3134117295223859e6 258882.3496112212 2187.8660489712547 2213.7020234280853 2162.2098484918683 -417.80386669301447
1581 1.352217272880119e6 1.3134117295223859e6 250980.5900207411 2696.257922240344 2727.89431913843 2664.160770283366 -416.0698539627933
1591 1.3523246139575238e6 1.3134117295223859e6 252500.6489148815 2220.071869024895 2247.469770113305 2192.440751791729 -415.5171078656779
1601 1.357165454520198e6 1.3134117295223859e6 256877.8963734845 2629.1628992877804 2660.1873720254384 2598.308281778422 -415.7476834669818
1611 1.357975954037638e6 1.3134117295223859e6 257059.6736178651 3044.6648702028997 3079.7617606736176 3009.258719282163 -418.65860504165494
1621 1.3607309437437537e6 1.3134117295223859e6 255848.0778774973 2890.27769592292 2921.1710598071677 2860.4497583062034 -416.0341004984874
1631 1.3576574943045168e6 1.3134117295223859e6 257130.6378184955 2458.686578443515 2490.3933192262334 2428.811690329263 -414.28015072544054
1641 1.351365803046079e6 1.3134117295223859e6 249409.72441330831 2137.8403816787413 2163.3356518919977 2112.335581391601 -417.93478496331926
1651 1.3540226627566076e6 1.3134117295223859e6 249532.63915400326 2916.996686837882 2952.7531770046157 2880.5702093083287 -416.30048151069354
1661 1.356628149947832e6 1.3134117295223859e6 253668.51027157824 2149.536931812693 2173.8805021958074 2125.0551125532056 -416.4886601988818
1671 1.354264845896569e6 1.3134117295223859e6 248666.81961597933 2359.7829280559226 2385.4055253175206 2333.92181677938 -417.49324433271045
1681 1.3527748222472833e6 1.3134117295223859e6 242563.0082025081 2249.9390006449353 2277.0313883779645 2222.0073689429487 -416.2658223078682
1691 1.3487672529600565e6 1.3134117295223859e6 239634.82761861826 2209.1703886116456 2234.261416704803 2183.8531500551726 -418.76625397563873
1701 1.354220352414133e6 1.3134117295223859e6 245923.7454952163 2003.0221328203477 2027.3456672367254 1979.832694498889 -416.37250450589096
1711 1.3483271245439118e6 1.3134117295223859e6 238311.84882681925 2850.4336059647526 2885.843196163021 2815.437719498984 -416.9518290471044
1721 1.3508737462617066e6 1.3134117295223859e6 240570.99419668043 2316.278681273467 2345.2453686652802 2288.004021567298 -415.24611816611747
1731 1.3474406826275077e6 1.3134117295223859e6 240581.7716826254 2544.878374196469 2576.1790255217898 2513.885707866237 -416.4600990186184
1741 1.3462714933602344e6 1.3134117295223859e6 236190.1500461419 2023.6522817009893 2047.4032653122686 2000.199875524504 -417.9757678500712
1751 1.349668841011147e6 1.3134117295223859e6 236422.4476455314 2614.956412697307 2645.133629472559 2584.972477051574 -415.68869725779666
1761 1.349345697694345e6 1.3134117295223859e6 238089.9606310554 2251.757566216518 2278.7748247247287 2224.95300423665 -416.6472237749207
1771 1.3571649087390273e6 1.3134117295223859e6 245890.8135155466 2126.903319086311 2151.91104108681 2100.8970743611094 -416.7340506451114
1781 1.347426931381205e6 1.3134117295223859e6 235090.30298261388 2251.471331602226 2279.6643471178368 2224.392868788472 -415.73169270800395
1791 1.3465661635483566e6 1.3134117295223859e6 233839.8807735928 2074.58534218568 2098.610011160419 2050.103904534805 -415.59713116798895
1801 1.3526540448472206e6 1.3134117295223859e6 243266.20321783834 2466.2434689004335 2496.9975893309966 2434.7946315696136 -417.74909565781627
1811 1.3452372689117528e6 1.3134117295223859e6 235337.141957884 2599.7710819285967 2629.9799461141615 2569.4345828829173 -417.0908672419746
1821 1.345628012436273e6 1.3134117295223859e6 231596.5912627141 1976.310506363953 1998.1150582844211 1954.2838871277477 -417.0270707049399
1831 1.350429593692757e6 1.3134117295223859e6 237009.91109462228 1888.119564261985 1910.7500755633282 1865.408371921407 -417.08205059712526
1841 1.3458016976725159e6 1.3134117295223859e6 231213.1176247403 2508.13829914585 2539.319729872692 2477.2636745105156 -418.4916157933697
1851 1.3430530953275298e6 1.3134117295223859e6 229859.68226624775 2080.9483434950776 2105.5739679756616 2056.439526414227 -416.3558715845964
1861 1.3448068868325583e6 1.3134117295223859e6 226224.21181283385 2273.7657209804206 2301.0418254417746 2245.60497940004 -415.9891647459678
1871 1.345687438055037e6 1.3134117295223859e6 229966.78060137568 1998.8054937813113 2022.3960384836687 1975.8813409573165 -417.1413331617179
1881 1.3492647353561954e6 1.3134117295223859e6 233668.23365956816 2061.669955471998 2085.9351287792456 2037.321354595223 -416.48981270932615
1891 1.3558850072331761e6 1.3134117295223859e6 242711.6375979085 2572.161170795844 2604.5638657145428 2539.206929735278 -417.43702251866836
1901 1.3410309124668057e6 1.3134117295223859e6 221275.21391691695 1983.2170157902563 2005.749145920292 1960.2718837849113 -417.8710493332789
1911 1.3446623513321045e6 1.3134117295223859e6 227876.81149052933 2132.5095435252238 2157.1652128025357 2107.197643035813 -416.25696127860806
1921 1.3425103857328238e6 1.3134117295223859e6 221848.20344991106 1949.8421914474604 1973.5107355740606 1927.3158165442658 -417.3732370706805
1931 1.343633789463533e6 1.3134117295223859e6 227002.06981328543 2429.6326576680967 2458.6682249944924 2401.659166929693 -417.51858711549426
1941 1.3454927878309363e6 1.3134117295223859e6 228261.83076378398 2087.41439221355 2109.948525116173 2064.5843402077553 -416.98031351743634
1951 1.3413844002259965e6 1.3134117295223859e6 225345.7587557415 2105.772380241896 2131.9858825080773 2080.2950806568642 -415.9753039778054
1961 1.3462029537598935e6 1.3134117295223859e6 226833.01147294228 1974.8020517235614 1997.6542331435253 1951.822921715265 -414.40834127319596
1971 1.341128724158534e6 1.3134117295223859e6 222367.44702947396 2841.546010342191 2874.9301517816198 2806.5785153583206 -416.50432062363393
1981 1.3442074384473288e6 1.3134117295223859e6 225101.36794858205 2249.688145501261 2276.6038404010596 2223.9727705912446 -415.34089489085756
1991 1.340917794052063e6 1.3134117295223859e6 220819.9502794104 2015.0852314442536 2038.37956173825 1992.3514926950556 -417.4773057415903
2001 1.352010527381824e6 1.3134117295223859e6 231307.8411110844 2384.147744615524 2411.8932477802314 2356.782678097761 -416.9588738439126
2011 1.34269378612593e6 1.3134117295223859e6 223758.71227720837 2722.667762175032 2754.4489087739753 2690.942558053146 -415.6603657403585
2021 1.3413982924086326e6 1.3134117295223859e6 221553.797628134 1898.9841750379983 1921.4667098742489 1876.723949071401 -415.53313734769824
2031 1.3405202093764946e6 1.3134117295223859e6 215897.0906693898 2468.034601426062 2497.8757610472253 2438.669335667939 -416.5605110831997
2041 1.3396095236047574e6 1.3134117295223859e6 216612.3840478615 2222.5758107036054 2247.4358939551294 2197.901383799908 -417.36127259811343
2051 1.344475868558713e6 1.3134117295223859e6 221053.30107088058 2085.399129609538 2111.158538767085 2059.0022541194803 -416.5960801665524
2061 1.340745231793335e6 1.3134117295223859e6 218590.5329333082 1984.0022383322853 2006.9144884398725 1961.082818810383 -416.2438710357213
2071 1.3404884209702038e6 1.3134117295223859e6 216430.8905828759 2207.6757976080753 2233.85819332799 2181.269654580859 -416.93941368630357
2081 1.3390237587960572e6 1.3134117295223859e6 212203.79884471025 1769.5411880544461 1788.9049109538862 1749.704985860053 -416.46325960240057
2091 1.3439896842322736e6 1.3134117295223859e6 221010.69511391383 3056.136557856572 3092.1620182465863 3020.120120651494 -415.81463513885194
2101 1.3385775885341954e6 1.3134117295223859e6 214499.70699938943 2155.6131210231715 2180.3655342404386 2131.3188441100556 -416.3852688687341
2111 1.3498325613118943e6 1.3134117295223859e6 223577.7688287117 1947.222564913261 1968.9309110304669 1925.41982973398 -418.0959919833734
2121 1.341985142774385e6 1.3134117295223859e6 217078.000198804 2124.7431656671506 2149.061536449464 2100.2640127083764 -416.68616148347627
2131 1.3504467004690643e6 1.3134117295223859e6 228297.0928937151 1977.7953202402948 2001.984822892925 1954.2304484514502 -418.5658960196809
2141 1.3436946244801055e6 1.3134117295223859e6 216836.53745646065 2148.146098993374 2173.7844128914016 2122.787955850996 -418.2539380672757
2151 1.3370542911403675e6 1.3134117295223859e6 213828.36124103775 1772.8654367520944 1792.0699657260034 1753.057314285098 -414.87162953599807
2161 1.337705268509562e6 1.3134117295223859e6 211517.0656524109 1732.62014439423 1753.5713718230627 1711.756049616103 -415.10667074387754
2171 1.3407268096403484e6 1.3134117295223859e6 212276.39428069745 2254.4848963409727 2280.3344921073103 2229.475964468692 -417.4707158622126
2181 1.3366918556888346e6 1.3134117295223859e6 209617.8782060168 2481.8789950925325 2510.2079938435913 2453.824520120991 -416.8390944745426
2191 1.3376571332617071e6 1.3134117295223859e6 209888.63657812236 2236.6328650335786 2264.1404290131272 2209.7566902254925 -415.6131156183906
2201 1.3362213154110303e6 1.3134117295223859e6 204582.55719525946 1984.0312933465425 2006.9449788421261 1961.1543158426928 -415.7454897166148
2211 1.3390918658814207e6 1.3134117295223859e6 209485.14568782545 1676.7188283476273 1695.9274410897328 1657.2949209743879 -416.1033837507073
2221 1.3361473294579948e6 1.3134117295223859e6 206349.0713896966 2464.517554526544 2494.340382670887 2434.2131534606306 -415.3683952014342
2231 1.3387762205207509e6 1.3134117295223859e6 208893.50037630502 2758.799177677097 2791.8889101683494 2725.2416987143674 -416.1728211953183
2241 1.3353434455635753e6 1.3134117295223859e6 206546.54991647537 1781.8553681315507 1802.5728379091488 1761.1829666158833 -416.49656773204555
2251 1.337853052188252e6 1.3134117295223859e6 206611.34790422575 2398.3549673748716 2424.139709278961 2372.3281317492906 -417.49728038650255
2261 1.3415048895005062e6 1.3134117295223859e6 210761.40136697557 1968.116932276023 1990.819194089389 1945.2617191088043 -416.76090349225586
2271 1.3388363341028197e6 1.3134117295223859e6 207036.55133762117 1690.5812535960692 1710.639294580955 1670.8503485525582 -416.83616735773103
2281 1.337557260382804e6 1.3134117295223859e6 206012.65570295614 2022.8303357600034 2046.9324366400158 1998.3917413576478 -417.1862053897241
2291 1.3400737833265942e6 1.3134117295223859e6 209492.06689267018 1950.9591009916933 1972.7576337696846 1929.027890586922 -417.2509505882145
2301 1.3372246555924583e6 1.3134117295223859e6 206118.33784140903 1950.932922888437 1975.1833284525865 1927.3384778368957 -416.59036585757536
2311 1.3440615901285778e6 1.3134117295223859e6 214037.06070779273 1964.7389504030723 1988.5431072564402 1940.9758434572834 -414.4149227803357
2321 1.335102222731039e6 1.3134117295223859e6 203826.21516009618 2201.216599817354 2227.1879565190634 2175.4027520557656 -416.416872819671
2331 1.3341334931455052e6 1.3134117295223859e6 202231.50394953619 1777.4576287850018 1797.5902065116775 1757.366949218618 -416.12206967634995
2341 1.3344855965062338e6 1.3134117295223859e6 199805.58261617096 1680.249625088819 1699.5920958322108 1661.2465667593356 -416.5241771540556
2351 1.3342837880552225e6 1.3134117295223859e6 200288.55185436652 1968.1667283638947 1991.7817201103935 1944.6854273068625 -414.64213635235745
2361 1.3392445401650185e6 1.3134117295223859e6 205265.53204249885 2278.8693518227383 2304.791989632508 2252.226444291633 -415.3808850020681
2371 1.3355974140779204e6 1.3134117295223859e6 199781.08349061917 1821.9839247203759 1843.7189826191554 1800.1965937107223 -414.7431471337503
2381 1.3375042370929962e6 1.3134117295223859e6 200636.42129886572 2015.1590821013244 2039.6103801080988 1991.487968591522 -417.09223381979075
2391 1.3353180970097636e6 1.3134117295223859e6 200169.13852550535 2065.6740960222787 2089.8011358158183 2041.6178636517132 -416.99073906492754
2401 1.3371032407131218e6 1.3134117295223859e6 199967.9482371882 1799.4448846687735 1820.768326913652 1778.4179739645333 -416.6554587717434
2411 1.3366757400184972e6 1.3134117295223859e6 200336.04668189224 1811.4936806122992 1833.361986339261 1790.737691037702 -414.91783826354924
2421 1.3372333406127188e6 1.3134117295223859e6 201889.50071280304 1903.395762026413 1924.312171050368 1882.3375573068329 -417.8352868258322
2431 1.3361581925379632e6 1.3134117295223859e6 199257.84198672615 1808.183004078486 1829.7630143241136 1787.160858288045 -416.24362198540337
2441 1.3373728704702149e6 1.3134117295223859e6 200653.26380227949 2108.9844698837856 2133.8127120895815 2085.183201377065 -415.04783835872036
2451 1.3357611985918113e6 1.3134117295223859e6 198370.9011489099 2114.2904610486853 2140.9038469769353 2086.964459875208 -417.07951112435313
2461 1.3360982680912006e6 1.3134117295223859e6 202819.42158193703 2071.723106637952 2095.7185167939383 2048.2723007589907 -415.4112073711185
2471 1.333708826509118e6 1.3134117295223859e6 195387.66472776342 1745.4671956578777 1766.564885979874 1724.760519108342 -416.2059761965892
2481 1.3332219912240126e6 1.3134117295223859e6 194266.89946217422 1732.2364740669937 1753.9160326599592 1710.4553964756647 -415.7093490248919
2491 1.3347822724180345e6 1.3134117295223859e6 197461.0957060374 1590.6984990495116 1608.5939886948909 1572.4307817747315 -417.06193718731294
2501 1.3338909888073613e6 1.3134117295223859e6 196600.51905620022 1873.6781221753201 1894.7625362883668 1852.6017389401245 -416.7677390883686
2511 1.34093573192625e6 1.3134117295223859e6 202788.17424031196 2309.8404009313313 2337.5224484310015 2282.6180285701935 -415.5691556023682
2521 1.331808374850527e6 1.3134117295223859e6 192128.62870103066 1602.2955104239368 1621.9138927181139 1582.6751885051767 -416.74113663871333
2531 1.3353565028484317e6 1.3134117295223859e6 195797.7827862857 1814.6985806750274 1836.820217745045 1793.2262736399077 -416.7826840278379
2541 1.3400971275528115e6 1.3134117295223859e6 204189.5110656104 2736.893411249541 2768.185312737118 2705.3570629438073 -415.86602485358196
2551 1.3335727277941653e6 1.3134117295223859e6 193868.48349061096 1626.7672906127423 1645.060999703603 1608.813783787175 -417.38735518388535
2561 1.3326333534645797e6 1.3134117295223859e6 190321.47960040998 1773.6201463906104 1794.3457717945514 1753.4069674032257 -415.9324049860156
2571 1.3341521817374597e6 1.3134117295223859e6 192718.6701901977 1660.0073172373557 1679.6972483825616 1639.5714938521996 -417.14543764317125
2581 1.3328740721660247e6 1.3134117295223859e6 191492.43692225192 1621.262259587653 1640.310967224651 1602.1590435340486 -414.7871399441052
2591 1.3343731957363884e6 1.3134117295223859e6 195194.5250351402 1619.8537772114114 1638.6244688715883 1600.6663704760592 -416.1913282482409
2601 1.3381056106995284e6 1.3134117295223859e6 196994.88601559267 1753.6971391828674 1774.2662469107365 1733.7905663590363 -416.33312112578295
2611 1.339008860815838e6 1.3134117295223859e6 197844.4972134782 1535.2980156244587 1553.3586634495941 1516.698162730827 -415.7729102221427
2621 1.331858794509134e6 1.3134117295223859e6 192093.95451183093 1956.0542760569017 1979.7650610094913 1933.420208938178 -416.4056709739551
2631 1.3357355531947464e6 1.3134117295223859e6 194691.280522412 1666.486063486116 1686.7977645949245 1646.1344482745837 -416.07698099998316
2641 1.3368357350825781e6 1.3134117295223859e6 194240.03560348073 1882.9488497707239 1905.329110834189 1860.9003050452932 -415.3696137992079
2651 1.3322619673782936e6 1.3134117295223859e6 190257.10586090543 2147.0373724988317 2172.477496020436 2121.4304093849287 -417.8526924549864
2661 1.3313221291398592e6 1.3134117295223859e6 190045.11374225144 2303.016892657637 2332.0745299353143 2274.3663084037426 -415.9204610449133
2671 1.3354475329832179e6 1.3134117295223859e6 190496.67140728072 1767.2267141619889 1788.5682393476136 1746.7792846637021 -416.80699894387817
2681 1.3339534948968454e6 1.3134117295223859e6 193349.45753570233 2054.965251550235 2079.05907540479 2031.689833731516 -417.51813197331967
2691 1.3346730846938642e6 1.3134117295223859e6 191846.92737866778 2082.759829793873 2107.3337961429766 2058.1458068676848 -416.60106679722026
2701 1.3345752943426056e6 1.3134117295223859e6 193564.19336584772 1983.2596682898507 2006.5881082145552 1959.436446399095 -416.57450340769964
2711 1.3316270444751582e6 1.3134117295223859e6 188501.23266680865 1814.0321350923632 1835.7734970193162 1792.8062659140114 -415.69825370364583
2721 1.3321900393201502e6 1.3134117295223859e6 188307.50833623073 1768.036893880304 1789.3936508439842 1746.5416702533248 -415.8979845507126
2731 1.3329511556519317e6 1.3134117295223859e6 190048.53774488275 1718.0202245285577 1738.2880990905994 1697.791777246252 -417.0324391660409
2741 1.3323197680369155e6 1.3134117295223859e6 191990.85118179736 1580.8527537548043 1599.269132091207 1563.2721139943603 -416.1769730754083
2751 1.3319417180395212e6 1.3134117295223859e6 189886.09185274737 1693.9712733601746 1714.5517185184788 1673.5344385381582 -416.94113694755646
2761 1.3323784494908685e6 1.3134117295223859e6 188161.74320268488 1586.8400273942016 1604.998688652369 1568.7590076336232 -415.70399254567457
2771 1.3314961552593615e6 1.3134117295223859e6 185655.98171250097 1701.4608123156265 1722.2155214588556 1681.2101420640145 -416.0403137912599
2781 1.3331831359349268e6 1.3134117295223859e6 188273.4297590023 1702.8979275183183 1723.3778547959355 1682.6991519409805 -416.6333885935026
2791 1.3348789212939837e6 1.3134117295223859e6 189209.12836421462 1825.3300238153552 1845.8391619312458 1805.0693825418357 -414.42499152319556
2801 1.336187916293001e6 1.3134117295223859e6 192931.2078366416 1842.458548239828 1864.8625116435053 1820.263875121508 -415.0864719730118
2811 1.3302473358351404e6 1.3134117295223859e6 184543.30043562755 1782.3192805433664 1804.8350311562542 1759.9648144836806 -415.48372139043244
2821 1.3417492746454824e6 1.3134117295223859e6 199087.23736645328 1576.7650554843813 1595.3027820478794 1558.4798178623787 -416.8366881566193
2831 1.335829230424276e6 1.3134117295223859e6 191816.98871844955 1647.6640375538566 1666.3303462750596 1628.7166856416843 -416.1736331569515
2841 1.3322280183296602e6 1.3134117295223859e6 183078.94835816906 1532.636464125089 1550.080619195211 1515.272792388217 -417.49790634957594
2851 1.331341725151919e6 1.3134117295223859e6 186515.92752442558 1522.0377554026868 1539.605605992667 1504.801072539566 -414.96421464502856
2861 1.3404369890767816e6 1.3134117295223859e6 191919.26586724477 1761.2835425206301 1781.779403722204 1740.6502552437692 -416.6409261559222
2871 1.3342484538307942e6 1.3134117295223859e6 186902.93638949792 1671.3470212749587 1690.5728577749858 1652.2677654441093 -414.72536423850113
2881 1.334022781515219e6 1.3134117295223859e6 185280.99128821547 1683.067608945137 1702.2484869698494 1663.6348306481993 -415.04866608890137
2891 1.3307859978747228e6 1.3134117295223859e6 184679.79218071664 1494.7671785753623 1513.017653751657 1476.7657181581844 -417.2617872044389
2901 1.3339720831756007e6 1.3134117295223859e6 185942.9331010928 1721.7992069031438 1742.1891291418854 1701.799073088339 -416.47567076208765
2911 1.3315283662237555e6 1.3134117295223859e6 184890.4491067972 2052.3845851543815 2078.3105260995876 2026.4627946375974 -415.1595279101683
2921 1.3295569858754156e6 1.3134117295223859e6 180732.7059435402 1612.714442041648 1631.8873550070473 1593.8303121348797 -417.9899967288368
2931 1.3317482662110538e6 1.3134117295223859e6 181347.91227203523 2042.3597201531945 2068.7054290564733 2017.020003449201 -417.5198887442029
2941 1.3289576515622933e6 1.3134117295223859e6 179232.39263154689 2198.8117382680375 2226.3117529192405 2171.002102894667 -415.3078234018818
2951 1.328790876577978e6 1.3134117295223859e6 179394.5841440993 1456.5785968351718 1472.9923518494313 1440.7526302569036 -417.11125524110946
2961 1.330625691736062e6 1.3134117295223859e6 182474.94613578517 1830.2716658750528 1851.8711358889507 1808.5088108333318 -416.44166830204733
2971 1.333111640120049e6 1.3134117295223859e6 183383.11364060722 1895.3667179227873 1919.5962396486334 1871.518606211474 -416.5422976959389
2981 1.3309226979665356e6 1.3134117295223859e6 179986.31369446235 1497.5998872245684 1515.6228919187977 1479.8480012546959 -416.6901308739102
2991 1.3332193323092908e6 1.3134117295223859e6 184930.82144547687 1538.0932752569154 1555.4759971015314 1520.4550638693106 -416.0222362723152
3001 1.3310995106015413e6 1.3134117295223859e6 182242.99087264386 1919.5535017308819 1943.1623326231406 1895.8938909707701 -415.4178371455937
3011 1.3329746287786243e6 1.3134117295223859e6 183476.9210588421 1762.607676200645 1783.3099635449355 1741.9978718820796 -417.2949431708041
3021 1.330932814609883e6 1.3134117295223859e6 182075.55518694065 1611.9228797582364 1631.9756466552706 1592.3452903094826 -415.51081492203963
3031 1.330920364907569e6 1.3134117295223859e6 179567.9080772808 1549.7880481411912 1568.0791592073886 1531.269118343586 -416.0485653563846
3041 1.3332164962504888e6 1.3134117295223859e6 184152.26964080462 1569.7203741198919 1587.4057598270308 1552.3085676227417 -415.14380498291973
3051 1.3303819833673977e6 1.3134117295223859e6 180485.37855895486 1460.4331191653043 1476.6911012982687 1444.032705015577 -416.27711125945336
3061 1.3332377006764656e6 1.3134117295223859e6 183729.33688350723 1704.6531076448277 1724.7499018541735 1685.01831574465 -416.4414722737835
3071 1.3360047786563414e6 1.3134117295223859e6 184830.25136526418 1541.9113976981873 1558.1881715821469 1525.1935681139935 -418.775089047519
3081 1.3332221546945127e6 1.3134117295223859e6 182417.7561914992 1687.2252306587532 1707.1289766037103 1667.9120821530264 -416.38321743511835
3091 1.3303105010484685e6 1.3134117295223859e6 179814.62400394294 1548.5786482486053 1565.7949636198693 1531.0888429532574 -416.3371531993228
3101 1.3368293228876104e6 1.3134117295223859e6 182099.55105672008 1524.6831940396498 1542.6807752654984 1506.5575059543025 -415.6161649389296
3111 1.335357904907491e6 1.3134117295223859e6 181620.01241570717 1784.3526928562721 1803.4338852264514 1765.1156165530244 -415.5318970766856
3121 1.3308383221845059e6 1.3134117295223859e6 178310.29762594882 1521.521084921738 1539.932078331316 1503.5363619775094 -418.2054971361602
3131 1.329747599754055e6 1.3134117295223859e6 176738.44589375422 2108.5409102505555 2134.9738009340194 2083.395296016214 -416.6619783405465
3141 1.3318368577199527e6 1.3134117295223859e6 177801.7801108809 1590.8147187131442 1608.6502076252827 1572.7420223014724 -414.70249893554586
3151 1.3384983883203864e6 1.3134117295223859e6 186193.88521178634 2445.8958144831768 2474.3486669508925 2417.4654779688512 -415.7865174943697
3161 1.328443537777643e6 1.3134117295223859e6 177068.26163591046 1455.9295349076224 1472.4760050122136 1439.567817065272 -415.8201011968389
3171 1.3311765491228378e6 1.3134117295223859e6 179753.99836246716 2035.1565529082127 2061.3500740887716 2008.9788792863844 -416.6069320035731
3181 1.3302351653040994e6 1.3134117295223859e6 179258.86798782536 1699.2631692101875 1719.761404496551 1678.61863905693 -415.44690539562333
3191 1.3293910588486684e6 1.3134117295223859e6 178131.0211971979 1684.3401559048605 1704.8360193587378 1664.015040186891 -416.32471316845977
3201 1.328943171809074e6 1.3134117295223859e6 176136.5893275215 1502.3663868283188 1518.9869886187114 1485.4673721879196 -415.3220387789979
3211 1.3307055431739308e6 1.3134117295223859e6 177745.682816434 1623.719901640028 1642.8737548716774 1604.2578080792955 -416.5743745901982
3221 1.3324301808488506e6 1.3134117295223859e6 182396.73657469556 2612.742133718719 2643.9077294030994 2582.3560282061003 -415.3147064881933
3231 1.3289034331795091e6 1.3134117295223859e6 173364.55173984935 1873.639857359802 1896.7713280143034 1850.250595144869 -415.881082335851
3241 1.330264692852092e6 1.3134117295223859e6 176754.3068283986 2035.356539240088 2060.206121966565 2011.100381887935 -415.14441536402995
3251 1.330067501554831e6 1.3134117295223859e6 175387.33331734373 1814.9957532516928 1837.1842100004296 1793.3208445832895 -416.51275545156244
3261 1.3296704030762566e6 1.3134117295223859e6 177228.06993708422 1457.3771004078578 1473.5822751501764 1441.3416825915863 -416.5516057454007
3271 1.3286964363959443e6 1.3134117295223859e6 176044.78157076976 1508.9588263411363 1527.3611822368073 1490.1967953852518 -415.50309409692056
3281 1.3289842591947648e6 1.3134117295223859e6 174795.41872783843 1559.4756459244818 1579.1997303563587 1539.5742909598125 -416.6037007891373
3291 1.3354045000369593e6 1.3134117295223859e6 181936.2839486035 1517.9555940939495 1535.8270365246747 1500.0829917403169 -417.14130341893974
3301 1.3293476245525212e6 1.3134117295223859e6 174135.820378985 1625.2576423625985 1643.5060588214103 1606.7620837232494 -416.2443511948494
3311 1.3411778650214155e6 1.3134117295223859e6 187542.71719030858 1612.0913044695071 1630.4892546617064 1593.4436723376473 -415.96982904112633
3321 1.3292583927410722e6 1.3134117295223859e6 174840.1923790062 1585.9632506982703 1604.0995717347173 1568.2552518320454 -417.2078696462517
3331 1.3290507090844493e6 1.3134117295223859e6 174494.85925641286 1567.918030783771 1586.2970551434178 1550.2145388855704 -417.71806717201474
3341 1.328989463405271e6 1.3134117295223859e6 175139.59054738854 1435.5502466406924 1452.584781540266 1418.3322247544756 -416.03445887659575
3351 1.3275626822671324e6 1.3134117295223859e6 173287.4516229215 1435.3774984781828 1452.6486019571203 1418.1325516854308 -415.5630081595908
3361 1.3298158635500874e6 1.3134117295223859e6 176455.7977687812 1479.332179330646 1496.2038147742041 1461.8650818868452 -416.6962632030337
3371 1.3337513435508911e6 1.3134117295223859e6 177565.4297457265 1616.8915519779116 1635.9553071722726 1596.9465051440247 -415.2130537542706
3381 1.327916022959373e6 1.3134117295223859e6 173556.4282419241 1605.0709444678962 1623.2750046076108 1586.9517935952344 -416.1399473142568
3391 1.3289334168708127e6 1.3134117295223859e6 173650.34467170038 1463.6901702588693 1480.9642061492466 1447.0351615678119 -416.4285765506115
3401 1.3290907351120566e6 1.3134117295223859e6 171644.9592495324 1478.5424759864825 1496.7093284195353 1460.5809622579295 -414.78295473505773
3411 1.3301532008467703e6 1.3134117295223859e6 174273.53654961617 1497.461348927682 1515.2361559719557 1479.9698434227812 -415.25625229506505
3421 1.3294707911765878e6 1.3134117295223859e6 174781.4423201662 1420.0334395091115 1435.9991040558505 1404.3377112019605 -416.0918336860218
3431 1.3342852841289307e6 1.3134117295223859e6 179342.37239287203 1553.0929581442717 1571.678513954719 1534.1302528857916 -415.24078714966447
3441 1.3338881050427065e6 1.3134117295223859e6 177035.54735032018 1820.4418768979392 1842.5428372361894 1798.4138138464557 -416.15789606398965
3451 1.3321641069175038e6 1.3134117295223859e6 172802.27373064816 1440.4207555829253 1457.7316620703032 1423.1742260050432 -416.7807550537764
3461 1.3313272641982923e6 1.3134117295223859e6 175597.46233620355 1602.2588957416879 1619.1877266040703 1585.599679563319 -415.13695625936833
3471 1.3310743035525433e6 1.3134117295223859e6 173155.0244737638 1563.8470541653458 1581.9968467241522 1545.7306391227112 -415.73471301587983
3481 1.3314190638964197e6 1.3134117295223859e6 175041.06606701273 2079.892924503729 2104.6372264021925 2054.916213809067 -415.76331509784757
3491 1.329492391588689e6 1.3134117295223859e6 176354.12109740503 1601.145059053552 1621.0262683681392 1581.87692197611 -416.651895106862
3501 1.3277270719358865e6 1.3134117295223859e6 171165.98402155942 1351.310256686478 1367.388653175233 1335.1598408926204 -416.03281373756954
3511 1.3313199465172533e6 1.3134117295223859e6 175615.6993762155 1574.762289818761 1592.4085981843023 1556.5755529311255 -415.059030729164
3521 1.3311559478757642e6 1.3134117295223859e6 175688.47069610652 1929.8164556666272 1952.2416355484822 1908.2379611193528 -417.2780837528508
3531 1.3319150810225494e6 1.3134117295223859e6 173221.7837399449 1890.1898131929352 1909.834197860962 1870.0855211047517 -417.7159733045795
3541 1.3290539172176197e6 1.3134117295223859e6 171014.4218895344 1534.9388137426897 1553.030089981844 1516.7111185418034 -416.14402656880026
3551 1.329026037594329e6 1.3134117295223859e6 172759.85022454133 1559.3463971725364 1578.6294326497439 1540.4633939518767 -415.65390085359616
3561 1.334325967487727e6 1.3134117295223859e6 174779.57239527605 1388.1928999826116 1403.7121073743797 1372.1680490411513 -416.33143841221255
3571 1.3285636164219708e6 1.3134117295223859e6 170043.61402243405 1840.6743181349884 1863.1785379469404 1819.1542649679575 -415.69236520740236
3581 1.329218395980503e6 1.3134117295223859e6 171446.5700625175 1799.8409672258338 1822.0781817694326 1777.880604983976 -416.25925229764465
3591 1.327319425326457e6 1.3134117295223859e6 167091.22166585454 1545.2132075724248 1564.3380990344733 1525.8212220967055 -415.1406198086654
3601 1.331575958459918e6 1.3134117295223859e6 173717.81092993135 1857.9269489609762 1878.1686566570481 1838.0170495682542 -415.9464568887364
3611 1.3272526600067297e6 1.3134117295223859e6 168517.69628739846 1837.2253992644362 1860.324662322564 1814.3646551029703 -415.3315840780898
3621 1.327420863605038e6 1.3134117295223859e6 168070.2967585691 1875.081207428793 1897.2782859007368 1852.6781794074452 -416.50833059874947
3631 1.3310469773527707e6 1.3134117295223859e6 174226.9319618556 1858.606817902877 1881.4224894777194 1835.550357402487 -414.5860216646421
3641 1.3315756809264745e6 1.3134117295223859e6 172387.85440940066 1391.5535383477402 1407.7710664562392 1375.5495202529905 -416.5005621144886
3651 1.328179453885714e6 1.3134117295223859e6 169724.28473761363 2043.421580333512 2068.278601551583 2019.101870950812 -417.13498102684923
3661 1.3267116030428994e6 1.3134117295223859e6 168711.77105619898 1684.273000652662 1704.6439352673976 1663.6136434507196 -416.0536634344867
3671 1.328161497797911e6 1.3134117295223859e6 168848.51956229797 1577.5602598164728 1596.1942986541844 1558.6692958178994 -415.4141875666775
3681 1.3359985748363961e6 1.3134117295223859e6 177116.8265511003 1554.611480015758 1572.6721723356623 1536.4580451706995 -418.06606670329455
3691 1.3276448619223752e6 1.3134117295223859e6 168606.63927032135 1499.4496375055544 1518.2522654775507 1480.6496262931905 -416.3936015980015
3701 1.3310874923414679e6 1.3134117295223859e6 170186.87056037865 1703.0387461601742 1724.16660118512 1682.040643541547 -415.8149518030988
3711 1.3325638164890343e6 1.3134117295223859e6 174187.25095905847 2200.9822499161824 2226.660052799902 2174.769641211641 -416.709529662674
3721 1.3308290550214106e6 1.3134117295223859e6 170034.3264065673 1674.208209631952 1694.3521214378297 1653.9856633783681 -415.3655562479789
3731 1.3326359662363825e6 1.3134117295223859e6 171682.00647310677 1719.7048828408983 1739.7838566382338 1699.1604307585555 -417.21130477393484
3741 1.3303979794844626e6 1.3134117295223859e6 170635.30653291653 1480.321693874515 1497.1080639758513 1464.1717434555148 -415.4766181012506
3751 1.3278719161364783e6 1.3134117295223859e6 166044.78070522493 1549.0984075789497 1566.898142926571 1531.1802192562043 -415.91273190760694
3761 1.3436157072321773e6 1.3134117295223859e6 183273.65677939358 1780.4827039933818 1802.5223565379301 1758.418835466239 -415.46241201146387
3771 1.33364663046076e6 1.3134117295223859e6 173084.35096817277 1641.4565770150546 1660.4361067513273 1622.6569663058642 -415.87688978847854
3781 1.3296054877582993e6 1.3134117295223859e6 169011.62019032633 1607.6867723330267 1627.176605399727 1589.1141963285138 -415.709542458589
3791 1.328808164223429e6 1.3134117295223859e6 167263.57750410758 1551.5797489053555 1570.4408575789266 1532.2987868254904 -415.98416040580264
3801 1.331792094200257e6 1.3134117295223859e6 171827.65510767748 1407.668054733084 1424.1458807227025 1391.0753705833083 -416.9673657735987
3811 1.3310061318023044e6 1.3134117295223859e6 171836.86974723032 1770.3508789529599 1791.3041530687265 1748.6090871128115 -417.54054543782013
3821 1.3281283727296689e6 1.3134117295223859e6 165809.11879553672 1537.4860458247006 1554.45847526614 1520.0531109266162 -416.8244279817474
3831 1.3327534120144187e6 1.3134117295223859e6 173662.99621064283 1994.985893446622 2017.4902841594128 1971.9434354887119 -415.2718970621362
3841 1.328091586237819e6 1.3134117295223859e6 164813.03702151933 1984.902553458913 2008.9125852062662 1961.0472016736585 -415.8772825143625
3851 1.3301063968051902e6 1.3134117295223859e6 168766.10817912317 1801.1998831507196 1823.0722098317283 1779.3798604533577 -418.3640026434383
3861 1.3272908853435386e6 1.3134117295223859e6 163926.65593381668 1659.6630361173152 1679.302041795829 1639.8289988004974 -415.7764279056554
3871 1.3281822888395728e6 1.3134117295223859e6 165803.06329699283 1356.6791290543238 1372.3779544619958 1341.0979315122506 -416.32324018186176
3881 1.3310559002390045e6 1.3134117295223859e6 166838.5749948905 1453.5251534287454 1470.7732674230213 1436.5193026967816 -416.5311582882219
3891 1.3312161117817594e6 1.3134117295223859e6 169276.9786528709 1712.5612155829742 1733.4670159680923 1691.4210235416142 -416.28369328877693
3901 1.3314557887202995e6 1.3134117295223859e6 170572.97999668753 1541.878253557382 1560.0555882403983 1524.1692338800694 -417.7581652600748
3911 1.330626469409667e6 1.3134117295223859e6 170135.2372783535 1853.7638970911382 1877.328833302065 1831.1361242486923 -416.0012084200673
3921 1.3293072490298767e6 1.3134117295223859e6 168359.0898373473 1918.5952884826659 1939.8302526960374 1896.5005929503043 -417.2070292685427
3931 1.3303778871759258e6 1.3134117295223859e6 167281.49553845555 1968.3913852660367 1992.203573489183 1944.1889805881788 -415.0594310155333
3941 1.331032280935206e6 1.3134117295223859e6 168860.90929027536 1599.950131218692 1617.1275644651412 1583.0311590777285 -417.807228439993
3951 1.3296956392065035e6 1.3134117295223859e6 166301.3427532467 1409.0501001907644 1425.043558734027 1392.689084301408 -417.03582206420845
3961 1.3278512222712096e6 1.3134117295223859e6 164509.75702413882 1720.783966876979 1740.902856687734 1700.5313874019462 -414.5254544450514
3971 1.331593263773175e6 1.3134117295223859e6 168378.92693914482 1379.4857597277075 1395.9135289212527 1363.2389801140944 -417.7638996388373
3981 1.327199430421041e6 1.3134117295223859e6 164022.65667529748 1631.340050338301 1650.9235050808052 1611.7335661547766 -415.6299278369996
3991 1.3272771998681778e6 1.3134117295223859e6 164279.54380055313 1760.9473187965034 1782.3358558152256 1739.3834861250568 -415.81591308705293


==> data/simulation/fertility_softplusmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 3.453808494394922e8 1.0945097746019883e6 3.455739617621533e8 1.346810178030386e7 1.355521998140723e7 1.3384633365347361e7 -11682.84538187198
11 3.4030681247978084e7 1.0945097746019883e6 3.394297512717788e7 778922.6192111549 784815.3193994836 773137.4638577449 -1739.104453497889
21 1.5500910789209794e7 1.0945097746019883e6 1.4936699539652973e7 253054.57678076727 255134.35260510922 250935.03238702955 -1001.5589208634975
31 1.0253224371298932e7 1.0945097746019883e6 9.714792023009289e6 150070.9274247754 151376.07213135876 148733.54231493748 -692.2458273112804
41 7.749028709694547e6 1.0945097746019883e6 7.298773254310302e6 110604.76851500981 111666.8158447696 109528.50516055469 -615.2782588113364
51 6.146605642767137e6 1.0945097746019883e6 5.608242450186174e6 84962.47574157234 85829.98582118475 84117.0658732021 -571.9268954310295
61 5.2048937458642125e6 1.0945097746019883e6 4.679481145300173e6 79624.96882826461 80461.3247624477 78781.67792062621 -558.4097812198406
71 4.478667186668348e6 1.0945097746019883e6 3.8878695647133063e6 50483.59656659744 51027.67102771588 49946.609979538276 -550.5975140217705
81 3.9895754911484625e6 1.0945097746019883e6 3.409219927097242e6 55039.15847173032 55651.5976726872 54431.08578591539 -586.7667186049273
91 3.5681835720269447e6 1.0945097746019883e6 2.981523596102562e6 42255.30655724717 42736.54378485371 41777.90724342888 -497.57528757520265
101 3.228067493171457e6 1.0945097746019883e6 2.6113458955271e6 29249.050773392144 29565.6867494573 28937.74258846451 -492.7947419553612
111 2.9369520622061016e6 1.0945097746019883e6 2.297967691254758e6 25802.548541455533 26070.074412648366 25535.8687618803 -477.77246375543467
121 2.774239965863739e6 1.0945097746019883e6 2.121883456811004e6 29132.511808235085 29426.517815793435 28831.74747642902 -469.5773302746068
131 2.584694691142322e6 1.0945097746019883e6 1.928154818740526e6 22257.474453624905 22504.291341998836 22008.77927573657 -451.6292829998433
141 2.447554139557898e6 1.0945097746019883e6 1.8136133285944485e6 19814.53467505699 20028.572681697082 19597.073137411004 -458.30668819240964
151 2.3438091483963146e6 1.0945097746019883e6 1.6705206401743712e6 20347.880836939446 20574.850189569166 20122.20472556323 -454.16428921080455
161 2.2898770366600673e6 1.0945097746019883e6 1.6189776993626314e6 27419.15793006939 27741.685884379443 27105.278144040283 -454.57422405871495
171 2.227305001233194e6 1.0945097746019883e6 1.509005617016486e6 17420.42095938455 17612.676804686056 17217.732130401237 -449.71515544173093
181 2.097488029618669e6 1.0945097746019883e6 1.4102105191483165e6 21407.494920098925 21645.916237317528 21170.437786721748 -451.7107930704164
191 2.0161536542442613e6 1.0945097746019883e6 1.3122633109511535e6 13707.528084830288 13865.558032375204 13554.056141919327 -443.4811950625456
201 2.0243784174171612e6 1.0945097746019883e6 1.3195692817239913e6 13294.322158933219 13439.55663584212 13150.762984326031 -454.68526461501295
211 1.9183060435508918e6 1.0945097746019883e6 1.2171893970491914e6 14592.690828726329 14743.099784377047 14436.06516580298 -441.22281382884717
221 1.8687122169185574e6 1.0945097746019883e6 1.1562111886099933e6 12139.96977925643 12268.398736208648 12012.135252415468 -448.0186008412691
231 1.8077975304822235e6 1.0945097746019883e6 1.0950917945816696e6 12024.845583362321 12164.071869433177 11885.84964762303 -432.3840456177066
241 1.77157084961311e6 1.0945097746019883e6 1.0471274149673497e6 14600.013131823967 14762.460446904859 14439.599344699776 -437.55449925414905
251 1.7351299209677961e6 1.0945097746019883e6 1.0039259906217202e6 14100.03074457542 14266.372487069066 13936.06545675563 -443.49923338661705
261 1.7030878277382078e6 1.0945097746019883e6 965605.5707985245 11836.847516808042 11973.70440392206 11703.392921436356 -437.85216452516136
271 1.6542165265694915e6 1.0945097746019883e6 925874.7851147985 10094.104376764102 10212.18782484103 9972.852974691416 -431.1923347562652
281 1.6442180668734633e6 1.0945097746019883e6 896450.4871444864 9747.644116349704 9865.681650267106 9629.61920396534 -447.2206407494292
291 1.6141244957017505e6 1.0945097746019883e6 851862.1247314328 9775.501460862652 9888.87591096611 9661.22170156611 -435.2290712499994
301 1.593552902768189e6 1.0945097746019883e6 834062.4573434467 9868.133911883217 9978.503118639836 9754.36035374023 -441.3318786498125
311 1.562606596846323e6 1.0945097746019883e6 801952.3296836627 12621.663367552304 12767.09451255737 12479.086612408342 -441.48180342117064
321 1.5563272675750689e6 1.0945097746019883e6 790897.5488719975 8161.162716359312 8253.102674172407 8070.142304866115 -439.5526966552334
331 1.5165501842353963e6 1.0945097746019883e6 746179.2693191156 8049.041354837747 8137.824075078835 7956.351197871344 -429.69417293974385
341 1.506381754799209e6 1.0945097746019883e6 747429.3954260255 9194.767574685658 9300.642540617422 9090.021703912547 -434.380464156459
351 1.4987770871813453e6 1.0945097746019883e6 731121.355117833 10648.4781734895 10779.077809192375 10517.577097589126 -431.0472482440277
361 1.4699893687658012e6 1.0945097746019883e6 696743.5433328572 7828.225008128818 7915.157704650981 7740.312353933643 -423.84161546882194
371 1.4676247116036618e6 1.0945097746019883e6 698354.9778647035 8392.665720899273 8493.607428880467 8295.158767635714 -432.6298842802124
381 1.4418421032963363e6 1.0945097746019883e6 663301.8812824818 8484.311233865217 8588.454996978973 8377.065752244174 -431.7792496588252
391 1.4350444344522743e6 1.0945097746019883e6 651475.8612154764 7414.047928634537 7506.713562038056 7323.241020980807 -422.7933626671181
401 1.4192998446910076e6 1.0945097746019883e6 636529.9745090927 9393.231135655324 9505.704012219714 9280.444389763194 -425.98803759983304
411 1.4065337630989975e6 1.0945097746019883e6 618235.9857952471 6809.6324559247305 6889.379796550442 6731.769516540126 -420.63993629729106
421 1.4038403259951388e6 1.0945097746019883e6 617717.1089732457 8600.7102019859 8699.624330297172 8498.25798938893 -434.0388209555019
431 1.389204267433269e6 1.0945097746019883e6 600049.0868590072 7056.9867363808335 7140.596885426623 6973.164568505442 -431.28973240113004
441 1.3815324551528217e6 1.0945097746019883e6 587941.8274774976 7159.869049638071 7243.942530949075 7079.045063384478 -422.5888630582663
451 1.3691523891447617e6 1.0945097746019883e6 574783.9075114637 5730.835030406918 5799.256933305481 5664.087524357276 -423.7992032071428
461 1.36113721531009e6 1.0945097746019883e6 563026.9850706618 6186.086702320607 6259.28424851105 6113.048680676099 -424.1483650118005
471 1.353113373941625e6 1.0945097746019883e6 551681.9478815882 6331.835301405697 6402.054368845576 6261.9551818566315 -431.43312770335694
481 1.3419125466368117e6 1.0945097746019883e6 542976.1975912688 6471.77539312096 6543.645573689634 6396.3461307824 -421.99760182891674
491 1.3350155747789638e6 1.0945097746019883e6 538158.9291764756 6936.652794870277 7013.849892152781 6857.50950981573 -423.1052984398126
501 1.3311026380414001e6 1.0945097746019883e6 526441.0632165592 5481.588940727476 5544.18815262765 5417.989763360711 -422.3258858689477
511 1.326614037830612e6 1.0945097746019883e6 521710.2748314625 5454.266472947404 5515.445812636451 5392.69095879768 -425.4604745929009
521 1.31499694371034e6 1.0945097746019883e6 503234.7770751399 5672.960106518419 5735.6524201418815 5609.808402927132 -424.68339204442526
531 1.305579427377922e6 1.0945097746019883e6 488058.1004070864 5446.7825167399 5505.587550381259 5388.973997552274 -422.45316432163986
541 1.313208828293146e6 1.0945097746019883e6 495317.2312384641 6182.479874506899 6251.749718073678 6115.65490983365 -424.42056267729276
551 1.295249994224678e6 1.0945097746019883e6 480300.8835830097 6327.4078421721 6401.50061568779 6252.164943968283 -423.705608670138
561 1.2932528512224497e6 1.0945097746019883e6 477993.934284713 6322.045852827951 6391.071383899228 6254.505441049671 -423.734245398504
571 1.2866945141457554e6 1.0945097746019883e6 466505.00939199683 8536.784221375874 8635.011147677873 8438.618643169548 -424.18222754100384
581 1.2827882145246905e6 1.0945097746019883e6 454602.8130544087 5083.826587980477 5143.8939153815445 5024.261608476297 -421.80984570689964
591 1.2798310960396877e6 1.0945097746019883e6 455764.91778860847 5622.389314536355 5684.535673264988 5560.92883179719 -421.11448474482665
601 1.2707337623701873e6 1.0945097746019883e6 443383.973556758 4735.316736930971 4791.416958631866 4678.792229796031 -421.25540483737103
611 1.2673853114637146e6 1.0945097746019883e6 438811.4787327068 5549.123955687862 5607.979508214121 5490.054392738663 -420.1281951334136
621 1.2557292763793154e6 1.0945097746019883e6 428586.9810020397 4359.5620395815085 4409.927110074459 4309.696812516653 -418.61262824233785
631 1.258472537221852e6 1.0945097746019883e6 419900.1649014883 4487.7170634377935 4540.8090570057575 4435.10536647024 -422.144576424932
641 1.2587318797149567e6 1.0945097746019883e6 425824.9592313607 4471.254769344238 4524.409438072497 4419.373489534381 -417.78499669914316
651 1.2512468027564941e6 1.0945097746019883e6 418644.1737379082 4336.151619413197 4385.5466921738935 4287.858142258731 -422.47808662149373
661 1.2537957413154184e6 1.0945097746019883e6 425803.0056339744 5613.590417805668 5678.631197731278 5547.7737666595385 -422.0429715196639
671 1.2437388129805299e6 1.0945097746019883e6 410930.109527598 5312.515716544415 5375.826234726162 5250.188794619902 -426.4034227133555
681 1.2358022368526738e6 1.0945097746019883e6 397205.3677757841 5465.812681131566 5530.486945004318 5403.089971395083 -418.46030139126134
691 1.2366883882863047e6 1.0945097746019883e6 393153.34333429637 4252.469967190492 4299.855145850961 4203.850153354046 -417.9776239447381
701 1.2331052320291298e6 1.0945097746019883e6 393585.5235522448 3772.764024595262 3815.5412503426082 3730.1808590338464 -422.0942802911447
711 1.2264331186464424e6 1.0945097746019883e6 382550.36121490115 5541.045413881972 5606.4736564868745 5475.978946326329 -420.47547083026865
721 1.234145955817511e6 1.0945097746019883e6 391027.8677920931 4493.35874992498 4547.373819331398 4439.306686889032 -421.3251759448352
731 1.2253321224079768e6 1.0945097746019883e6 377798.9445279062 3954.0850644515203 4000.8220195061567 3907.770596148132 -419.29965235453216
741 1.2217994556474802e6 1.0945097746019883e6 379410.98927446274 4760.606848262956 4815.349383430791 4707.504924418782 -420.24321112755257
751 1.217865922682617e6 1.0945097746019883e6 371140.80505291215 4718.0710587070025 4773.918870109197 4663.648541217484 -419.20487964822644
761 1.2154409709689035e6 1.0945097746019883e6 368086.62619531015 4497.336148427622 4548.444792567907 4445.492186215257 -417.37565437773566
771 1.2162524979337123e6 1.0945097746019883e6 361178.26590069744 5955.689639156984 6021.341445362308 5890.378896009407 -419.1225136907167
781 1.2103603693344807e6 1.0945097746019883e6 352618.10418969695 4450.0530035946185 4502.3282241291145 4399.396485342548 -415.32267002771613
791 1.2071325091943033e6 1.0945097746019883e6 347412.3102523199 3570.412901648973 3611.1074856044766 3530.5975930427567 -421.9812489503694
801 1.2045069297104e6 1.0945097746019883e6 344036.0816613086 3405.7858278722383 3444.6522006039277 3365.539941571173 -422.11891383543417
811 1.2033976248112451e6 1.0945097746019883e6 342985.4348583941 3977.2436632972995 4021.095574820589 3933.087954056067 -419.93125213175637
821 1.2000942184294637e6 1.0945097746019883e6 340521.45889803587 3588.5689464047864 3630.0633447494674 3546.5387258889264 -419.6401474372292
831 1.1979005507639227e6 1.0945097746019883e6 337271.7270213073 4822.856205596901 4880.152802024714 4766.219892012797 -417.23814734725244
841 1.1972567182431142e6 1.0945097746019883e6 333135.9375293679 3283.9894667876324 3322.8366667098403 3245.301608401384 -423.4821455487541
851 1.2013819419165219e6 1.0945097746019883e6 336879.44514044654 3150.1495566143617 3187.981166588959 3111.311801914956 -418.39674044750797
861 1.1885345260544084e6 1.0945097746019883e6 327119.43687681685 3260.5820810294467 3300.1967123537856 3220.888179235045 -417.3915558071707
871 1.1946899411738913e6 1.0945097746019883e6 330198.9325502545 3970.73274755687 4018.0297544899227 3923.083769673704 -418.54656873303026
881 1.185856565942394e6 1.0945097746019883e6 322321.2107316169 3410.2976683936317 3451.366580541633 3369.2413002364015 -417.9731503977578
891 1.1843170924061532e6 1.0945097746019883e6 319867.2441517717 4045.5863228662797 4093.832622465242 3998.4426154667376 -418.57665425310404
901 1.1926492062988575e6 1.0945097746019883e6 327238.49154246756 5379.395750751554 5442.089076374979 5315.105711529901 -419.4735350069114
911 1.1884066911587617e6 1.0945097746019883e6 318880.440360901 4521.980732036828 4573.675521719198 4471.66255280625 -418.0198176849915
921 1.1881880320403683e6 1.0945097746019883e6 317600.6482366825 3561.2364050665274 3600.894956158314 3521.331403199143 -418.6156255143805
931 1.181303726441876e6 1.0945097746019883e6 308007.2347073698 3174.557161044671 3211.8776686088963 3138.447399038344 -415.1804757825754
941 1.175144036298568e6 1.0945097746019883e6 301267.3367613363 2878.4576972739587 2911.2928602188704 2844.009440615604 -416.7778251819388
951 1.1811014560541003e6 1.0945097746019883e6 307003.3285887976 3285.71325331955 3323.91414474478 3247.413108009914 -416.2827697966069
961 1.1730365219242594e6 1.0945097746019883e6 299763.23578606057 4211.878333530454 4261.264916115364 4162.295944604865 -419.8108380734944
971 1.1812508593287626e6 1.0945097746019883e6 306887.007608738 4457.063098731056 4511.820660989584 4403.35794654834 -416.77496220345154
981 1.1827142399571806e6 1.0945097746019883e6 311599.8854327311 3880.0083136552485 3924.2754039894294 3834.9315392748945 -419.1996632728004
991 1.17142369692564e6 1.0945097746019883e6 295733.3621911765 3727.1022657445956 3771.116982095091 3683.284998572211 -419.0298208195348
1001 1.168793294959859e6 1.0945097746019883e6 290952.1315903972 3786.9099267407896 3834.2060590723013 3740.2604538116975 -420.1849531040425
1011 1.1702808381052956e6 1.0945097746019883e6 295452.358434241 3169.4230946424577 3205.853779013698 3132.610656796284 -419.2066088771588
1021 1.171093370956122e6 1.0945097746019883e6 290402.4883043385 3272.717044250807 3309.4143733657997 3235.875853983346 -419.7096653784479
1031 1.170278365917361e6 1.0945097746019883e6 288456.28137840476 3227.1817905884345 3263.9000898032587 3191.333664780834 -420.79197612133777
1041 1.1646095705969275e6 1.0945097746019883e6 277113.4017232866 3060.1868647277447 3096.8960364975123 3023.0582621044036 -417.27570776923227
1051 1.1648711817573942e6 1.0945097746019883e6 285078.4632897788 3208.9189361736203 3244.1238707610587 3174.604772731106 -421.0584221313472
1061 1.162684724842075e6 1.0945097746019883e6 276635.3026993759 2919.143142911339 2952.598524302743 2884.5680280367055 -416.31017313340647
1071 1.158294771232968e6 1.0945097746019883e6 276805.86378218455 2760.572750153072 2792.7568054262024 2727.9748950635703 -417.15574294573645
1081 1.160571760157851e6 1.0945097746019883e6 272061.0239154009 2810.606481582409 2841.6245215151985 2779.7010933873244 -417.2397047021681
1091 1.157185167045515e6 1.0945097746019883e6 273286.09098258597 3244.1920189097023 3281.8083214936014 3206.49980817726 -418.957578137845
1101 1.1578289692762026e6 1.0945097746019883e6 271802.20908260735 2757.624418501776 2789.3135413237587 2724.94245324669 -418.4654965498811
1111 1.1623194751438322e6 1.0945097746019883e6 277276.0083387033 2908.8997626297696 2944.154617394547 2872.973785502213 -417.6279344812589
1121 1.1632471429141145e6 1.0945097746019883e6 275677.3106270373 3583.5008053110914 3626.341556449007 3540.8536171795486 -420.404799229269
1131 1.1606304140695697e6 1.0945097746019883e6 274387.0180635833 2968.4519505259937 3003.090234125264 2934.4419881808803 -417.7928592659528
1141 1.1544109172972448e6 1.0945097746019883e6 263594.0169254949 2612.144550604718 2642.3439614699096 2580.968539705491 -418.07841994229955
1151 1.151842947389632e6 1.0945097746019883e6 259972.47144049263 2547.8554329155986 2576.9203442454427 2517.7794995746135 -418.1470948757279
1161 1.151956399516245e6 1.0945097746019883e6 261085.3571912546 3208.8050419846745 3246.4270306966237 3170.4456268427953 -419.74635823880874
1171 1.1509435955049244e6 1.0945097746019883e6 261562.19319045692 2570.0384212128893 2599.9130266244197 2539.7296131200947 -416.79415295613194
1181 1.153369415133074e6 1.0945097746019883e6 260950.02365475206 3183.6608186125927 3220.6403534679985 3146.316450534907 -415.50771474036134
1191 1.1523821633003675e6 1.0945097746019883e6 261768.28126558973 3133.295305648961 3170.651387242264 3097.06284095412 -416.3064879374855
1201 1.1593199025349307e6 1.0945097746019883e6 266774.2374958875 3255.4092199582683 3295.9263817126684 3215.505390152188 -416.5588525612383
1211 1.1521219116686382e6 1.0945097746019883e6 256724.1254023729 2534.804058740608 2566.3328674757768 2504.5869400764623 -417.95434780472135
1221 1.149757075163851e6 1.0945097746019883e6 258082.61891293476 2903.1423524656343 2937.1847502476244 2867.9828620619105 -415.8745637306264
1231 1.1464216112121274e6 1.0945097746019883e6 250831.20302835532 2576.7861537591994 2607.3894804367173 2545.504317680607 -416.3463056629707
1241 1.149744845391852e6 1.0945097746019883e6 252296.2783367746 2794.487098074007 2826.2810302904677 2763.4435237458024 -417.90012641340115
1251 1.1465747088304453e6 1.0945097746019883e6 248232.08431318894 2665.5435659468853 2697.3048494434947 2634.6030952451756 -417.83234644213115
1261 1.1439325471300627e6 1.0945097746019883e6 243563.58361702765 2399.6862435651096 2427.431444509338 2371.71953589339 -415.0849336010918
1271 1.1449218567612895e6 1.0945097746019883e6 246305.23726942684 3180.0120769597943 3216.9819144187045 3142.011399047878 -417.5951690995962
1281 1.1434695751666294e6 1.0945097746019883e6 242846.84810762198 2624.7570570226976 2657.5929189221456 2593.1665131288214 -418.1001234566263
1291 1.1461339695291857e6 1.0945097746019883e6 242865.8709698061 3192.9741226136775 3231.1554203422907 3154.994881081831 -417.7488581934114
1301 1.1458186569394218e6 1.0945097746019883e6 245901.55183935404 3304.484902822864 3342.44864400666 3267.0654904977823 -416.85681540485433
1311 1.1448090458818206e6 1.0945097746019883e6 239096.52496666153 2531.000305915323 2561.595710308046 2500.886255110017 -415.6068645680524
1321 1.1509365091017906e6 1.0945097746019883e6 249594.68354959515 3112.460018623292 3150.518959185516 3074.2318014425146 -416.36353971129114
1331 1.1384395747612212e6 1.0945097746019883e6 235003.1479116391 2499.9376780362654 2530.0284389465965 2470.073159868904 -417.0694667792453
1341 1.138452190469639e6 1.0945097746019883e6 233199.79531964904 2206.971379752435 2232.2168585309055 2181.9094667741247 -414.6362958411527
1351 1.1386947983222778e6 1.0945097746019883e6 235840.806073551 2241.69626129648 2268.3357966884987 2215.4171032725035 -415.98896817067595
1361 1.1462684128037114e6 1.0945097746019883e6 238487.30609171902 3028.0807152323127 3063.882991172409 2992.5484092957286 -417.5596173377429
1371 1.1388301299160793e6 1.0945097746019883e6 232111.27815837692 2871.1080650454733 2906.90484687554 2835.475830363512 -416.7004997951618
1381 1.1493465091505623e6 1.0945097746019883e6 239795.54074313803 2588.1125639412635 2619.0841706190063 2556.800980804606 -418.8011932189633
1391 1.1342006934633444e6 1.0945097746019883e6 225795.7448456835 2900.354004025138 2934.07008564243 2867.62146018194 -415.68520584719033
1401 1.1423656832480798e6 1.0945097746019883e6 237261.16488557874 3640.403683323943 3682.323213529909 3597.9626425653337 -416.62933533894795
1411 1.1382788825527949e6 1.0945097746019883e6 229500.98973075507 3016.5822679133703 3053.7868399933477 2979.73110209783 -416.3038611392568
1421 1.1380200960999143e6 1.0945097746019883e6 230350.11905208882 2934.6233669700164 2968.488819668604 2900.745686601191 -418.97024248626917
1431 1.135479620008091e6 1.0945097746019883e6 225692.97392441638 2558.913727313503 2589.6249635706276 2528.9738327803957 -416.5552503264168
1441 1.1345243042622271e6 1.0945097746019883e6 227985.45739367747 3000.378532226937 3036.7353873247075 2963.631528512914 -417.3567116405211
1451 1.1329446822291848e6 1.0945097746019883e6 220651.12080455737 2357.459008575185 2385.4031801840047 2330.0501817314207 -415.5853907466531
1461 1.1329859547283219e6 1.0945097746019883e6 223421.32749669862 2487.5033210799916 2518.3700986237045 2456.6872543773366 -414.6942842299044
1471 1.1333413282580238e6 1.0945097746019883e6 220672.1549610388 2153.7714636796077 2179.8243701479837 2127.2656428784144 -418.041911709731
1481 1.1346969164407582e6 1.0945097746019883e6 222233.06747369881 2372.6647218980834 2400.1334137120807 2345.3271909248506 -417.66396612415565
1491 1.1311924641532823e6 1.0945097746019883e6 218825.59998934358 2212.475016465068 2238.9407851477054 2186.543825970694 -416.90615201475345
1501 1.1304723534556176e6 1.0945097746019883e6 218264.5832095859 2398.4852528840247 2426.8238116663524 2370.147689016608 -417.2889735253351
1511 1.1325726893399835e6 1.0945097746019883e6 221094.73392795483 2168.6365446991176 2192.743221992793 2144.583029869913 -416.19484590395456
1521 1.1288392479352413e6 1.0945097746019883e6 214099.99317834346 2308.815213616655 2335.2843810482536 2282.533214690122 -415.83105996276834
1531 1.1335931102330019e6 1.0945097746019883e6 216799.8423620613 2482.5122735062614 2512.051953568185 2452.70154565741 -417.4421107680564
1541 1.1339043333230847e6 1.0945097746019883e6 217471.74766599224 3005.708631728014 3040.532596860367 2970.5406229521022 -417.2110819190589
1551 1.1313263928036692e6 1.0945097746019883e6 217633.59842872532 2310.5245730908778 2337.7977151169 2283.829718489882 -415.79436241891153
1561 1.143248881747002e6 1.0945097746019883e6 225110.5741386118 3139.5255867617843 3176.990085910461 3100.826986302561 -416.1161508489204
1571 1.1317714513991259e6 1.0945097746019883e6 215737.889813966 2187.8660489712547 2213.7020234280853 2162.2098484918683 -417.80386669301447
1581 1.126852291527699e6 1.0945097746019883e6 209155.0558115507 2696.257922240344 2727.89431913843 2664.160770283366 -416.0698539627933
1591 1.126939904468067e6 1.0945097746019883e6 210419.93359919824 2220.071869024895 2247.469770113305 2192.440751791729 -415.5171078656779
1601 1.130975619209418e6 1.0945097746019883e6 214069.32075382333 2629.1628992877804 2660.1873720254384 2598.308281778422 -415.7476834669818
1611 1.1316521789281273e6 1.0945097746019883e6 214221.94524498325 3044.6648702028997 3079.7617606736176 3009.258719282163 -418.65860504165494
1621 1.1339476651583984e6 1.0945097746019883e6 213211.94360318469 2890.27769592292 2921.1710598071677 2860.4497583062034 -416.0341004984874
1631 1.1313852033633986e6 1.0945097746019883e6 214279.48962504743 2458.686578443515 2490.3933192262334 2428.811690329263 -414.28015072544054
1641 1.1261406177838424e6 1.0945097746019883e6 207843.88558986687 2137.8403816787413 2163.3356518919977 2112.335581391601 -417.93478496331926
1651 1.1283576025166449e6 1.0945097746019883e6 207949.24951447448 2916.996686837882 2952.7531770046157 2880.5702093083287 -416.30048151069354
1661 1.1305262030911106e6 1.0945097746019883e6 211393.17002756553 2149.536931812693 2173.8805021958074 2125.0551125532056 -416.4886601988818
1671 1.128557608294007e6 1.0945097746019883e6 207225.91972684878 2359.7829280559226 2385.4055253175206 2333.92181677938 -417.49324433271045
1681 1.12731553934702e6 1.0945097746019883e6 202139.02764304046 2249.9390006449353 2277.0313883779645 2222.0073689429487 -416.2658223078682
1691 1.1239756694491252e6 1.0945097746019883e6 199698.64833126008 2209.1703886116456 2234.261416704803 2183.8531500551726 -418.76625397563873
1701 1.128518747690296e6 1.0945097746019883e6 204938.2419245321 2003.0221328203477 2027.3456672367254 1979.832694498889 -416.37250450589096
1711 1.123611155641877e6 1.0945097746019883e6 198598.42587763324 2850.4336059647526 2885.843196163021 2815.437719498984 -416.9518290471044
1721 1.1257316859981644e6 1.0945097746019883e6 200479.39261064268 2316.278681273467 2345.2453686652802 2288.004021567298 -415.24611816611747
1731 1.1228716943976248e6 1.0945097746019883e6 200489.2686102228 2544.878374196469 2576.1790255217898 2513.885707866237 -416.4600990186184
1741 1.1218951347798207e6 1.0945097746019883e6 196827.34868474372 2023.6522817009893 2047.4032653122686 2000.199875524504 -417.9757678500712
1751 1.1247286446237129e6 1.0945097746019883e6 197023.3168190332 2614.956412697307 2645.133629472559 2584.972477051574 -415.68869725779666
1761 1.1244581948732457e6 1.0945097746019883e6 198411.7473205043 2251.757566216518 2278.7748247247287 2224.95300423665 -416.6472237749207
1771 1.1309736411589282e6 1.0945097746019883e6 204911.8951393609 2126.903319086311 2151.91104108681 2100.8970743611094 -416.7340506451114
1781 1.1228593318325363e6 1.0945097746019883e6 195912.14150037698 2251.471331602226 2279.6643471178368 2224.392868788472 -415.73169270800395
1791 1.1221411777780547e6 1.0945097746019883e6 194869.27546575162 2074.58534218568 2098.610011160419 2050.103904534805 -415.59713116798895
1801 1.1272159531570992e6 1.0945097746019883e6 202726.08513261395 2466.2434689004335 2496.9975893309966 2434.7946315696136 -417.74909565781627
1811 1.1210357585964887e6 1.0945097746019883e6 196118.98613493147 2599.7710819285967 2629.9799461141615 2569.4345828829173 -417.0908672419746
1821 1.1213589496064095e6 1.0945097746019883e6 192999.43196177695 1976.310506363953 1998.1150582844211 1954.2838871277477 -417.0270707049399
1831 1.1253596761063428e6 1.0945097746019883e6 197509.94060789718 1888.119564261985 1910.7500755633282 1865.408371921407 -417.08205059712526
1841 1.1215059330834255e6 1.0945097746019883e6 192682.11637694595 2508.13829914585 2539.319729872692 2477.2636745105156 -418.4916157933697
1851 1.1192137743858346e6 1.0945097746019883e6 191552.59683476604 2080.9483434950776 2105.5739679756616 2056.439526414227 -416.3558715845964
1861 1.1206760734127539e6 1.0945097746019883e6 188523.84422965022 2273.7657209804206 2301.0418254417746 2245.60497940004 -415.9891647459678
1871 1.1214087167315735e6 1.0945097746019883e6 191641.50218685565 1998.8054937813113 2022.3960384836687 1975.8813409573165 -417.1413331617179
1881 1.124390236358413e6 1.0945097746019883e6 194726.4849445571 2061.669955471998 2085.9351287792456 2037.321354595223 -416.48981270932615
1891 1.1299089663940074e6 1.0945097746019883e6 202264.4916979511 2572.161170795844 2604.5638657145428 2539.206929735278 -417.43702251866836
1901 1.117528401577068e6 1.0945097746019883e6 184398.65278549414 1983.2170157902563 2005.749145920292 1960.2718837849113 -417.8710493332789
1911 1.1205552145551422e6 1.0945097746019883e6 189900.59802049623 2132.5095435252238 2157.1652128025357 2107.197643035813 -416.25696127860806
1921 1.1187610748684043e6 1.0945097746019883e6 184875.92296597705 1949.8421914474604 1973.5107355740606 1927.3158165442658 -417.3732370706805
1931 1.1196992333707206e6 1.0945097746019883e6 189172.80032884775 2429.6326576680967 2458.6682249944924 2401.659166929693 -417.51858711549426
1941 1.1212471239867052e6 1.0945097746019883e6 190221.3264307448 2087.41439221355 2109.948525116173 2064.5843402077553 -416.98031351743634
1951 1.117823607775255e6 1.0945097746019883e6 187791.4065500425 2105.772380241896 2131.9858825080773 2080.2950806568642 -415.9753039778054
1961 1.1218385921321725e6 1.0945097746019883e6 189030.30689304665 1974.8020517235614 1997.6542331435253 1951.822921715265 -414.40834127319596
1971 1.1176128680020622e6 1.0945097746019883e6 185311.8037278453 2841.546010342191 2874.9301517816198 2806.5785153583206 -416.50432062363393
1981 1.120176676638424e6 1.0945097746019883e6 187588.28455613495 2249.688145501261 2276.6038404010596 2223.9727705912446 -415.34089489085756
1991 1.1174344286160164e6 1.0945097746019883e6 184019.55880547257 2015.0852314442536 2038.37956173825 1992.3514926950556 -417.4773057415903
2001 1.1266798363859574e6 1.0945097746019883e6 192760.931160341 2384.147744615524 2411.8932477802314 2356.782678097761 -416.9588738439126
2011 1.1189168578615165e6 1.0945097746019883e6 186470.96298758194 2722.667762175032 2754.4489087739753 2690.942558053146 -415.6603657403585
2021 1.1178342870016254e6 1.0945097746019883e6 184630.54135120998 1898.9841750379983 1921.4667098742489 1876.723949071401 -415.53313734769824
2031 1.11710484093509e6 1.0945097746019883e6 179918.90867916946 2468.034601426062 2497.8757610472253 2438.669335667939 -416.5605110831997
2041 1.1163452510621762e6 1.0945097746019883e6 180514.30143142963 2222.5758107036054 2247.4358939551294 2197.901383799908 -417.36127259811343
2051 1.1203999214543458e6 1.0945097746019883e6 184214.44854781873 2085.399129609538 2111.158538767085 2059.0022541194803 -416.5960801665524
2061 1.1172906049947878e6 1.0945097746019883e6 182161.68927809875 1984.0022383322853 2006.9144884398725 1961.082818810383 -416.2438710357213
2071 1.1170774977768199e6 1.0945097746019883e6 180362.8891207133 2207.6757976080753 2233.85819332799 2181.269654580859 -416.93941368630357
2081 1.1158548258642582e6 1.0945097746019883e6 176838.19257146897 1769.5411880544461 1788.9049109538862 1749.704985860053 -416.46325960240057
2091 1.1199977125734275e6 1.0945097746019883e6 184181.88830812767 3056.136557856572 3092.1620182465863 3020.120120651494 -415.81463513885194
2101 1.1154849783988795e6 1.0945097746019883e6 178753.4104532077 2155.6131210231715 2180.3655342404386 2131.3188441100556 -416.3852688687341
2111 1.1248634859291448e6 1.0945097746019883e6 186317.8255264926 1947.222564913261 1968.9309110304669 1925.41982973398 -418.0959919833734
2121 1.1183246211938444e6 1.0945097746019883e6 180902.00238086004 2124.7431656671506 2149.061536449464 2100.2640127083764 -416.68616148347627
2131 1.1253753204305714e6 1.0945097746019883e6 190250.64745111373 1977.7953202402948 2001.984822892925 1954.2304484514502 -418.5658960196809
2141 1.119749372824321e6 1.0945097746019883e6 180700.96697128357 2148.146098993374 2173.7844128914016 2122.787955850996 -418.2539380672757
2151 1.1142141338182525e6 1.0945097746019883e6 178192.52556881116 1772.8654367520944 1792.0699657260034 1753.057314285098 -414.87162953599807
2161 1.1147560206751984e6 1.0945097746019883e6 176265.85162757253 1732.62014439423 1753.5713718230627 1711.756049616103 -415.10667074387754
2171 1.1172765597632378e6 1.0945097746019883e6 176901.21363019533 2254.4848963409727 2280.3344921073103 2229.475964468692 -417.4707158622126
2181 1.1139147908111254e6 1.0945097746019883e6 174686.47624211066 2481.8789950925325 2510.2079938435913 2453.824520120991 -416.8390944745426
2191 1.1147185010858446e6 1.0945097746019883e6 174911.4205161904 2236.6328650335786 2264.1404290131272 2209.7566902254925 -415.6131156183906
2201 1.1135209781009369e6 1.0945097746019883e6 170488.67958779444 1984.0312933465425 2006.9449788421261 1961.1543158426928 -415.7454897166148
2211 1.1159111699653727e6 1.0945097746019883e6 174572.23647071005 1676.7188283476273 1695.9274410897328 1657.2949209743879 -416.1033837507073
2221 1.113460995720216e6 1.0945097746019883e6 171962.4473299676 2464.517554526544 2494.340382670887 2434.2131534606306 -415.3683952014342
2231 1.1156525003148722e6 1.0945097746019883e6 174083.56686116738 2758.799177677097 2791.8889101683494 2725.2416987143674 -416.1728211953183
2241 1.1127884762928786e6 1.0945097746019883e6 172124.39658696204 1781.8553681315507 1802.5728379091488 1761.1829666158833 -416.49656773204555
2251 1.1148822172751646e6 1.0945097746019883e6 172180.7970384758 2398.3549673748716 2424.139709278961 2372.3281317492906 -417.49728038650255
2261 1.1179239418727453e6 1.0945097746019883e6 175637.70176146974 1968.116932276023 1990.819194089389 1945.2617191088043 -416.76090349225586
2271 1.1156986437030437e6 1.0945097746019883e6 172532.1580653783 1690.5812535960692 1710.639294580955 1670.8503485525582 -416.83616735773103
2281 1.114634563248677e6 1.0945097746019883e6 171680.72601547028 2022.8303357600034 2046.9324366400158 1998.3917413576478 -417.1862053897241
2291 1.1167312370628486e6 1.0945097746019883e6 174579.80670124528 1950.9591009916933 1972.7576337696846 1929.027890586922 -417.2509505882145
2301 1.114357135127005e6 1.0945097746019883e6 171768.53700113043 1950.932922888437 1975.1833284525865 1927.3384778368957 -416.59036585757536
2311 1.1200545667243872e6 1.0945097746019883e6 178367.45887373286 1964.7389504030723 1988.5431072564402 1940.9758434572834 -414.4149227803357
2321 1.1125894236808817e6 1.0945097746019883e6 169859.41737176286 2201.216599817354 2227.1879565190634 2175.4027520557656 -416.416872819671
2331 1.1117803035480634e6 1.0945097746019883e6 168528.6458847559 1777.4576287850018 1797.5902065116775 1757.366949218618 -416.12206967634995
2341 1.1120731993528742e6 1.0945097746019883e6 166506.52111115513 1680.249625088819 1699.5920958322108 1661.2465667593356 -416.5241771540556
2351 1.1119066186608924e6 1.0945097746019883e6 166910.58849351248 1968.1667283638947 1991.7817201103935 1944.6854273068625 -414.64213635235745
2361 1.1160416390175018e6 1.0945097746019883e6 171059.1322487354 2278.8693518227383 2304.791989632508 2252.226444291633 -415.3808850020681
2371 1.1130006100512093e6 1.0945097746019883e6 166487.00122845828 1821.9839247203759 1843.7189826191554 1800.1965937107223 -414.7431471337503
2381 1.1145904800751524e6 1.0945097746019883e6 167200.63358004345 2015.1590821013244 2039.6103801080988 1991.487968591522 -417.09223381979075
2391 1.1127689024021036e6 1.0945097746019883e6 166811.4369985549 2065.6740960222787 2089.8011358158183 2041.6178636517132 -416.99073906492754
2401 1.1142554102555932e6 1.0945097746019883e6 166642.6665256485 1799.4448846687735 1820.768326913652 1778.4179739645333 -416.6554587717434
2411 1.113899191905014e6 1.0945097746019883e6 166949.44745784317 1811.4936806122992 1833.361986339261 1790.737691037702 -414.91783826354924
2421 1.1143643942816788e6 1.0945097746019883e6 168244.5276984156 1903.395762026413 1924.312171050368 1882.3375573068329 -417.8352868258322
2431 1.11346788340884e6 1.0945097746019883e6 166050.92461614247 1808.183004078486 1829.7630143241136 1787.160858288045 -416.24362198540337
2441 1.1144813414689132e6 1.0945097746019883e6 167215.00257896708 2108.9844698837856 2133.8127120895815 2085.183201377065 -415.04783835872036
2451 1.1131384275417645e6 1.0945097746019883e6 165313.17967267992 2114.2904610486853 2140.9038469769353 2086.964459875208 -417.07951112435313
2461 1.1134191149957394e6 1.0945097746019883e6 169020.07623801965 2071.723106637952 2095.7185167939383 2048.2723007589907 -415.4112073711185
2471 1.1114263318692842e6 1.0945097746019883e6 162825.3637181553 1745.4671956578777 1766.564885979874 1724.760519108342 -416.2059761965892
2481 1.1110208455134432e6 1.0945097746019883e6 161891.6023785778 1732.2364740669937 1753.9160326599592 1710.4553964756647 -415.7093490248919
2491 1.1123200923351806e6 1.0945097746019883e6 164552.44507518288 1590.6984990495116 1608.5939886948909 1572.4307817747315 -417.06193718731294
2501 1.1115790495368708e6 1.0945097746019883e6 163836.99141090328 1873.6781221753201 1894.7625362883668 1852.6017389401245 -416.7677390883686
2511 1.1174511616417363e6 1.0945097746019883e6 168994.86357012123 2309.8404009313313 2337.5224484310015 2282.6180285701935 -415.5691556023682
2521 1.1098420142658928e6 1.0945097746019883e6 160108.89247464595 1602.2955104239368 1621.9138927181139 1582.6751885051767 -416.74113663871333
2531 1.1127999990627936e6 1.0945097746019883e6 163167.73234433847 1814.6985806750274 1836.820217745045 1793.2262736399077 -416.7826840278379
2541 1.1167534961034337e6 1.0945097746019883e6 170163.8156974327 2736.893411249541 2768.185312737118 2705.3570629438073 -415.86602485358196
2551 1.111312556252879e6 1.0945097746019883e6 161559.01933325035 1626.7672906127423 1645.060999703603 1608.813783787175 -417.38735518388535
2561 1.1105304812722788e6 1.0945097746019883e6 158603.919718804 1773.6201463906104 1794.3457717945514 1753.4069674032257 -415.9324049860156
2571 1.111795810833353e6 1.0945097746019883e6 160601.21787730136 1660.0073172373557 1679.6972483825616 1639.5714938521996 -417.14543764317125
2581 1.1107304266479427e6 1.0945097746019883e6 159579.0639447987 1621.262259587653 1640.310967224651 1602.1590435340486 -414.7871399441052
2591 1.111979542944183e6 1.0945097746019883e6 162663.98402647625 1619.8537772114114 1638.6244688715883 1600.6663704760592 -416.1913282482409
2601 1.1150906994022315e6 1.0945097746019883e6 164165.09549895156 1753.6971391828674 1774.2662469107365 1733.7905663590363 -416.33312112578295
2611 1.1158421269260112e6 1.0945097746019883e6 164871.82392404464 1535.2980156244587 1553.3586634495941 1516.698162730827 -415.7729102221427
2621 1.109886129899019e6 1.0945097746019883e6 160082.09656793307 1956.0542760569017 1979.7650610094913 1933.420208938178 -416.4056709739551
2631 1.1131152151702775e6 1.0945097746019883e6 162244.98794333215 1666.486063486116 1686.7977645949245 1646.1344482745837 -416.07698099998316
2641 1.1140332583304339e6 1.0945097746019883e6 161870.17543118607 1882.9488497707239 1905.329110834189 1860.9003050452932 -415.3696137992079
2651 1.1102226437210743e6 1.0945097746019883e6 158551.92578991744 2147.0373724988317 2172.477496020436 2121.4304093849287 -417.8526924549864
2661 1.1094399348599822e6 1.0945097746019883e6 158375.7553619757 2303.016892657637 2332.0745299353143 2274.3663084037426 -415.9204610449133
2671 1.1128758494273764e6 1.0945097746019883e6 158750.1314474288 1767.2267141619889 1788.5682393476136 1746.7792846637021 -416.80699894387817
2681 1.111631939222007e6 1.0945097746019883e6 161128.57475438775 2054.965251550235 2079.05907540479 2031.689833731516 -417.51813197331967
2691 1.1122316715802462e6 1.0945097746019883e6 159876.54048424924 2082.759829793873 2107.3337961429766 2058.1458068676848 -416.60106679722026
2701 1.1121499417353196e6 1.0945097746019883e6 161307.35758802126 1983.2596682898507 2006.5881082145552 1959.436446399095 -416.57450340769964
2711 1.1096923378324541e6 1.0945097746019883e6 157087.49465882947 1814.0321350923632 1835.7734970193162 1792.8062659140114 -415.69825370364583
2721 1.1101613330290576e6 1.0945097746019883e6 156925.89054245793 1768.036893880304 1789.3936508439842 1746.5416702533248 -415.8979845507126
2731 1.1107954083307527e6 1.0945097746019883e6 158376.56007487862 1718.0202245285577 1738.2880990905994 1697.791777246252 -417.0324391660409
2741 1.1102682803658631e6 1.0945097746019883e6 159994.1829865979 1580.8527537548043 1599.269132091207 1563.2721139943603 -416.1769730754083
2751 1.1099540703790064e6 1.0945097746019883e6 158241.0485566948 1693.9712733601746 1714.5517185184788 1673.5344385381582 -416.94113694755646
2761 1.1103174459495612e6 1.0945097746019883e6 156803.52404274163 1586.8400273942016 1604.998688652369 1568.7590076336232 -415.70399254567457
2771 1.1095827814661134e6 1.0945097746019883e6 154715.97017706293 1701.4608123156265 1722.2155214588556 1681.2101420640145 -416.0403137912599
2781 1.1109886635189657e6 1.0945097746019883e6 156897.24170569537 1702.8979275183183 1723.3778547959355 1682.6991519409805 -416.6333885935026
2791 1.1124024572041146e6 1.0945097746019883e6 157677.6297626405 1825.3300238153552 1845.8391619312458 1805.0693825418357 -414.42499152319556
2801 1.1134932613012868e6 1.0945097746019883e6 160779.33758765378 1842.458548239828 1864.8625116435053 1820.263875121508 -415.0864719730118
2811 1.1085426320991672e6 1.0945097746019883e6 153789.26926623986 1782.3192805433664 1804.8350311562542 1759.9648144836806 -415.48372139043244
2821 1.1181263707603435e6 1.0945097746019883e6 165908.00636115257 1576.7650554843813 1595.3027820478794 1558.4798178623787 -416.8366881566193
2831 1.1131934560636494e6 1.0945097746019883e6 159849.92130879394 1647.6640375538566 1666.3303462750596 1628.7166856416843 -416.1736331569515
2841 1.110191915619741e6 1.0945097746019883e6 152567.6906434985 1532.636464125089 1550.080619195211 1515.272792388217 -417.49790634957594
2851 1.10945315098104e6 1.0945097746019883e6 155431.65295812875 1522.0377554026868 1539.605605992667 1504.801072539566 -414.96421464502856
2861 1.1170338577204293e6 1.0945097746019883e6 159935.75504581525 1761.2835425206301 1781.779403722204 1740.6502552437692 -416.6409261559222
2871 1.1118764939831817e6 1.0945097746019883e6 155755.22944876796 1671.3470212749587 1690.5728577749858 1652.2677654441093 -414.72536423850113
2881 1.1116883942460294e6 1.0945097746019883e6 154403.56905685988 1683.067608945137 1702.2484869698494 1663.6348306481993 -415.04866608890137
2891 1.1089898909680059e6 1.0945097746019883e6 153901.3862230007 1494.7671785753623 1513.017653751657 1476.7657181581844 -417.2617872044389
2901 1.111646313990408e6 1.0945097746019883e6 154955.35559498475 1721.7992069031438 1742.1891291418854 1701.799073088339 -416.47567076208765
2911 1.109611146116758e6 1.0945097746019883e6 154079.54851929256 2052.3845851543815 2078.3105260995876 2026.4627946375974 -415.1595279101683
2921 1.1079663785715564e6 1.0945097746019883e6 150612.81196166037 1612.714442041648 1631.8873550070473 1593.8303121348797 -417.9899967288368
2931 1.1097943911550145e6 1.0945097746019883e6 151127.42953916552 2042.3597201531945 2068.7054290564733 2017.020003449201 -417.5198887442029
2941 1.107469352024245e6 1.0945097746019883e6 149364.96958195622 2198.8117382680375 2226.3117529192405 2171.002102894667 -415.3078234018818
2951 1.1073270938089571e6 1.0945097746019883e6 149496.85011405803 1456.5785968351718 1472.9923518494313 1440.7526302569036 -417.11125524110946
2961 1.1088581718047562e6 1.0945097746019883e6 152065.88380452528 1830.2716658750528 1851.8711358889507 1808.5088108333318 -416.44166830204733
2971 1.1109301335850537e6 1.0945097746019883e6 152823.02818551887 1895.3667179227873 1919.5962396486334 1871.518606211474 -416.5422976959389
2981 1.109104119198168e6 1.0945097746019883e6 149990.465638107 1497.5998872245684 1515.6228919187977 1479.8480012546959 -416.6901308739102
2991 1.1110180813961506e6 1.0945097746019883e6 154110.98900963896 1538.0932752569154 1555.4759971015314 1520.4550638693106 -416.0222362723152
3001 1.1092533751041593e6 1.0945097746019883e6 151872.94199674472 1919.5535017308819 1943.1623326231406 1895.8938909707701 -415.4178371455937
3011 1.1108153992051687e6 1.0945097746019883e6 152900.64277201678 1762.607676200645 1783.3099635449355 1741.9978718820796 -417.2949431708041
3021 1.1091132210703236e6 1.0945097746019883e6 151732.171551205 1611.9228797582364 1631.9756466552706 1592.3452903094826 -415.51081492203963
3031 1.1091024081900138e6 1.0945097746019883e6 149642.0274981071 1549.7880481411912 1568.0791592073886 1531.269118343586 -416.0485653563846
3041 1.1110160895274954e6 1.0945097746019883e6 153462.56735275863 1569.7203741198919 1587.4057598270308 1552.3085676227417 -415.14380498291973
3051 1.1086531855775004e6 1.0945097746019883e6 150406.01490379797 1460.4331191653043 1476.6911012982687 1444.032705015577 -416.27711125945336
3061 1.1110344045034605e6 1.0945097746019883e6 153110.76800932855 1704.6531076448277 1724.7499018541735 1685.01831574465 -416.4414722737835
3071 1.1133392741101505e6 1.0945097746019883e6 154027.1680342528 1541.9113976981873 1558.1881715821469 1525.1935681139935 -418.775089047519
3081 1.1110213742211459e6 1.0945097746019883e6 152017.7088019679 1687.2252306587532 1707.1289766037103 1667.9120821530264 -416.38321743511835
3091 1.108594250866532e6 1.0945097746019883e6 149847.6866627607 1548.5786482486053 1565.7949636198693 1531.0888429532574 -416.3371531993228
3101 1.1140265113113737e6 1.0945097746019883e6 151751.70145229824 1524.6831940396498 1542.6807752654984 1506.5575059543025 -415.6161649389296
3111 1.1128016470911556e6 1.0945097746019883e6 151353.40334800238 1784.3526928562721 1803.4338852264514 1765.1156165530244 -415.5318970766856
3121 1.1090338348719282e6 1.0945097746019883e6 148593.81440646408 1521.521084921738 1539.932078331316 1503.5363619775094 -418.2054971361602
3131 1.1081274875765452e6 1.0945097746019883e6 147286.5260262944 2108.5409102505555 2134.9738009340194 2083.395296016214 -416.6619783405465
3141 1.1098665044119186e6 1.0945097746019883e6 148170.60640435875 1590.8147187131442 1608.6502076252827 1572.7420223014724 -414.70249893554586
3151 1.1154207775243472e6 1.0945097746019883e6 155167.02493384696 2445.8958144831768 2474.3486669508925 2417.4654779688512 -415.7865174943697
3161 1.1070378062470679e6 1.0945097746019883e6 147558.4094622907 1455.9295349076224 1472.4760050122136 1439.567817065272 -415.8201011968389
3171 1.1093181195464053e6 1.0945097746019883e6 149799.32724609622 2035.1565529082127 2061.3500740887716 2008.9788792863844 -416.6069320035731
3181 1.1085323593109667e6 1.0945097746019883e6 149385.44488073819 1699.2631692101875 1719.761404496551 1678.61863905693 -415.44690539562333
3191 1.1078288347180123e6 1.0945097746019883e6 148445.4700084535 1684.3401559048605 1704.8360193587378 1664.015040186891 -416.32471316845977
3201 1.1074546677396453e6 1.0945097746019883e6 146782.51567168473 1502.3663868283188 1518.9869886187114 1485.4673721879196 -415.3220387789979
3211 1.1089240396450532e6 1.0945097746019883e6 148124.15601380577 1623.719901640028 1642.8737548716774 1604.2578080792955 -416.5743745901982
3221 1.1103643605526271e6 1.0945097746019883e6 152003.1569908312 2612.742133718719 2643.9077294030994 2582.3560282061003 -415.3147064881933
3231 1.107423397366569e6 1.0945097746019883e6 144474.32950018565 1873.639857359802 1896.7713280143034 1850.250595144869 -415.881082335851
3241 1.1085582615474185e6 1.0945097746019883e6 147299.606527674 2035.356539240088 2060.206121966565 2011.100381887935 -415.14441536402995
3251 1.1083932116975833e6 1.0945097746019883e6 146159.73816634386 1814.9957532516928 1837.1842100004296 1793.3208445832895 -416.51275545156244
3261 1.1080604249923131e6 1.0945097746019883e6 147691.8140430028 1457.3771004078578 1473.5822751501764 1441.3416825915863 -416.5516057454007
3271 1.1072490554208872e6 1.0945097746019883e6 146706.00973324187 1508.9588263411363 1527.3611822368073 1490.1967953852518 -415.50309409692056
3281 1.1074893029271385e6 1.0945097746019883e6 145665.26920469975 1559.4756459244818 1579.1997303563587 1539.5742909598125 -416.6037007891373
3291 1.112839122799561e6 1.0945097746019883e6 151615.60939259757 1517.9555940939495 1535.8270365246747 1500.0829917403169 -417.14130341893974
3301 1.107792427861987e6 1.0945097746019883e6 145115.92438404012 1625.2576423625985 1643.5060588214103 1606.7620837232494 -416.2443511948494
3311 1.1176509652851732e6 1.0945097746019883e6 156288.34209258406 1612.0913044695071 1630.4892546617064 1593.4436723376473 -415.96982904112633
3321 1.1077178430970104e6 1.0945097746019883e6 145702.6761286221 1585.9632506982703 1604.0995717347173 1568.2552518320454 -417.2078696462517
3331 1.1075449605990741e6 1.0945097746019883e6 145415.08574237698 1567.918030783771 1586.2970551434178 1550.2145388855704 -417.71806717201474
3341 1.1074928237491427e6 1.0945097746019883e6 145951.26303424055 1435.5502466406924 1452.584781540266 1418.3322247544756 -416.03445887659575
3351 1.10630375366507e6 1.0945097746019883e6 144407.72812822773 1435.3774984781828 1452.6486019571203 1418.1325516854308 -415.5630081595908
3361 1.1081820002051438e6 1.0945097746019883e6 147048.6120540552 1479.332179330646 1496.2038147742041 1461.8650818868452 -416.6962632030337
3371 1.111462270775192e6 1.0945097746019883e6 147974.0092708881 1616.8915519779116 1635.9553071722726 1596.9465051440247 -415.2130537542706
3381 1.1065994579567194e6 1.0945097746019883e6 144633.12902551208 1605.0709444678962 1623.2750046076108 1586.9517935952344 -416.1399473142568
3391 1.1074463737774827e6 1.0945097746019883e6 144710.4802782224 1463.6901702588693 1480.9642061492466 1447.0351615678119 -416.4285765506115
3401 1.1075774825404799e6 1.0945097746019883e6 143039.3359883763 1478.5424759864825 1496.7093284195353 1460.5809622579295 -414.78295473505773
3411 1.1084632531255544e6 1.0945097746019883e6 145230.19954459261 1497.461348927682 1515.2361559719557 1479.9698434227812 -415.25625229506505
3421 1.1078938789614537e6 1.0945097746019883e6 145652.75491443565 1420.0334395091115 1435.9991040558505 1404.3377112019605 -416.0918336860218
3431 1.1119067693122413e6 1.0945097746019883e6 149454.3428655259 1553.0929581442717 1571.678513954719 1534.1302528857916 -415.24078714966447
3441 1.1115770630174442e6 1.0945097746019883e6 147533.2649404555 1820.4418768979392 1842.5428372361894 1798.4138138464557 -416.15789606398965
3451 1.1101383535148213e6 1.0945097746019883e6 144003.4925257751 1440.4207555829253 1457.7316620703032 1423.1742260050432 -416.7807550537764
3461 1.109442159301475e6 1.0945097746019883e6 146333.99108306758 1602.2588957416879 1619.1877266040703 1585.599679563319 -415.13695625936833
3471 1.1092311855698286e6 1.0945097746019883e6 144298.45300417894 1563.8470541653458 1581.9968467241522 1545.7306391227112 -415.73471301587983
3481 1.1095204451442566e6 1.0945097746019883e6 145872.1136197508 2079.892924503729 2104.6372264021925 2054.916213809067 -415.76331509784757
3491 1.1079129989223352e6 1.0945097746019883e6 146964.44017959852 1601.145059053552 1621.0262683681392 1581.87692197611 -416.651895106862
3501 1.1064402713529796e6 1.0945097746019883e6 142639.364757707 1351.310256686478 1367.388653175233 1335.1598408926204 -416.03281373756954
3511 1.1094358664534758e6 1.0945097746019883e6 146348.99383594425 1574.762289818761 1592.4085981843023 1556.5755529311255 -415.059030729164
3521 1.1093007173112263e6 1.0945097746019883e6 146411.15299484483 1929.8164556666272 1952.2416355484822 1908.2379611193528 -417.2780837528508
3531 1.1099331769975356e6 1.0945097746019883e6 144355.4292620318 1890.1898131929352 1909.834197860962 1870.0855211047517 -417.7159733045795
3541 1.1075473756077983e6 1.0945097746019883e6 142514.46283439384 1534.9388137426897 1553.030089981844 1516.7111185418034 -416.14402656880026
3551 1.1075242216610243e6 1.0945097746019883e6 143969.06551953434 1559.3463971725364 1578.6294326497439 1540.4633939518767 -415.65390085359616
3561 1.1119397609390952e6 1.0945097746019883e6 145651.09836205273 1388.1928999826116 1403.7121073743797 1372.1680490411513 -416.33143841221255
3571 1.107140159445625e6 1.0945097746019883e6 141706.8241126778 1840.6743181349884 1863.1785379469404 1819.1542649679575 -415.69236520740236
3581 1.107685649248812e6 1.0945097746019883e6 142875.79431715744 1799.8409672258338 1822.0781817694326 1777.880604983976 -416.25925229764465
3591 1.1061020783992296e6 1.0945097746019883e6 139245.2420153942 1545.2132075724248 1564.3380990344733 1525.8212220967055 -415.1406198086654
3601 1.1096505356080139e6 1.0945097746019883e6 144768.7459996916 1857.9269489609762 1878.1686566570481 1838.0170495682542 -415.9464568887364
3611 1.1060476692973336e6 1.0945097746019883e6 140435.19953122424 1837.2253992644362 1860.324662322564 1814.3646551029703 -415.3315840780898
3621 1.1061879781676019e6 1.0945097746019883e6 140062.50579554448 1875.081207428793 1897.2782859007368 1852.6781794074452 -416.50833059874947
3631 1.1092097346211888e6 1.0945097746019883e6 145193.0301287596 1858.606817902877 1881.4224894777194 1835.550357402487 -414.5860216646421
3641 1.1096479774626177e6 1.0945097746019883e6 143658.12203172286 1391.5535383477402 1407.7710664562392 1375.5495202529905 -416.5005621144886
3651 1.1068207452520975e6 1.0945097746019883e6 141441.43762868052 2043.421580333512 2068.278601551583 2019.101870950812 -417.13498102684923
3661 1.1055963159054802e6 1.0945097746019883e6 140596.4559165632 1684.273000652662 1704.6439352673976 1663.6136434507196 -416.0536634344867
3671 1.1068040099014328e6 1.0945097746019883e6 140709.86137175525 1577.5602598164728 1596.1942986541844 1558.6692958178994 -415.4141875666775
3681 1.113334895380958e6 1.0945097746019883e6 147600.10514321146 1554.611480015758 1572.6721723356623 1536.4580451706995 -418.06606670329455
3691 1.1063731374033024e6 1.0945097746019883e6 140507.951859924 1499.4496375055544 1518.2522654775507 1480.6496262931905 -416.3936015980015
3701 1.109242971934293e6 1.0945097746019883e6 141825.78711671845 1703.0387461601742 1724.16660118512 1682.040643541547 -415.8149518030988
3711 1.1104748736739815e6 1.0945097746019883e6 145161.06906566815 2200.9822499161824 2226.660052799902 2174.769641211641 -416.709529662674
3721 1.1090274685743654e6 1.0945097746019883e6 141698.5280619958 1674.208209631952 1694.3521214378297 1653.9856633783681 -415.3655562479789
3731 1.1105334765643012e6 1.0945097746019883e6 143071.84342823812 1719.7048828408983 1739.7838566382338 1699.1604307585555 -417.21130477393484
3741 1.1086671734700268e6 1.0945097746019883e6 142198.27934373825 1480.321693874515 1497.1080639758513 1464.1717434555148 -415.4766181012506
3751 1.106562642032893e6 1.0945097746019883e6 138373.36250684844 1549.0984075789497 1566.898142926571 1531.1802192562043 -415.91273190760694
3761 1.1196834178112294e6 1.0945097746019883e6 152731.7091005763 1780.4827039933818 1802.5223565379301 1758.418835466239 -415.46241201146387
3771 1.1113753528080094e6 1.0945097746019883e6 144240.11989751997 1641.4565770150546 1660.4361067513273 1622.6569663058642 -415.87688978847854
3781 1.1080075308197304e6 1.0945097746019883e6 140845.97451308608 1607.6867723330267 1627.176605399727 1589.1141963285138 -415.709542458589
3791 1.107342851604902e6 1.0945097746019883e6 139389.02933880064 1551.5797489053555 1570.4408575789266 1532.2987868254904 -415.98416040580264
3801 1.109828581009391e6 1.0945097746019883e6 143191.54843224134 1407.668054733084 1424.1458807227025 1391.0753705833083 -416.9673657735987
3811 1.1091754257426998e6 1.0945097746019883e6 143201.0406968048 1770.3508789529599 1791.3041530687265 1748.6090871128115 -417.54054543782013
3821 1.106776299562949e6 1.0945097746019883e6 138176.92128450557 1537.4860458247006 1554.45847526614 1520.0531109266162 -416.8244279817474
3831 1.110632280370924e6 1.0945097746019883e6 144723.60053444386 1994.985893446622 2017.4902841594128 1971.9434354887119 -415.2718970621362
3841 1.1067473988706686e6 1.0945097746019883e6 137348.6078570855 1984.902553458913 2008.9125852062662 1961.0472016736585 -415.8772825143625
3851 1.1084257806921436e6 1.0945097746019883e6 140642.20683708772 1801.1998831507196 1823.0722098317283 1779.3798604533577 -418.3640026434383
3861 1.1060789321393345e6 1.0945097746019883e6 136608.7409645663 1659.6630361173152 1679.302041795829 1639.8289988004974 -415.7764279056554
3871 1.1068200719236396e6 1.0945097746019883e6 138170.71730482296 1356.6791290543238 1372.3779544619958 1341.0979315122506 -416.32324018186176
3881 1.109215346810495e6 1.0945097746019883e6 139034.2424403999 1453.5251534287454 1470.7732674230213 1436.5193026967816 -416.5311582882219
3891 1.1093502183598366e6 1.0945097746019883e6 141067.6074190961 1712.5612155829742 1733.4670159680923 1691.4210235416142 -416.28369328877693
3901 1.1095491628468607e6 1.0945097746019883e6 142146.82224385056 1541.878253557382 1560.0555882403983 1524.1692338800694 -417.7581652600748
3911 1.1088593865188933e6 1.0945097746019883e6 141783.3597427989 1853.7638970911382 1877.328833302065 1831.1361242486923 -416.0012084200673
3921 1.1077602418736012e6 1.0945097746019883e6 140303.44254649323 1918.5952884826659 1939.8302526960374 1896.5005929503043 -417.2070292685427
3931 1.108652664980283e6 1.0945097746019883e6 139405.67194905787 1968.3913852660367 1992.203573489183 1944.1889805881788 -415.0594310155333
3941 1.109196602615844e6 1.0945097746019883e6 140720.4595784018 1599.950131218692 1617.1275644651412 1583.0311590777285 -417.807228439993
3951 1.1080817221959808e6 1.0945097746019883e6 138586.47515160014 1409.0501001907644 1425.043558734027 1392.689084301408 -417.03582206420845
3961 1.106546203753278e6 1.0945097746019883e6 137094.98271405214 1720.783966876979 1740.902856687734 1700.5313874019462 -414.5254544450514
3971 1.1096628243501442e6 1.0945097746019883e6 140317.54365511908 1379.4857597277075 1395.9135289212527 1363.2389801140944 -417.7638996388373
3981 1.1060026573284974e6 1.0945097746019883e6 136688.67920704422 1631.340050338301 1650.9235050808052 1611.7335661547766 -415.6299278369996
3991 1.106067957762606e6 1.0945097746019883e6 136903.2443729187 1760.9473187965034 1782.3358558152256 1739.3834861250568 -415.81591308705293


==> data/simulation/fertility_squareroot_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 4.144573138582406e8 1.3134117295223859e6 4.1468904864543384e8 2.143759496717634e7 2.157432486163906e7 2.1306267272822645e7 -11682.84538187198
11 1.2204930010640353e8 1.3134117295223859e6 1.2207914184974428e8 3.86869148722047e6 3.8933574743084833e6 3.8445409692136343e6 -4428.657480760466
21 6.203643463175226e7 1.3134117295223859e6 6.096502749416735e7 1.461598955498836e6 1.4713450911128765e6 1.4518574089806976e6 -2419.732400547431
31 4.0677467948109e7 1.3134117295223859e6 3.9943704761260696e7 811198.044647508 816716.4756686392 805657.4985503623 -1406.694929735088
41 3.042888773815883e7 1.3134117295223859e6 3.012934477155449e7 539725.3566910982 543777.3424602652 535630.423448319 -1152.335911533801
51 2.3772922701719463e7 1.3134117295223859e6 2.33407058490496e7 375463.2222185307 378329.8390093798 372690.28231156664 -1005.7761380758457
61 1.9639765667841036e7 1.3134117295223859e6 1.9265824544475067e7 286722.9937757437 289067.75064314186 284365.98999536876 -979.2034329841787
71 1.6499196903684644e7 1.3134117295223859e6 1.5888875042184051e7 223261.37921435857 225150.2851781668 221400.99650717314 -906.4460046960086
81 1.4325366472230947e7 1.3134117295223859e6 1.3841144910544116e7 180087.2783597893 181661.39205639088 178549.06502410673 -1054.6404862237646
91 1.2479551059080355e7 1.3134117295223859e6 1.1993053661107553e7 155979.20208430756 157397.40542812165 154578.65681315886 -740.8110337292071
101 1.1158614070031058e7 1.3134117295223859e6 1.058780441194778e7 129287.53388726914 130469.8081894481 128130.9310986347 -705.9889934046656
111 1.0036797688349253e7 1.3134117295223859e6 9.409556376574218e6 108218.04703075165 109177.09822867965 107259.49077961606 -668.3770656178397
121 9.139858722540598e6 1.3134117295223859e6 8.4957457642292e6 100026.32839193846 100918.011199186 99116.07547300644 -634.3241725754364
131 8.433784066540418e6 1.3134117295223859e6 7.801450883762324e6 89248.22641455746 90085.12019265961 88412.94000885755 -569.2152578975107
141 7.82821232284257e6 1.3134117295223859e6 7.303740080935068e6 79235.53226350922 79992.85834462529 78463.15418713386 -592.564283944962
151 7.309563078989286e6 1.3134117295223859e6 6.651912833694388e6 71924.85505757398 72600.89229572528 71248.87974182758 -572.9396937221177
161 6.934116397761164e6 1.3134117295223859e6 6.32109465393505e6 76057.4233267449 76875.07354885517 75257.58459182522 -571.67416485052
171 6.527828156847292e6 1.3134117295223859e6 5.738591579204232e6 63476.16422952654 64096.56042692068 62825.78940507491 -549.4288570377528
181 6.15318858173852e6 1.3134117295223859e6 5.5026909837625995e6 58146.67250223834 58713.34492826932 57582.21034879448 -561.3075024435665
191 5.840890612985864e6 1.3134117295223859e6 5.152568072090265e6 52260.69220468948 52795.32081585142 51743.24308036252 -532.3452044349342
201 5.630178038462841e6 1.3134117295223859e6 4.947985610089221e6 51086.37680688111 51596.97429220219 50575.61195908316 -556.6299800330498
211 5.342040826506493e6 1.3134117295223859e6 4.679569625418674e6 47437.93327950736 47894.5358822782 46971.46469909503 -522.4145701259775
221 5.084696520824856e6 1.3134117295223859e6 4.40568370134127e6 42829.8158078706 43243.56321547428 42415.79929209287 -542.798473255949
231 4.870181473224028e6 1.3134117295223859e6 4.1938227632513186e6 40233.46391526223 40653.124113108264 39812.03413835332 -497.079586867603
241 4.691429770706274e6 1.3134117295223859e6 3.988396264878075e6 38997.42368256366 39405.230464867185 38594.02696918096 -514.5295957765178
251 4.519318273134362e6 1.3134117295223859e6 3.8058576350767664e6 37236.55405184981 37626.14396493659 36851.205661767424 -520.902509848883
261 4.358151662733823e6 1.3134117295223859e6 3.6363574334802274e6 34687.67841805889 35049.027357965846 34337.70767643371 -509.737906858782
271 4.209421892027487e6 1.3134117295223859e6 3.5265840308803013e6 32141.956448500718 32469.89630600728 31809.889834856855 -487.82679767006715
281 4.1136247641767366e6 1.3134117295223859e6 3.368574574927332e6 32468.714595685542 32823.54617866994 32117.24574604513 -536.5574375870925
291 3.963091030963324e6 1.3134117295223859e6 3.179536749439534e6 31143.092900227744 31474.020556237665 30808.942828119547 -495.4088708159001
301 3.8594715318765687e6 1.3134117295223859e6 3.098938749639783e6 30069.32225142894 30383.802340514565 29742.262024674274 -513.3644365367447
311 3.7460424115526844e6 1.3134117295223859e6 2.982853858309227e6 31719.907274375488 32061.584685174825 31385.510790872082 -517.6696081961242
321 3.6451106849557133e6 1.3134117295223859e6 2.872240551896124e6 26397.54577390548 26670.446383759456 26127.060408315872 -502.4058831297584
331 3.5502181775004175e6 1.3134117295223859e6 2.767597771685998e6 25817.440008177357 26077.74656750926 25546.67846189981 -479.34698848247046
341 3.4864980728968848e6 1.3134117295223859e6 2.755465202225768e6 26412.720653707976 26700.309029698645 26129.122473308485 -494.7301214380959
351 3.408409431849243e6 1.3134117295223859e6 2.6512944847649396e6 26432.43536369265 26737.001374884036 26128.030683940462 -485.1074457433174
361 3.319023530697038e6 1.3134117295223859e6 2.550287660204356e6 23541.608420565448 23786.23270210177 23291.680386588538 -459.3341365597239
371 3.258962724437775e6 1.3134117295223859e6 2.513320777204181e6 22873.99709200859 23126.74887021244 22630.489387628 -485.16273541636957
381 3.2002744866656223e6 1.3134117295223859e6 2.430089665177072e6 23802.429694429942 24071.55734004083 23524.169629912147 -483.0643953730547
391 3.1250893853730913e6 1.3134117295223859e6 2.344290368796548e6 20872.016455545283 21107.053163399614 20641.954810375206 -455.4246720355739
401 3.082136424883788e6 1.3134117295223859e6 2.3071629419598607e6 22979.393581760436 23246.875943310213 22711.6776993599 -464.263228446128
411 3.0273666225092025e6 1.3134117295223859e6 2.241638453503091e6 19867.476048624932 20088.37888317221 19651.924338558016 -449.8412543507365
421 2.982546483989612e6 1.3134117295223859e6 2.204709092486751e6 21559.6837092833 21797.316725938173 21315.341904297544 -485.9124099131524
431 2.9135122992432397e6 1.3134117295223859e6 2.126110845601798e6 19041.091685806074 19247.3721751952 18833.256270931954 -477.462448421381
441 2.870022196943773e6 1.3134117295223859e6 2.0870287828322323e6 18662.532491889 18872.674791130437 18460.19498361455 -454.5973920736775
451 2.8314737313652486e6 1.3134117295223859e6 2.0403891664500223e6 17975.89666109697 18180.965763268257 17775.968145303166 -455.5325782729989
461 2.8063683258825717e6 1.3134117295223859e6 2.0080678893626092e6 18164.54729218767 18362.395048624465 17966.690538258965 -457.8610906658264
471 2.7538494313461557e6 1.3134117295223859e6 1.9530105420362977e6 16985.98990257849 17171.346804917604 16800.190831795357 -479.2319811122025
481 2.7122096721572643e6 1.3134117295223859e6 1.9245744004482524e6 17023.89836646405 17208.241801760716 16831.21613804181 -451.6308376662113
491 2.683032014370431e6 1.3134117295223859e6 1.907673956556221e6 17512.331978287883 17705.74271740477 17314.541986142685 -454.39177350211526
501 2.6486350744992304e6 1.3134117295223859e6 1.8482454332963766e6 15894.774260159485 16064.446555131879 15723.58484420905 -450.2045659093591
511 2.613603355685381e6 1.3134117295223859e6 1.8131333423077285e6 15746.29588297226 15916.484745180273 15575.34827848899 -458.7534627003852
521 2.580801504375563e6 1.3134117295223859e6 1.763902910506022e6 15651.251835101673 15816.010498792451 15484.061868914452 -457.5827571925242
531 2.54391911381055e6 1.3134117295223859e6 1.714143012218171e6 14858.462948693003 15015.551278146782 14704.145441937722 -451.5230449819394
541 2.5202770610965686e6 1.3134117295223859e6 1.6883101668532826e6 15337.502593844025 15508.504106383649 15172.812292311019 -455.83648598999844
551 2.487059126921814e6 1.3134117295223859e6 1.673287790058425e6 14974.778190617959 15141.604723372944 14804.24131119008 -454.43056061689026
561 2.46344304256811e6 1.3134117295223859e6 1.6513111083425719e6 14535.355159498698 14698.921750747952 14378.152387759572 -453.7624789999777
571 2.442078076052091e6 1.3134117295223859e6 1.6181031399788153e6 15992.219309569493 16178.889707168819 15804.978967253353 -457.2900293292215
581 2.4127643990612607e6 1.3134117295223859e6 1.5631507696198793e6 14157.857143803169 14318.428994200955 13997.377621786047 -446.2934967929014
591 2.388702565548192e6 1.3134117295223859e6 1.5531084479402306e6 14271.688478324253 14435.247977960325 14110.351729729717 -444.56625408321196
601 2.3571798089952623e6 1.3134117295223859e6 1.5217317501788302e6 12931.04954598009 13076.822829805249 12784.712745934314 -443.06118083126717
611 2.3389667325288723e6 1.3134117295223859e6 1.4992056274361636e6 13572.509687306068 13715.264305886803 13430.270271193112 -443.74813060026196
621 2.3126190924577103e6 1.3134117295223859e6 1.4822813298540656e6 12527.713525758807 12669.883890381288 12387.194866807718 -437.63109527658526
631 2.2988784960892233e6 1.3134117295223859e6 1.431021215686027e6 13178.833348251983 13332.031927106293 13026.62630321201 -446.514413284567
641 2.280024422199305e6 1.3134117295223859e6 1.4367395065873107e6 12399.834143897642 12544.554679303315 12258.757818183967 -434.0663541483174
651 2.2547905386919403e6 1.3134117295223859e6 1.4134749531153706e6 12007.050121086477 12143.07507237301 11873.450211470012 -447.9910726788765
661 2.2438632018371304e6 1.3134117295223859e6 1.419901904261179e6 12939.883348241121 13084.230033302336 12792.80371075611 -446.4923630158836
671 2.227415724746352e6 1.3134117295223859e6 1.3923012484335771e6 12840.141478646723 12985.259612824271 12696.213116488807 -458.16732290620956
681 2.1977564478499787e6 1.3134117295223859e6 1.346536065694837e6 12029.906763023451 12166.734529809866 11897.186956740476 -437.53796122931703
691 2.183356968754029e6 1.3134117295223859e6 1.3190950974380898e6 11655.664651793171 11783.91232116271 11522.969065075911 -434.8850909281846
701 2.171117424972873e6 1.3134117295223859e6 1.3219252654796287e6 11262.19013769598 11388.332560403394 11136.911086190776 -446.03734175871307
711 2.1477245053388015e6 1.3134117295223859e6 1.287529437883108e6 11682.99046305822 11813.771357522264 11553.204101956586 -442.3647892474337
721 2.1422108380022487e6 1.3134117295223859e6 1.2876395512978316e6 11687.747977391984 11824.73151166076 11550.07560753802 -443.33189036194614
731 2.1251138924794435e6 1.3134117295223859e6 1.2587794653215609e6 11389.251300382006 11519.72217595442 11259.166827333635 -437.39516305984114
741 2.10091391736563e6 1.3134117295223859e6 1.252282453695682e6 10777.787637799129 10898.604166470099 10660.340606271651 -439.83326961557646
751 2.0914679599585838e6 1.3134117295223859e6 1.232586415656054e6 11204.766503290897 11335.854579060615 11077.462854946376 -437.4390036040483
761 2.0891751954541588e6 1.3134117295223859e6 1.2293594584941661e6 11942.944818895965 12082.196532676156 11802.281642046233 -431.7697331855725
771 2.065812784093603e6 1.3134117295223859e6 1.1828871741253445e6 11539.804187343267 11668.673989370918 11411.718393919502 -437.6615991482541
781 2.0503124113316284e6 1.3134117295223859e6 1.1633618317675241e6 10435.086261161752 10558.769779257045 10315.692878743197 -426.73523117258026
791 2.0391357114006137e6 1.3134117295223859e6 1.147301211896466e6 9934.512982118902 10048.538815459025 9822.966889617897 -444.1526363981679
801 2.0225051949216393e6 1.3134117295223859e6 1.1302953431954908e6 9587.075023435016 9695.677668723147 9474.870701439751 -444.0485040194476
811 2.0082990178128579e6 1.3134117295223859e6 1.1208331104039974e6 9646.418197842731 9753.934702766577 9537.819848672107 -437.9951083509144
821 1.9941825856363925e6 1.3134117295223859e6 1.1105659349656054e6 9297.35537099093 9404.037082790848 9190.247089306307 -437.0090624545767
831 1.987968405635436e6 1.3134117295223859e6 1.1023095522846882e6 9880.56096593363 9993.129659057944 9769.627182019674 -430.44792077567627
841 1.9796625127215171e6 1.3134117295223859e6 1.0845009953718183e6 9343.22866472874 9448.842514235437 9237.707090795162 -447.2546705546725
851 1.972714049454568e6 1.3134117295223859e6 1.0801189907757768e6 9348.498374643677 9462.853474193293 9231.70856620252 -431.7838031152344
861 1.9493365239731858e6 1.3134117295223859e6 1.0675453474544073e6 8676.313073321026 8778.882011001324 8573.392055092683 -430.6994809258429
871 1.9494460935603203e6 1.3134117295223859e6 1.0601410505566911e6 9760.405045605998 9879.662977706324 9639.330565743105 -433.3548692223768
881 1.9346529181033918e6 1.3134117295223859e6 1.04933098810548e6 8778.055056426607 8878.032891360226 8678.097856038728 -432.3820458569074
891 1.9174530981346495e6 1.3134117295223859e6 1.0326480470357112e6 8748.698368924965 8851.281973661626 8647.607832872482 -433.05646335806676
901 1.9179727525719705e6 1.3134117295223859e6 1.031621386364049e6 9968.13244820449 10086.562800833128 9846.785947001908 -436.02744985508065
911 1.9155509204040004e6 1.3134117295223859e6 1.017690812789173e6 10124.78762793086 10241.693154350776 10011.03247953222 -431.92474931282675
921 1.8957622540456157e6 1.3134117295223859e6 995781.4764644282 8832.996676360852 8933.040517099731 8732.251381361797 -431.1913778261363
931 1.8914784174566283e6 1.3134117295223859e6 983159.4671901698 8669.269875291533 8770.94164922018 8570.377980209632 -423.8653959428843
941 1.8771248862690395e6 1.3134117295223859e6 969789.6010094396 8143.603630790341 8235.482899013188 8046.741581144005 -428.12140310992913
951 1.8684328702350482e6 1.3134117295223859e6 962822.6151510054 8087.603440458623 8177.108871503286 7997.0993003834665 -425.495793663962
961 1.8611309377947012e6 1.3134117295223859e6 958914.9310266372 8914.00929353508 9018.654149485408 8808.824199774444 -436.1083828307994
971 1.851864233005051e6 1.3134117295223859e6 947142.6724373914 8327.358883900848 8426.492999453762 8230.495742749508 -428.52911484912624
981 1.846632428726958e6 1.3134117295223859e6 953237.4785443033 8302.63439913291 8396.860649518903 8207.227341175094 -433.054861096071
991 1.8358405292108925e6 1.3134117295223859e6 929980.629806236 8235.475439592861 8330.881409882428 8140.945642157942 -432.4312622508789
1001 1.8300885252890107e6 1.3134117295223859e6 921007.1000438158 8291.165477178749 8391.689195405319 8193.359532984254 -436.6163141937211
1011 1.8211922613201966e6 1.3134117295223859e6 921425.4047641321 7465.544593461167 7547.710241420578 7382.57612275201 -432.72489175366377
1021 1.8141415297782593e6 1.3134117295223859e6 895149.8610943885 7644.309330751449 7729.420131908432 7559.589798181624 -432.5871162588335
1031 1.813245131342236e6 1.3134117295223859e6 894204.242213689 7693.653644772015 7780.976510990309 7609.499810526084 -436.78038424094706
1041 1.799656326969715e6 1.3134117295223859e6 865519.949161718 7347.426069789026 7430.655301514689 7264.523997675777 -428.72992096898105
1051 1.7965736242245664e6 1.3134117295223859e6 887126.2326581163 7657.514001756761 7743.182324255259 7573.988667572605 -437.5477393341542
1061 1.7838295262632892e6 1.3134117295223859e6 859338.3203406691 7095.069409007446 7174.214867970775 7013.606354101054 -425.42331162149173
1071 1.7777508436700613e6 1.3134117295223859e6 866267.9793038556 7003.740150461845 7083.980972153692 6922.917224506214 -428.1608863202437
1081 1.7755958778718314e6 1.3134117295223859e6 843177.1416919705 7088.295623276789 7168.365002440158 7008.363489161915 -427.82922360947765
1091 1.765371118498497e6 1.3134117295223859e6 847950.3325226131 6949.197318588293 7027.42812134855 6870.724645114904 -432.5959494108623
1101 1.7623974193486029e6 1.3134117295223859e6 840045.5847318004 6864.390090147363 6941.878168864082 6785.0721062547445 -430.79517917501596
1111 1.7596755878177998e6 1.3134117295223859e6 841177.1184519369 7073.03848011459 7154.481138677713 6990.199330386524 -427.2733031231086
1121 1.7555090626980716e6 1.3134117295223859e6 829719.810432489 7191.336281959884 7273.529105883195 7109.736755473086 -434.18953856671294
1131 1.7502142735424135e6 1.3134117295223859e6 829804.2532095189 6976.575873823055 7057.569311404044 6897.221764026483 -428.65947382286805
1141 1.7412517392272158e6 1.3134117295223859e6 809984.9580883804 6633.706078078752 6710.293512131233 6555.1113531833535 -429.0193188990425
1151 1.734891387379092e6 1.3134117295223859e6 800917.8823180539 6674.689337222334 6750.805935309566 6595.941331807313 -429.45002963250573
1161 1.7299316763586518e6 1.3134117295223859e6 800473.5231189306 7043.671663546264 7124.226806300331 6961.387007578623 -433.2767965219148
1171 1.7271438973258166e6 1.3134117295223859e6 801609.7889365858 6745.0923737527855 6823.473389569671 6665.547310153816 -425.72786982280246
1181 1.7193925985683207e6 1.3134117295223859e6 785564.0491977672 6908.055793900804 6989.678945687271 6826.038513136259 -422.673988806107
1191 1.7119766379436615e6 1.3134117295223859e6 786100.8719654802 6639.648751920903 6719.260388806911 6563.090949072702 -424.5691568042306
1201 1.7148941991568054e6 1.3134117295223859e6 783290.917976459 6964.769925496127 7050.901367010308 6879.691882583164 -424.99109485191167
1211 1.7060711929528178e6 1.3134117295223859e6 767125.9067652688 6552.492842447174 6633.588027010243 6474.080997503274 -427.3780709715372
1221 1.6992793633640725e6 1.3134117295223859e6 772642.2179230067 6604.13319047317 6679.673081098093 6526.216091314007 -422.96134881198486
1231 1.6921566194201633e6 1.3134117295223859e6 755675.3913388471 6278.15755282109 6350.918667937678 6203.382668755844 -424.1542445403335
1241 1.6889218636992732e6 1.3134117295223859e6 750647.8342778812 6289.602442756963 6361.6593919933075 6219.430501858214 -427.30409285711363
1251 1.6835265165326574e6 1.3134117295223859e6 741000.0738570184 6206.6170718451385 6278.943793592946 6136.415773483581 -427.4454341286467
1261 1.6776495314012114e6 1.3134117295223859e6 729389.095609913 5889.5702048055755 5957.260499899536 5821.12281211752 -420.93214020989655
1271 1.673477327005673e6 1.3134117295223859e6 732756.0069131317 6247.623865508005 6320.905154074132 6171.420396028197 -428.05404955294364
1281 1.6727147741580158e6 1.3134117295223859e6 725049.8871767165 6521.22503203867 6602.713002895532 6443.3253857930495 -427.31449761586686
1291 1.6681249515794208e6 1.3134117295223859e6 714436.954353518 6469.725944992112 6546.079889419441 6393.959545285987 -427.522124964565
1301 1.6661030466273357e6 1.3134117295223859e6 724139.7402184458 6699.960968598183 6778.651841027048 6622.211286235651 -425.43304138977504
1311 1.6609768212061755e6 1.3134117295223859e6 701756.5266876383 5965.3751427060915 6037.458762839191 5895.150265446582 -421.51869769060454
1321 1.6572180875117618e6 1.3134117295223859e6 714393.5579637313 6150.868513014825 6224.211849982735 6077.212052550432 -423.4059278714358
1331 1.6511837229853945e6 1.3134117295223859e6 702388.1138705689 5697.497493260297 5763.050083684897 5632.364071317882 -426.1781657473491
1341 1.6452490024737865e6 1.3134117295223859e6 689697.9279167423 5564.9587168037615 5627.857451877185 5502.260699997486 -419.1474123637396
1351 1.6461260423668693e6 1.3134117295223859e6 698406.7720605397 5889.595529015265 5959.537750969146 5820.644326124589 -422.4210222228571
1361 1.645141311092692e6 1.3134117295223859e6 684506.6204349063 6203.00019005681 6273.1463632151745 6133.166386242958 -426.1033382123192
1371 1.63810679773562e6 1.3134117295223859e6 680636.5521802527 6189.233278347281 6263.680832423991 6114.915452673295 -424.4418602051604
1381 1.6398605480719723e6 1.3134117295223859e6 675555.4848967652 5928.474237313306 5997.527641051138 5858.805401673275 -425.9907422770084
1391 1.6277744738512198e6 1.3134117295223859e6 666448.7272422063 5865.309184030354 5934.456883003993 5798.4896331813015 -421.89678228150024
1401 1.6247867530781738e6 1.3134117295223859e6 673379.1471587876 5746.827986586821 5813.193039408896 5679.431185854771 -424.7988274352188
1411 1.62539107757067e6 1.3134117295223859e6 664002.2664385608 6097.222506739132 6170.389621347289 6024.620501679731 -423.37751704627516
1421 1.6180746176478406e6 1.3134117295223859e6 660718.6601717225 5322.807360765507 5383.32527559129 5262.086290099666 -430.04890573805113
1431 1.6138496201510427e6 1.3134117295223859e6 650458.5897208172 5380.804902881192 5444.313025951208 5318.830009302922 -423.50149239341386
1441 1.61090657065936e6 1.3134117295223859e6 657822.5259858711 5402.716073727413 5465.101394265023 5339.528430705632 -425.5680210139563
1451 1.6084856151045936e6 1.3134117295223859e6 640270.6404751554 5393.101232919654 5456.574158471017 5330.51259024056 -421.0224716288926
1461 1.6101916305944426e6 1.3134117295223859e6 650224.7066716431 5804.482660170943 5875.366722767615 5733.609138115494 -419.01540422555007
1471 1.6021807510081297e6 1.3134117295223859e6 633930.5837158934 5185.820095744219 5246.369720389905 5124.335215137663 -426.0690133606707
1481 1.5990351714701192e6 1.3134117295223859e6 632851.0254631971 5243.43751783526 5304.290554967857 5183.117894962095 -425.8812450526822
1491 1.5955630779897647e6 1.3134117295223859e6 629876.7365459753 5104.859853067327 5166.506987912671 5044.293595236273 -423.5950568185138
1501 1.5930442706807426e6 1.3134117295223859e6 628333.7545234361 5104.8039339851575 5164.570791783054 5044.915310647489 -425.52164968968754
1511 1.5912669812556165e6 1.3134117295223859e6 628526.410756643 5151.141232518524 5209.688368546697 5093.191950696722 -421.9549671213749
1521 1.5871887498215998e6 1.3134117295223859e6 618422.4578168779 5104.512807923442 5162.949542200856 5046.42340050632 -421.56905735011367
1531 1.5859768810243963e6 1.3134117295223859e6 611733.2405344079 5339.669877126406 5401.7629411606695 5277.046147814666 -423.5453051142884
1541 1.5910229041948183e6 1.3134117295223859e6 617318.8575516209 5723.647940091461 5791.837575498669 5654.113005872267 -425.4547218969833
1551 1.582163447481555e6 1.3134117295223859e6 616036.3628425683 5082.9068872102835 5140.86940725136 5026.336726148548 -421.10733426418346
1561 1.5829441520544705e6 1.3134117295223859e6 605445.2889467258 5785.662709985981 5857.28195109692 5712.490227849984 -421.1703042092773
1571 1.5731054502907773e6 1.3134117295223859e6 603419.8465441295 4885.745591192424 4942.981557757765 4828.899704319862 -425.0974564592672
1581 1.5706752663897846e6 1.3134117295223859e6 595703.558556772 4865.865433554183 4920.311209695745 4810.220042093168 -422.1915341833054
1591 1.5672861974791817e6 1.3134117295223859e6 595133.5118106966 4834.077031952972 4891.2307672003335 4776.426386320069 -420.15829457940686
1601 1.5702930982162072e6 1.3134117295223859e6 597569.0439534314 5362.672187349571 5426.993146836402 5298.624423551458 -421.1741416159999
1611 1.566335489576928e6 1.3134117295223859e6 591688.6410945277 5198.372298648633 5258.808570979329 5137.348777917349 -428.12986696640286
1621 1.5695010865284412e6 1.3134117295223859e6 586995.4299763604 5456.48451662068 5521.001669888468 5393.877804337375 -422.104003683804
1631 1.5632904349100376e6 1.3134117295223859e6 591112.4400453537 5101.100921121335 5165.750813737039 5040.151192143122 -417.5453952665795
1641 1.5565134490055155e6 1.3134117295223859e6 581850.3991426143 4784.276812212388 4840.53986610546 4727.9719597167405 -425.5987064595346
1651 1.5559042230175969e6 1.3134117295223859e6 575740.9958518767 5032.629538020694 5091.896507741114 4972.310600577649 -422.0098321886191
1661 1.5542275522771957e6 1.3134117295223859e6 577037.9176594212 4620.426484958678 4673.887846338462 4565.790644833211 -421.4687186276508
1671 1.5535098793904402e6 1.3134117295223859e6 571579.9962156643 4870.271372927974 4924.300139516683 4814.931970567094 -424.3839123929866
1681 1.5512100292369907e6 1.3134117295223859e6 558768.7295761654 4804.440405239753 4861.740716590042 4745.567219276374 -421.8080710587671
1691 1.5446890293950136e6 1.3134117295223859e6 555982.3024021303 4768.575501129545 4825.022236836976 4712.3344458461415 -427.2921748303892
1701 1.5467611636093487e6 1.3134117295223859e6 560467.9650080567 4651.286846873258 4707.696773156269 4597.534150953438 -421.2453573947833
1711 1.5405857329739472e6 1.3134117295223859e6 550317.906450251 4674.030844429355 4730.008461825584 4618.559493754881 -423.6071327254901
1721 1.53991897464061e6 1.3134117295223859e6 548927.7555417173 4630.028310215341 4684.449750318141 4577.032237797087 -419.28814809776827
1731 1.5380469688151428e6 1.3134117295223859e6 556807.268457632 4899.825388566779 4958.92391442135 4841.29548827473 -422.11259502023756
1741 1.5337742444257822e6 1.3134117295223859e6 545143.2729342866 4455.79591065055 4507.495188221847 4404.473211964711 -425.8075910350938
1751 1.535604743002827e6 1.3134117295223859e6 540556.9828917454 4939.792486891754 4995.969667355587 4884.488743192455 -420.10766596491356
1761 1.5358329272683123e6 1.3134117295223859e6 545347.1980554112 4748.810381457357 4807.117587112812 4691.659426652526 -422.8608518867104
1771 1.5312590639331816e6 1.3134117295223859e6 542370.642740571 4545.4248753821585 4599.837959458009 4489.146549572802 -421.56518534301915
1781 1.5283582483810862e6 1.3134117295223859e6 535745.2164664104 4583.853059874412 4639.147031817147 4530.258154062098 -420.2880118567153
1791 1.5253864361082057e6 1.3134117295223859e6 532081.9168897772 4488.410827155648 4540.054074196817 4435.40419518229 -419.9284495008406
1801 1.5253899939543882e6 1.3134117295223859e6 540554.6466109324 4760.134098506219 4817.799404418998 4701.81470022183 -424.54666262746576
1811 1.5208676703628427e6 1.3134117295223859e6 535720.8016501127 4643.665461124886 4699.896158818846 4587.376891451588 -423.4896473550613
1821 1.522811806475682e6 1.3134117295223859e6 528410.435488856 4382.6811802667535 4431.671669658215 4332.958052025344 -423.05664445855496
1831 1.5179574899803884e6 1.3134117295223859e6 525571.3368357285 4256.500681748022 4307.563556057671 4205.030285510928 -422.38519055841334
1841 1.5144936928927978e6 1.3134117295223859e6 518855.227425232 4348.457493535475 4400.954408642003 4297.221808668875 -425.92899181880983
1851 1.5128712811166015e6 1.3134117295223859e6 521940.3114852843 4252.462821691094 4302.8370986227 4203.419742354508 -421.61307422388757
1861 1.5125189864416937e6 1.3134117295223859e6 508893.73604175495 4385.873927865392 4437.26994731017 4333.01190406903 -420.28531993987383
1871 1.5090136673385617e6 1.3134117295223859e6 513031.8852252745 4129.0885552293075 4177.186861731213 4082.506649661086 -422.63864034982447
1881 1.5096935205386265e6 1.3134117295223859e6 514135.474842526 4295.768493806598 4345.69911473222 4245.571940325136 -421.0528928904457
1891 1.51381222278419e6 1.3134117295223859e6 523905.27672077145 4952.887093443376 5015.222844586007 4889.454619037171 -422.8898648448717
1901 1.50322857647336e6 1.3134117295223859e6 498337.03432560625 4089.1630281345288 4134.598845618051 4042.76134854049 -424.45889334259874
1911 1.5032877766966198e6 1.3134117295223859e6 505329.0790548011 4175.719639506668 4224.164225314775 4126.316198346308 -421.2931873661464
1921 1.5005323317250505e6 1.3134117295223859e6 494318.3410687897 4085.138208909077 4134.747455047563 4037.8979037947142 -423.3157221198355
1931 1.5056893669002715e6 1.3134117295223859e6 508244.50470370956 4855.2755527379995 4914.755529343882 4797.798571061305 -423.6459604705243
1941 1.5018264530235445e6 1.3134117295223859e6 504518.46039643267 4307.231090765693 4354.870240678479 4258.787482388232 -422.20465058923963
1951 1.496800558929605e6 1.3134117295223859e6 502146.65942542447 4261.461148103623 4312.772212830022 4211.567137689122 -419.87722642641995
1961 1.4976773125534214e6 1.3134117295223859e6 494958.2752576321 4160.525910001579 4208.340467931547 4112.588525956764 -416.4138191120013
1971 1.4939693200305148e6 1.3134117295223859e6 493924.8278849674 4027.6216016844623 4074.547224310415 3979.1396507731474 -421.4207262041178
1981 1.492846218402845e6 1.3134117295223859e6 491091.54248501087 4087.891158691974 4136.12839574679 4041.6723942148546 -418.5390805808445
1991 1.4900356691463557e6 1.3134117295223859e6 486806.35026407137 3957.7380602023945 4004.839628868593 3911.7833982876095 -423.47898656541946
2001 1.492836570484139e6 1.3134117295223859e6 490276.0186112439 4118.49700281683 4167.272859275381 4070.8042078418357 -421.1782064221955
2011 1.4906971100945708e6 1.3134117295223859e6 490767.79456770193 4361.22569597146 4410.260357960115 4311.911968401741 -419.5829563377982
2021 1.4868642465197074e6 1.3134117295223859e6 484633.9577459118 4005.5261974831524 4054.1427790225 3957.621083292902 -418.8948459928256
2031 1.484796481462905e6 1.3134117295223859e6 472836.80655359966 4176.574187750563 4226.875797743364 4127.007329913699 -421.3563346311793
2041 1.4837776244113822e6 1.3134117295223859e6 475697.3578446915 3908.465893263433 3952.193770297373 3865.5680971770284 -423.06720560789404
2051 1.4838186104035676e6 1.3134117295223859e6 475413.0949767052 3987.0563020695085 4034.476455982812 3938.194135301334 -420.6524620741719
2061 1.479973197480891e6 1.3134117295223859e6 473186.5328177972 3896.19819043222 3941.2533482089093 3850.646840882397 -420.27114358989013
2071 1.4793847218881305e6 1.3134117295223859e6 469714.0842769686 4057.9152593219737 4105.199560957944 4009.781580652145 -422.0610012305873
2081 1.4774741343260834e6 1.3134117295223859e6 462724.7996689133 3796.7669238508965 3838.8841443605943 3753.618472654313 -420.83865816007994
2091 1.479359850689621e6 1.3134117295223859e6 471610.0115620204 4371.975779960045 4426.383519691536 4317.616612873606 -420.1404474321731
2101 1.4759386731714641e6 1.3134117295223859e6 466459.08132128237 3920.021630481911 3965.3348616440267 3875.8062550784466 -420.79785133833104
2111 1.4790127520242697e6 1.3134117295223859e6 466316.88006982865 3922.5721890112877 3967.4478619111887 3877.339021805164 -423.42272205146134
2121 1.4746489330019797e6 1.3134117295223859e6 465695.4144768774 4042.308015062653 4088.3435270001837 3996.033756361401 -421.0441630500415
2131 1.4777765168402556e6 1.3134117295223859e6 474674.082900414 4100.425974168652 4150.690811831666 4051.489542458145 -424.43172192452744
2141 1.4763168651261518e6 1.3134117295223859e6 462388.67009673687 4135.8314815169615 4186.342550611965 4086.079767093194 -424.7531734114358
2151 1.4688475071169946e6 1.3134117295223859e6 463265.0947044197 3741.2746989237285 3782.1157333990486 3699.0264799980537 -417.0246843843788
2161 1.4689515765430895e6 1.3134117295223859e6 456961.9643642662 3758.1725874338013 3802.7733062477328 3713.6829034674965 -417.60356663813366
2171 1.4680757331238745e6 1.3134117295223859e6 451313.5491892776 3757.3280438969427 3801.8825071841457 3714.4627372300074 -422.55992816426215
2181 1.4642759952346466e6 1.3134117295223859e6 450775.66841610614 3856.5019522134644 3901.2908990026945 3812.4171518158814 -421.71898508650764
2191 1.463571084885082e6 1.3134117295223859e6 448618.80256506416 3671.435694767339 3716.0579933097197 3627.7479462551023 -419.2353131239602
2201 1.4623804337087795e6 1.3134117295223859e6 439392.03378435026 3671.9756109892433 3714.6951037051767 3629.635400931599 -419.39498065350847
2211 1.4632998283131213e6 1.3134117295223859e6 444216.0774181062 3705.9235613023106 3748.5525698394245 3662.8332541251893 -419.37050633715637
2221 1.4605485885866608e6 1.3134117295223859e6 441679.5470688023 3825.9666824520787 3871.586478137268 3779.9216670273145 -418.40267470842457
2231 1.4596980201622394e6 1.3134117295223859e6 441037.5816401468 3873.301826760116 3919.390097673907 3826.452027016623 -419.9754672207994
2241 1.4593217917011306e6 1.3134117295223859e6 443444.48524954816 3696.716110914846 3741.4279230878715 3652.6273769401705 -420.68922099175893
2251 1.4575185053150367e6 1.3134117295223859e6 435653.68323766737 3772.0904877836733 3816.098695416462 3727.3470832026137 -422.96844968272086
2261 1.4617896065339448e6 1.3134117295223859e6 441744.0642749387 3970.9272646840827 4017.858542417782 3923.7578972623883 -420.9589195832313
2271 1.4561074126636893e6 1.3134117295223859e6 433327.742050352 3508.0005379845243 3548.7152090544273 3467.789240770681 -420.8886270708792
2281 1.4540065820933934e6 1.3134117295223859e6 432963.24788340554 3510.918233632203 3553.8355460333837 3467.6387380080464 -422.0425423193968
2291 1.453628339526163e6 1.3134117295223859e6 434237.9127635127 3750.195247207268 3793.832270637291 3707.027226552212 -421.6280207477796
2301 1.4520545265263058e6 1.3134117295223859e6 432150.7665349626 3499.645722596589 3542.3090244529976 3457.948724650625 -420.2736082310653
2311 1.4522891298952461e6 1.3134117295223859e6 434533.7839071219 3665.5285271077105 3708.9690658088434 3622.1352571551824 -415.1350929028928
2321 1.4514120360796817e6 1.3134117295223859e6 431102.54913915496 3880.518779399302 3927.5813324339106 3833.9989478764983 -420.0580434930807
2331 1.448351079203279e6 1.3134117295223859e6 426788.53904096194 3597.369230861565 3638.930938448348 3556.2150032241807 -419.27897140394026
2341 1.4464602633614196e6 1.3134117295223859e6 419134.33699820464 3381.5552432573377 3421.431692316301 3342.459360300191 -420.35443935804244
2351 1.4470707089204565e6 1.3134117295223859e6 421232.5749132808 3612.092863348498 3656.324070159388 3568.52016269824 -416.43377904466115
2361 1.4480871287727482e6 1.3134117295223859e6 422018.80330106034 3813.848393546437 3858.3185174254545 3768.256143141685 -417.89660968650816
2371 1.4467270363480109e6 1.3134117295223859e6 417234.4432167831 3631.968398415711 3675.2633894985397 3588.4500084593137 -416.604475778344
2381 1.4464110438536208e6 1.3134117295223859e6 414916.6817230613 3625.359590290756 3668.9987425567533 3582.7401795180367 -421.1688518392518
2391 1.4420919493962675e6 1.3134117295223859e6 414612.52356804366 3372.198670234739 3410.612621437359 3333.532503404908 -421.5861416929955
2401 1.4411139813546324e6 1.3134117295223859e6 410728.13736098807 3354.769046976109 3394.5138329955043 3315.925154680708 -420.3005010681474
2411 1.4405489030228187e6 1.3134117295223859e6 410726.19479810435 3399.787322778123 3440.850238267962 3361.2004107262287 -416.70678947294016
2421 1.4418868673664234e6 1.3134117295223859e6 414002.77734886284 3434.1546731697254 3474.1696666522444 3393.6156347885535 -422.54601069402815
2431 1.4395785392347097e6 1.3134117295223859e6 409113.25589973223 3346.9082709503828 3386.0935459853818 3308.601803274947 -419.59215528964677
2441 1.4380258762309104e6 1.3134117295223859e6 408051.6466881029 3482.788367976889 3524.6580385979214 3442.5164778154954 -416.99083640983434
2451 1.4379069580600087e6 1.3134117295223859e6 406519.93261608836 3525.6682251825846 3568.3827701111145 3481.413143882849 -420.97268474601134
2461 1.4379579398915807e6 1.3134117295223859e6 414992.9970475368 3586.423416628873 3628.991157224645 3544.2632039393043 -417.94932466389054
2471 1.435613584206907e6 1.3134117295223859e6 402062.1916112942 3397.3200194859737 3438.640389420624 3356.648856945227 -419.4320643378373
2481 1.4344031652979048e6 1.3134117295223859e6 399566.4981670676 3233.356046697653 3272.2699426538147 3194.677825240864 -418.3482380725441
2491 1.4364701667181407e6 1.3134117295223859e6 405061.04629178543 3381.596365720297 3420.537210077434 3341.364062869919 -421.06424939902394
2501 1.4331837269618001e6 1.3134117295223859e6 402947.126856164 3324.4415918402465 3362.412311098079 3286.462120256788 -420.29966740762427
2511 1.4352344369218003e6 1.3134117295223859e6 401925.79322291183 3673.0541247279125 3716.43841327639 3630.7835915581436 -418.0165255394398
2521 1.4307656699374449e6 1.3134117295223859e6 395146.9927595055 3141.6768518316103 3179.5464702798804 3103.3771928325846 -420.4199317941427
2531 1.4309516483575553e6 1.3134117295223859e6 395291.07156463363 3304.9110789832707 3344.523585857656 3266.166127917848 -420.0810181389888
2541 1.4344063185975638e6 1.3134117295223859e6 405974.6140023069 3947.018984802284 3993.7292958228404 3900.384037357888 -418.46620221720167
2551 1.429325266701123e6 1.3134117295223859e6 393410.2435119938 3151.712281002974 3188.9415300208952 3115.341480670458 -421.2208312757952
2561 1.4281382768845288e6 1.3134117295223859e6 385850.3810321788 3260.4429452047525 3300.370291922239 3221.5472473414297 -418.65122095654726
2571 1.4300717634369712e6 1.3134117295223859e6 391454.24213977077 3255.502221502238 3294.2294010922583 3215.6431704400566 -421.1020077720344
2581 1.4268530386548538e6 1.3134117295223859e6 388675.45280349324 3190.846407723773 3228.710729074947 3152.6016132089835 -416.3241196612305
2591 1.4265505541188493e6 1.3134117295223859e6 392571.2323424371 3180.540924805742 3217.4488225667706 3142.929451998925 -418.93998233525053
2601 1.4271118579096876e6 1.3134117295223859e6 389122.72728005087 3255.3693090913725 3293.655290305152 3218.3502074406297 -419.10606195122614
2611 1.4261247960747443e6 1.3134117295223859e6 388161.11922759964 3128.8852272973986 3165.614574121095 3091.1826386765047 -417.28999474987
2621 1.4237067709984947e6 1.3134117295223859e6 388564.6297295765 3208.325728193113 3246.7003017324505 3171.85683128975 -419.59773432819355
2631 1.4226718014162923e6 1.3134117295223859e6 384487.87129354477 3087.030485194668 3123.367688043051 3050.831832839384 -418.4275318068771
2641 1.4241679577415076e6 1.3134117295223859e6 382758.1578940567 3239.460914946823 3278.468250664286 3200.7468169334174 -417.08136870215435
2651 1.4202584450508286e6 1.3134117295223859e6 381263.0442716083 3232.7246772384865 3271.685780749823 3193.5110891903155 -421.6490760284845
2661 1.4216096165137454e6 1.3134117295223859e6 383433.5842510497 3597.2658886485106 3643.756402977066 3551.915132530449 -418.3171023479031
2671 1.4209897476704547e6 1.3134117295223859e6 375464.1656690569 3108.6110042636396 3145.3922092733887 3073.280691292125 -419.9475796226748
2681 1.4199459149910603e6 1.3134117295223859e6 383736.42005815817 3292.795233920705 3331.3856725179417 3255.707437750429 -421.33930798736066
2691 1.4203808914857486e6 1.3134117295223859e6 378780.67348119395 3205.4765066567147 3243.6292084331617 3166.8185079785912 -419.775221390192
2701 1.418685791340673e6 1.3134117295223859e6 381857.80666449654 3136.866977428326 3172.716847329511 3100.536564551269 -418.9610107721035
2711 1.4165638389658097e6 1.3134117295223859e6 375152.24582536926 3136.0453033938334 3173.479869382127 3099.259474512051 -417.6108701397805
2721 1.4163302389385735e6 1.3134117295223859e6 372673.0478794212 3065.9325029490888 3102.4643185026353 3028.9726156151396 -418.4088825232452
2731 1.4160736558864336e6 1.3134117295223859e6 374850.94039271405 3036.6728289991547 3072.710842934291 3000.8840674249573 -420.47570937127955
2741 1.4161477657270904e6 1.3134117295223859e6 380143.7782949212 3061.103306971485 3097.7174535543477 3026.2163467934324 -418.8609256864598
2751 1.4137038638882479e6 1.3134117295223859e6 374708.5220627166 3071.218308968677 3107.785480771006 3034.8390390883387 -420.00856766121217
2761 1.413112406534133e6 1.3134117295223859e6 369132.323516014 2958.321216893739 2992.035174193688 2924.804323968579 -417.81008105118497
2771 1.4130196984526005e6 1.3134117295223859e6 366157.4929468026 3031.1514375088195 3067.9647690537718 2995.017229538327 -418.60576882133864
2781 1.4139715883100834e6 1.3134117295223859e6 369221.790145799 3112.853873972294 3149.5167956638916 3077.1013825013088 -419.4858640729121
2791 1.414852823989361e6 1.3134117295223859e6 368800.37890757946 3209.461101696696 3246.731277222794 3172.422716808334 -415.3726011798153
2801 1.4133992336301084e6 1.3134117295223859e6 372299.97533045814 3099.5784608045947 3135.220110953945 3064.218670121503 -416.4331963481762
2811 1.410360452317174e6 1.3134117295223859e6 363958.4084256149 2881.0830981379686 2915.2064089425203 2846.7446971922573 -417.40113020444363
2821 1.4123421588179488e6 1.3134117295223859e6 371151.5872909715 2996.361325807146 3032.6423654908094 2960.613969062064 -418.3466326320665
2831 1.4094311406547637e6 1.3134117295223859e6 365659.9146127577 2975.8170345999233 3010.1056465888846 2940.5923225652355 -418.16986331927205
2841 1.4082164090691716e6 1.3134117295223859e6 355150.152685887 2825.3572759164704 2857.1684906213663 2793.8245745312215 -420.83337048288564
2851 1.4080184047952513e6 1.3134117295223859e6 363320.9490229495 2858.594569913756 2891.6045723484517 2825.914859212007 -416.0250592362331
2861 1.4127840258194134e6 1.3134117295223859e6 361388.94800773 3250.1854947711277 3288.932053318303 3211.3402179917252 -418.9888134116449
2871 1.4089508485392055e6 1.3134117295223859e6 359400.65094203374 3031.619993423077 3067.6957441122413 2995.9058521808247 -415.55973262896663
2881 1.410559603372552e6 1.3134117295223859e6 358014.6129439867 3181.7210902597235 3219.595584216111 3143.3281321360423 -416.3203647539509
2891 1.4055220153099583e6 1.3134117295223859e6 358749.920344456 2810.2965235387815 2844.2697051048226 2776.6738669710676 -420.43640069055596
2901 1.406399540053816e6 1.3134117295223859e6 355984.6439936137 3028.9809393165424 3063.9665032280454 2994.53939317166 -418.7126945902909
2911 1.4050772238889586e6 1.3134117295223859e6 357192.75665934966 3116.399410550918 3154.1316593667175 3078.6045356710583 -416.3383591990146
2921 1.4034378391100483e6 1.3134117295223859e6 351215.9860717146 2941.322456833301 2975.8241587862462 2907.5468575384343 -422.10172541325363
2931 1.4030445357757022e6 1.3134117295223859e6 347728.0304903544 3135.3150999214176 3175.48223200337 3096.512136403851 -420.67142250260304
2941 1.4021921653585096e6 1.3134117295223859e6 348316.552267239 3130.433135306761 3168.713464461426 3091.5593408277145 -416.53135778090376
2951 1.4015935304234414e6 1.3134117295223859e6 348231.3550946991 2736.7773831681675 2767.4185532542583 2706.919439291406 -420.3313446491949
2961 1.402243214580042e6 1.3134117295223859e6 350946.3559857785 2933.1017755161324 2968.1093807743687 2897.8909333069414 -418.82539859540714
2971 1.4008025507981798e6 1.3134117295223859e6 348577.1310096662 2875.061136146547 2910.4445503167967 2840.363099004 -418.4095152892039
2981 1.401986553765218e6 1.3134117295223859e6 345741.75958303164 2767.267896009886 2800.205317660818 2735.00329825209 -419.26305677810285
2991 1.3999384063107406e6 1.3134117295223859e6 348786.30780687154 2812.2773307887173 2844.0159158870547 2780.1706451542864 -417.7265387239079
3001 1.3987771203391973e6 1.3134117295223859e6 346258.106808394 2833.4065567401153 2866.193199396355 2800.503046598812 -417.31866879303124
3011 1.3999152952406087e6 1.3134117295223859e6 346428.25941724674 2881.7842357471454 2915.6582678281325 2848.1724781536836 -420.408277711973
3021 1.399336158556711e6 1.3134117295223859e6 346200.5919761802 2879.6852529492285 2914.1314135097755 2845.826130630489 -416.6202537487372
3031 1.3980090895506635e6 1.3134117295223859e6 340804.74332841125 2785.3155598368185 2818.0028128571994 2752.4048827061047 -417.9820022720046
3041 1.3986483961289688e6 1.3134117295223859e6 345716.8992455422 2805.5226579636987 2838.7013308918345 2773.296084470302 -416.2502989242405
3051 1.396877299369708e6 1.3134117295223859e6 342805.1279113152 2729.2235458245955 2759.9644018832914 2698.5058912638387 -418.3557429570773
3061 1.396287521679704e6 1.3134117295223859e6 341949.6543508141 2779.315519952118 2812.3021443214807 2747.124879820336 -418.8725433172083
3071 1.3980158886964638e6 1.3134117295223859e6 341113.4647642957 2818.073022365124 2848.573438473822 2787.2306713651774 -422.3932415223157
3081 1.3975067274697672e6 1.3134117295223859e6 340741.1176267068 2899.1746609895695 2933.0788439630282 2866.2349730362853 -418.40264148444834
3091 1.3965902321309247e6 1.3134117295223859e6 340996.05351104785 2882.7838920256513 2916.673755665711 2848.4120815298916 -418.6196603376404
3101 1.3992294785025362e6 1.3134117295223859e6 336143.3018023277 2978.284210416701 3015.1023298923033 2941.513520262434 -416.9176683036319
3111 1.397937409919138e6 1.3134117295223859e6 336324.5364138383 3027.36704162125 3062.464495660023 2992.1900217790985 -417.18661003682223
3121 1.3933494940862427e6 1.3134117295223859e6 333731.90158333146 2756.52676493489 2790.2173757042233 2723.37864724491 -421.84198478591975
3131 1.394477228213576e6 1.3134117295223859e6 333973.8754747988 3067.3738646557217 3106.2724551097226 3030.8340077117473 -419.4078640948274
3141 1.3963747641841595e6 1.3134117295223859e6 333852.31462524587 2944.1336097593044 2977.3805430458315 2910.3183240373014 -415.545626171086
3151 1.3944885717725256e6 1.3134117295223859e6 334389.2329868195 3153.5012838176526 3191.8926252044985 3115.6777448586568 -417.56478695556
3161 1.3908696776535455e6 1.3134117295223859e6 332861.8830293977 2628.921816690798 2658.322316844568 2600.0656180015108 -417.56574578976836
3171 1.3926893060751555e6 1.3134117295223859e6 334914.23955619475 2971.774692729513 3009.7979641376896 2933.607343991015 -418.8656485802709
3181 1.3919603718883717e6 1.3134117295223859e6 334837.4583196445 2773.361676638372 2805.667012524491 2740.701302179943 -416.8009654414216
3191 1.3913217944666492e6 1.3134117295223859e6 333389.99489802594 2825.908762734594 2858.8247984001464 2793.2253015047863 -418.1042252515639
3201 1.390083857791208e6 1.3134117295223859e6 329333.57566260186 2687.0006202582545 2717.187916155702 2656.3258957867224 -416.4889347088825
3211 1.3897598816559303e6 1.3134117295223859e6 328989.12202799437 2686.4365711198334 2718.4498533975484 2653.7833205594893 -418.9297163022046
3221 1.3892950697424994e6 1.3134117295223859e6 333317.0966589145 2848.2231716878314 2882.261771147586 2815.20527013789 -417.07960451953596
3231 1.3883869679643053e6 1.3134117295223859e6 322770.99628083786 2633.5009378333552 2663.8085379232894 2603.076498216911 -417.63345195573515
3241 1.3888316658212603e6 1.3134117295223859e6 326830.12262862653 2868.235313794017 2903.2826723092153 2834.0400439777145 -416.5319509201619
3251 1.387813528073079e6 1.3134117295223859e6 323044.13374073815 2753.2041546148093 2787.1131140865477 2720.2610988224164 -418.2551130529266
3261 1.3870753659096577e6 1.3134117295223859e6 327333.7044866441 2580.452855420166 2609.3448503930085 2551.751634396471 -418.56398780229546
3271 1.3872968396384239e6 1.3134117295223859e6 326535.53790522687 2680.285030663145 2713.27158277493 2647.184521383376 -416.8912575402942
3281 1.38730510310781e6 1.3134117295223859e6 323926.0721293845 2732.3270009316984 2766.5946408576297 2697.605659739786 -418.90936896525744
3291 1.3901874545058168e6 1.3134117295223859e6 329283.54583288264 2832.010952867508 2865.351710929673 2798.571599859751 -418.87428954240835
3301 1.3865090411598254e6 1.3134117295223859e6 321194.7674223991 2749.7784274442956 2781.282976807429 2717.9145867987186 -417.7183286654838
3311 1.3900667597007828e6 1.3134117295223859e6 326764.0199307598 2853.5957279846984 2887.6972612689556 2819.376953745126 -416.3584873831862
3321 1.3860433840108768e6 1.3134117295223859e6 321572.36957918166 2637.2091884358174 2668.3188298750624 2606.709548329476 -420.0830228919969
3331 1.384830349924012e6 1.3134117295223859e6 320753.52960167814 2482.142856298297 2512.3691637698635 2453.0856024268514 -420.96706509468675
3341 1.3833966856483645e6 1.3134117295223859e6 320642.03481052094 2543.931282055498 2573.946092566646 2513.553009243934 -417.6605152133831
3351 1.3835631793586924e6 1.3134117295223859e6 319804.4698892542 2548.107045753846 2578.9291358583214 2517.5049418696667 -416.873710660771
3361 1.383339364860048e6 1.3134117295223859e6 321441.8993613945 2536.2999714312673 2565.8936836114076 2505.592603510274 -418.7069008628175
3371 1.384582546136375e6 1.3134117295223859e6 316668.768629146 2618.407183506685 2649.7565636463764 2585.7106429182872 -415.8443902699268
3381 1.3826478548525656e6 1.3134117295223859e6 318239.5547562878 2614.8361858425224 2645.0151360132245 2584.843866333778 -417.9588780188512
3391 1.3837581933970912e6 1.3134117295223859e6 317951.10142790823 2690.9330181976798 2723.4642487137467 2659.4287617108293 -418.5069341975681
3401 1.3823290691577136e6 1.3134117295223859e6 312281.9741194693 2598.9589708521457 2630.9747255002544 2567.2746192164377 -415.2767528907071
3411 1.3820909788579382e6 1.3134117295223859e6 314984.9506610756 2556.097140733429 2586.4922936525963 2526.3135104812245 -416.06399644901524
3421 1.3826567677749675e6 1.3134117295223859e6 317120.70062234864 2586.5573960059705 2615.768929726448 2557.8595950742983 -417.69356249577913
3431 1.382135683943586e6 1.3134117295223859e6 316759.8575672141 2625.9090075563095 2657.386597821604 2593.8877627503184 -415.712524180328
3441 1.3840690014462261e6 1.3134117295223859e6 314982.339002086 2847.6889793968817 2882.004515954353 2813.7876918017946 -417.3692713768678
3451 1.383644664607303e6 1.3134117295223859e6 309999.9230841736 2680.8800010733994 2713.5793177070227 2648.599682612313 -418.68943108254047
3461 1.3814163518034595e6 1.3134117295223859e6 313704.7201198143 2618.1408581719793 2647.7725111854943 2589.0034645993005 -415.91292762016025
3471 1.379803726206846e6 1.3134117295223859e6 308771.2120575416 2474.8980231567175 2504.934289616935 2444.852355999301 -416.71804677137993
3481 1.3801770265477237e6 1.3134117295223859e6 311164.5914540746 2584.212894454659 2615.311518475168 2552.626222099339 -417.12095234307117
3491 1.3793685554271885e6 1.3134117295223859e6 315933.5982201974 2520.0924209141817 2550.080667846848 2490.9701627327804 -418.8040274044511
3501 1.3784696264440676e6 1.3134117295223859e6 309120.4976407694 2461.6413133688943 2490.7061736832734 2432.392133963558 -417.4675581241137
3511 1.3787028200986695e6 1.3134117295223859e6 311227.0463654784 2552.2487882123432 2581.6904254936676 2521.9373396857577 -415.54312627627013
3521 1.379075382324683e6 1.3134117295223859e6 311858.7233597503 2569.378034183375 2599.2783504186013 2540.5498808441653 -420.07752908928484
3531 1.3808038643610412e6 1.3134117295223859e6 307065.2708453399 2704.985317961362 2735.690094317657 2673.7768009291517 -420.9688091903635
3541 1.3780799118184673e6 1.3134117295223859e6 305734.2953912185 2540.810438857993 2570.7440918304183 2510.754553898654 -417.7964625166699
3551 1.3767593132910933e6 1.3134117295223859e6 307391.36424565094 2496.4807065052205 2526.3893618432835 2467.143069682432 -416.89693000072657
3561 1.377948545073996e6 1.3134117295223859e6 303008.0438426437 2446.058948086417 2473.0469264330804 2418.285100622547 -417.5128897836762
3571 1.3758739281087737e6 1.3134117295223859e6 302517.89204812434 2542.521523402866 2573.966917580665 2513.007287655986 -417.14026395255576
3581 1.3760855999064841e6 1.3134117295223859e6 303712.08856482647 2592.992292617815 2624.3438852354707 2561.824882149789 -418.017604612285
3591 1.3754472455526188e6 1.3134117295223859e6 298987.6675082025 2417.4564948175794 2446.3028911375427 2388.4848431786095 -415.903012235807
3601 1.3754820906906007e6 1.3134117295223859e6 302156.931769904 2518.551952925304 2548.1290877833444 2489.4795379287634 -417.528049351449
3611 1.3746124032650643e6 1.3134117295223859e6 300244.5377337589 2565.6414823437594 2597.108720456679 2534.62668139265 -416.311091239586
3621 1.3742280507934769e6 1.3134117295223859e6 298802.2285339569 2489.435859929324 2518.9090976060397 2459.5061058062406 -418.3429356403063
3631 1.374725163771456e6 1.3134117295223859e6 303968.64489934064 2556.3573190888255 2587.790318116007 2525.127892875432 -415.10069147500354
3641 1.3739677585669665e6 1.3134117295223859e6 299070.5927715273 2364.1323509132935 2391.578546050871 2336.9703210737257 -417.6209777041121
3651 1.3734821593469938e6 1.3134117295223859e6 299419.1834998203 2473.274582783222 2503.2948197520213 2443.99369800319 -419.7121566554053
3661 1.373500669718769e6 1.3134117295223859e6 300108.618667245 2571.5943308097258 2602.7199832456363 2539.994613626872 -417.3348557616694
3671 1.3726843422386735e6 1.3134117295223859e6 297349.7857098892 2412.600624622103 2441.7829931250662 2382.8855458894286 -416.4610577600273
3681 1.3755572511363889e6 1.3134117295223859e6 300628.68888750876 2508.945914665778 2538.702585403805 2479.213061257302 -420.5197736490285
3691 1.3720992307473884e6 1.3134117295223859e6 297065.93711748533 2318.2085598261842 2346.19232917387 2290.383392377358 -418.1186169888113
3701 1.373320267384016e6 1.3134117295223859e6 294344.27131009067 2452.5058237652147 2482.197188351527 2422.8415761542387 -416.89909649347203
3711 1.3732844608083619e6 1.3134117295223859e6 298546.15085599804 2573.8318799448784 2603.7853724546176 2543.095295717872 -418.602234596421
3721 1.3722263454638023e6 1.3134117295223859e6 294064.0229156423 2460.3074007506016 2490.9735154421633 2429.6535186204396 -416.28478361040123
3731 1.3743284973256967e6 1.3134117295223859e6 295414.4687201418 2394.5283838108444 2422.763262785511 2365.7314720739214 -419.14978692992133
3741 1.3718707636988808e6 1.3134117295223859e6 294914.87273762084 2443.343866591712 2471.448338988391 2416.1823778962785 -416.3262174053889
3751 1.3716240295123016e6 1.3134117295223859e6 290829.9515348649 2491.355598708653 2520.788115464345 2462.1556461956375 -417.192804991746
3761 1.3767891697226188e6 1.3134117295223859e6 298334.52330806444 2835.123908801893 2869.953081642793 2800.2452152856044 -415.55024796912784
3771 1.3733235323355962e6 1.3134117295223859e6 294522.46127689246 2559.188145073196 2589.4484266311647 2529.2273957869384 -417.0155562486909
3781 1.3713267465069103e6 1.3134117295223859e6 292734.69504546624 2486.77289522727 2516.611759500717 2458.252843462856 -416.536871532609
3791 1.3710453520446166e6 1.3134117295223859e6 290581.4398912947 2387.7492393844987 2415.6126268132784 2359.155529209831 -417.1877685407265
3801 1.370055817518534e6 1.3134117295223859e6 292810.12201196566 2293.031359877758 2320.106486735393 2266.0292351724593 -418.34412351529545
3811 1.3691447394202892e6 1.3134117295223859e6 292391.29664187465 2333.3003973900004 2359.9521223851652 2305.6259175447212 -419.77129468439125
3821 1.3690903677926403e6 1.3134117295223859e6 287351.2048614859 2389.430941150712 2415.39063703262 2362.7116139639143 -418.42017073753453
3831 1.3699649469575477e6 1.3134117295223859e6 292622.53628125135 2527.230078231888 2556.201321341611 2497.4770091469227 -416.1112943884111
3841 1.3682845106865212e6 1.3134117295223859e6 284622.2008762862 2531.998205554587 2562.1961327761755 2502.185200323835 -416.8865954222258
3851 1.3698973560531847e6 1.3134117295223859e6 289416.1462589823 2319.3820846625076 2347.2602766659006 2291.8333957918717 -421.04765910282816
3861 1.367858164808603e6 1.3134117295223859e6 283905.9369384078 2424.510315287132 2453.938388669688 2394.689928438131 -416.9834834407613
3871 1.3680169529283387e6 1.3134117295223859e6 285541.04410068697 2341.2708974946127 2369.4762862716866 2313.246133958857 -417.7003702857283
3881 1.367813493429937e6 1.3134117295223859e6 282370.52460927673 2340.7439747787234 2368.9038567092107 2312.8852317614605 -417.963016278361
3891 1.3671838813460646e6 1.3134117295223859e6 285926.39185557497 2328.6194027761685 2356.1832962722333 2300.65032478513 -417.31469157548065
3901 1.367612019307488e6 1.3134117295223859e6 287759.86662353564 2376.8732715204846 2404.9577158324255 2349.459695531782 -419.94289533144195
3911 1.368464229260794e6 1.3134117295223859e6 289264.33947422414 2668.342266772774 2702.423909424185 2635.6436927553596 -417.1133734674528
3921 1.3668914063715392e6 1.3134117295223859e6 286796.26113064075 2542.6211964833747 2572.5221126105466 2511.3546739825483 -418.9195345969098
3931 1.3679761089987103e6 1.3134117295223859e6 284570.23596764053 2601.9770490014866 2633.8914910132703 2569.767839049955 -415.7471088652142
3941 1.3674315607734108e6 1.3134117295223859e6 284798.93558836804 2328.445685592846 2354.7105151029705 2302.272593507309 -420.1363201486947
3951 1.3652111075411532e6 1.3134117295223859e6 280297.39492485236 2216.871490315454 2242.6240903178536 2190.701575245498 -418.8733960176586
3961 1.3656316821413445e6 1.3134117295223859e6 280997.1052337895 2382.678836460929 2410.844771724353 2354.5772316702883 -414.78335969535266
3971 1.3666742654898649e6 1.3134117295223859e6 281807.3512288663 2312.3208295492063 2340.212424927251 2284.798656168396 -419.83128059114114
3981 1.3648687780762657e6 1.3134117295223859e6 280392.6251685686 2240.0329233767948 2265.7398646721526 2214.2323758706834 -416.5431934072877
3991 1.364029934832652e6 1.3134117295223859e6 279802.6784338198 2271.7716352416937 2298.3794583433128 2244.974007565333 -416.9996839675936


==> data/simulation/linreg_linearchol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 2.983117416173131e8 1.3134117295223859e6 2.952872306064356e8 2.5512108681916233e7 2.5732697419363e7 2.5287707416829385e7 -8776.699291893863
11 1.5102224745198905e8 1.3134117295223859e6 1.515009969533291e8 1.2470664250325399e7 1.257438529406293e7 1.2369886366054786e7 -3965.258091566742
21 7.763291539829494e7 1.3134117295223859e6 7.642758813671666e7 5.993974634770381e6 6.045410692276547e6 5.94388126250805e6 -2592.8036534774906
31 4.034959655621885e7 1.3134117295223859e6 3.969678798140918e7 2.9952733569518966e6 3.021589901268002e6 2.9694235089144316e6 -1463.025694050515
41 2.2186118513815135e7 1.3134117295223859e6 2.202011448329077e7 1.497604315738977e6 1.509906950582648e6 1.485787368646704e6 -1128.8721010767997
51 1.2449326093843486e7 1.3134117295223859e6 1.1726256784351507e7 769944.5450823562 775847.9571033914 764146.2743254827 -784.0272557858641
61 7.52662884328066e6 1.3134117295223859e6 6.718051491899338e6 421872.54607992934 425169.9590126551 418672.25103941356 -601.3092548461867
71 4.8297188229287695e6 1.3134117295223859e6 3.958966703934078e6 226309.6444133014 228034.9740933635 224591.16329468638 -528.182651544693
81 3.396538181644591e6 1.3134117295223859e6 2.477505961966229e6 124135.02516245743 125041.24154242623 123224.40636301461 -490.2827595766385
91 2.6021835628045164e6 1.3134117295223859e6 1.586744121196469e6 73046.64288179627 73562.06778804939 72547.91153957318 -450.78816836476614
101 2.139162992587623e6 1.3134117295223859e6 1.0768615337287216e6 43500.06223536878 43781.01043602104 43230.88968012214 -442.57791080857675
111 1.8553977167306242e6 1.3134117295223859e6 736210.9506670155 26892.567673055873 27063.08106115016 26721.45522598413 -431.8393000133464
121 1.6914861803017901e6 1.3134117295223859e6 553605.8550151449 18647.445676167627 18770.500758840124 18527.225791957866 -425.0923211714392
131 1.5823840930050355e6 1.3134117295223859e6 419763.62575105246 13266.170964253171 13352.320646753444 13178.506141777123 -424.9004543284685
141 1.5071992933592603e6 1.3134117295223859e6 327832.28307525755 10114.857290984166 10180.441999411454 10050.242174956209 -420.93903974160344
151 1.4578366305608652e6 1.3134117295223859e6 292533.94441930496 8408.31698261097 8475.11079512143 8339.948561395757 -419.2010846883359
161 1.4205321697447943e6 1.3134117295223859e6 248176.80164698415 6893.645104400767 6948.916971739287 6836.182805642512 -420.47440296865653
171 1.3934820240289432e6 1.3134117295223859e6 223338.88197044106 5896.609883260106 5950.01307386769 5844.335756002975 -419.08553977371736
181 1.3746120255379367e6 1.3134117295223859e6 194314.22066880987 4933.665746695074 4980.306185059637 4887.881674534001 -417.62672702623576
191 1.361302725014205e6 1.3134117295223859e6 182243.8216602869 4592.996745124441 4640.017765279656 4546.621671703839 -416.14609392921983
201 1.3514095511904065e6 1.3134117295223859e6 172360.85904837842 4273.532241885341 4324.448821953831 4224.383439462057 -416.13882338445643
211 1.3451403543276915e6 1.3134117295223859e6 166019.28336627377 3951.1961949707706 3995.624166348131 3906.036871426827 -417.29616093020934
221 1.3398808927100704e6 1.3134117295223859e6 158712.44343246362 3702.7332245260895 3742.9015004729813 3660.067417832209 -418.33722181085363
231 1.3356129658460093e6 1.3134117295223859e6 147975.75360324516 3541.607792002994 3583.03285508066 3500.284632513785 -416.39664277176246
241 1.3326470866465387e6 1.3134117295223859e6 151951.25684424822 3528.9698240663333 3570.8274735817577 3486.3362954378713 -417.6120832150089
251 1.3308224051504058e6 1.3134117295223859e6 146766.45844011157 3494.059191584819 3537.2092874998575 3450.129980729451 -414.9741936273323
261 1.3296388533577523e6 1.3134117295223859e6 153775.4773602005 3488.2283545530327 3534.0237056080687 3442.4684500068297 -417.0521154436071
271 1.3288754204061143e6 1.3134117295223859e6 151319.43711226975 3546.6515954859024 3594.8215534994774 3501.172434574454 -415.7168482873365
281 1.327879057948154e6 1.3134117295223859e6 143908.2474882753 3406.768204372178 3449.698151271221 3362.856933987978 -417.11986146309016
291 1.3278519211151686e6 1.3134117295223859e6 142741.75653026055 3440.3618320036458 3485.7100588369262 3397.430534818907 -415.53530873456594
301 1.3272624548219289e6 1.3134117295223859e6 139516.47479711968 3212.1592627223654 3250.2153113867503 3174.2444215466917 -416.8144783376316
311 1.3264562044851321e6 1.3134117295223859e6 144873.3374630293 3237.266377753455 3279.0776090326226 3194.4552652725997 -415.3751129709707
321 1.3261515257473767e6 1.3134117295223859e6 143231.00057099026 3389.002099514045 3435.2628590222757 3340.3838065674668 -415.49892227964443
331 1.3260409611314435e6 1.3134117295223859e6 147434.3835151562 3393.183383565939 3439.2950451318616 3346.941402773305 -415.5270173028078
341 1.3255556108182978e6 1.3134117295223859e6 143499.49393485818 3205.8810364892165 3249.931428867267 3162.809257260057 -416.65266546968365
351 1.3258054685733037e6 1.3134117295223859e6 140316.86776791845 3279.9253481115948 3323.8535136856676 3238.8881932300583 -415.10723240528114
361 1.3256561803081566e6 1.3134117295223859e6 140247.65091724254 3251.133838274609 3292.9841748643667 3208.5604343300724 -415.8823548773413
371 1.3259611895012856e6 1.3134117295223859e6 142307.48857583653 3171.45662572953 3213.4012175537173 3129.9483102578483 -417.5944911926975
381 1.3254555804941817e6 1.3134117295223859e6 147922.5365513915 3456.9195967519017 3504.6907870027685 3410.351739117679 -415.28326130269556
391 1.3252050121639832e6 1.3134117295223859e6 148311.92590976338 3437.146686057529 3487.0241058922034 3387.6769830269477 -416.63302736690537
401 1.3254521946774838e6 1.3134117295223859e6 144011.3914350376 3326.9685348244793 3371.951810273082 3283.582549274741 -416.03649251904153
411 1.3253963147889997e6 1.3134117295223859e6 151861.96555056868 3554.9834640046734 3606.1135584983963 3502.7952517837934 -415.131981683911
421 1.3260165635899971e6 1.3134117295223859e6 158097.24047519747 3504.308748165681 3553.862495239132 3455.288320405151 -419.22032568630596
431 1.325755221045848e6 1.3134117295223859e6 151209.10234857604 3466.649081750558 3514.214674469542 3420.155598253475 -416.5239870881054
441 1.325740439353084e6 1.3134117295223859e6 150509.8090877491 3471.6774918352617 3516.83801876269 3424.5249143896726 -415.5856483030846
451 1.325825386968293e6 1.3134117295223859e6 153916.50281701155 3630.5820525717318 3680.317200107219 3581.619927596224 -414.428821295862
461 1.3256265682593381e6 1.3134117295223859e6 157691.26466904237 3568.142364113414 3619.8815007913136 3516.232324890782 -415.29362576449574
471 1.3252059394325763e6 1.3134117295223859e6 148000.0254790772 3443.541442796184 3491.2483013489677 3395.7070652070306 -414.7986382616809
481 1.3259291353585366e6 1.3134117295223859e6 154161.1336934955 3423.342394685775 3472.4609267928113 3373.780302912444 -415.8214909104093
491 1.325273470898761e6 1.3134117295223859e6 152742.19264260115 3442.2521089569304 3490.3357553969563 3394.439111002596 -415.9454000731542


==> data/simulation/linreg_linearmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 2.4859388238079095e8 1.0945097746019883e6 2.4607345653839308e8 2.5512108681916233e7 2.5732697419363e7 2.5287707416829385e7 -8776.699291893863
11 1.25852404653236e8 1.0945097746019883e6 1.2625136257101935e8 1.2470664250325399e7 1.257438529406293e7 1.2369886366054786e7 -3965.258091566742
21 6.46944628868212e7 1.0945097746019883e6 6.369002350217265e7 5.993974634770381e6 6.045410692276547e6 5.94388126250805e6 -2592.8036534774906
31 3.3624921982040204e7 1.0945097746019883e6 3.308091483636548e7 2.9952733569518966e6 3.021589901268002e6 2.9694235089144316e6 -1463.025694050515
41 1.8488614631858e7 1.0945097746019883e6 1.835027793975436e7 1.497604315738977e6 1.509906950582648e6 1.485787368646704e6 -1128.8721010767997
51 1.0374569467950843e7 1.0945097746019883e6 9.772011710040862e6 769944.5450823562 775847.9571033914 764146.2743254827 -784.0272557858641
61 6.272287774502375e6 1.0945097746019883e6 5.59847331501794e6 421872.54607992934 425169.9590126551 418672.25103941356 -601.3092548461867
71 4.0248368470081985e6 1.0945097746019883e6 3.2992100811792887e6 226309.6444133014 228034.9740933635 224591.16329468638 -528.182651544693
81 2.830501024221165e6 1.0945097746019883e6 2.0646408411558636e6 124135.02516245743 125041.24154242623 123224.40636301461 -490.2827595766385
91 2.168526359937801e6 1.0945097746019883e6 1.322326825264428e6 73046.64288179627 73562.06778804939 72547.91153957318 -450.78816836476614
101 1.7826664019587818e6 1.0945097746019883e6 897415.1862430308 43500.06223536878 43781.01043602104 43230.88968012214 -442.57791080857675
111 1.5461883655343116e6 1.0945097746019883e6 613532.7271479709 26892.567673055873 27063.08106115016 26721.45522598413 -431.8393000133464
121 1.409590908898744e6 1.0945097746019883e6 461357.3044932062 18647.445676167627 18770.500758840124 18527.225791957866 -425.0923211714392
131 1.3186690275402493e6 1.0945097746019883e6 349818.63816193 13266.170964253171 13352.320646753444 13178.506141777123 -424.9004543284685
141 1.2560124434030722e6 1.0945097746019883e6 273206.60149973654 10114.857290984166 10180.441999411454 10050.242174956209 -420.93903974160344
151 1.2148749524978031e6 1.0945097746019883e6 243789.3807131696 8408.31698261097 8475.11079512143 8339.948561395757 -419.2010846883359
161 1.1837861769953335e6 1.0945097746019883e6 206823.3702471583 6893.645104400767 6948.916971739287 6836.182805642512 -420.47440296865653
171 1.1612430410760096e6 1.0945097746019883e6 186123.75602725794 5896.609883260106 5950.01307386769 5844.335756002975 -419.08553977371736
181 1.1455167355638654e6 1.0945097746019883e6 161935.23150625962 4933.665746695074 4980.306185059637 4887.881674534001 -417.62672702623576
191 1.1344247439877037e6 1.0945097746019883e6 151875.65785943848 4592.996745124441 4640.017765279656 4546.621671703839 -416.14609392921983
201 1.126179688606478e6 1.0945097746019883e6 143639.11182145454 4273.532241885341 4324.448821953831 4224.383439462057 -416.13882338445643
211 1.1209547047053052e6 1.0945097746019883e6 138353.812237457 3951.1961949707706 3995.624166348131 3906.036871426827 -417.29616093020934
221 1.11657116114184e6 1.0945097746019883e6 132264.12007716755 3702.7332245260895 3742.9015004729813 3660.067417832209 -418.33722181085363
231 1.1130141063593794e6 1.0945097746019883e6 123316.4294904092 3541.607792002994 3583.03285508066 3500.284632513785 -416.39664277176246
241 1.1105420187546504e6 1.0945097746019883e6 126628.82725274164 3528.9698240663333 3570.8274735817577 3486.3362954378713 -417.6120832150089
251 1.1090212534664688e6 1.0945097746019883e6 122307.96454122344 3494.059191584819 3537.2092874998575 3450.129980729451 -414.9741936273323
261 1.10803474095788e6 1.0945097746019883e6 128148.59429325351 3488.2283545530327 3534.0237056080687 3442.4684500068297 -417.0521154436071
271 1.1073987775518778e6 1.0945097746019883e6 126102.12480700723 3546.6515954859024 3594.8215534994774 3501.172434574454 -415.7168482873365
281 1.1065684321633135e6 1.0945097746019883e6 119926.09011341457 3406.768204372178 3449.698151271221 3362.856933987978 -417.11986146309016
291 1.1065458933079746e6 1.0945097746019883e6 118954.08948721776 3440.3618320036458 3485.7100588369262 3397.430534818907 -415.53530873456594
301 1.1060543556496976e6 1.0945097746019883e6 116266.0389623566 3212.1592627223654 3250.2153113867503 3174.2444215466917 -416.8144783376316
311 1.105381689772382e6 1.0945097746019883e6 120729.30058729624 3237.266377753455 3279.0776090326226 3194.4552652725997 -415.3751129709707
321 1.105128030508055e6 1.0945097746019883e6 119360.92619439957 3389.002099514045 3435.2628590222757 3340.3838065674668 -415.49892227964443
331 1.105035773476753e6 1.0945097746019883e6 122863.62546318026 3393.183383565939 3439.2950451318616 3346.941402773305 -415.5270173028078
341 1.1046308307408036e6 1.0945097746019883e6 119584.06667127054 3205.8810364892165 3249.931428867267 3162.809257260057 -416.65266546968365
351 1.1048398038521933e6 1.0945097746019883e6 116932.63651437238 3279.9253481115948 3323.8535136856676 3238.8881932300583 -415.10723240528114
361 1.1047153616929431e6 1.0945097746019883e6 116874.92053384792 3251.133838274609 3292.9841748643667 3208.5604343300724 -415.8823548773413
371 1.1049694174412715e6 1.0945097746019883e6 118591.33333673055 3171.45662572953 3213.4012175537173 3129.9483102578483 -417.5944911926975
381 1.1045480058458594e6 1.0945097746019883e6 123270.4692268676 3456.9195967519017 3504.6907870027685 3410.351739117679 -415.28326130269556
391 1.1043385197182973e6 1.0945097746019883e6 123594.28117311407 3437.146686057529 3487.0241058922034 3387.6769830269477 -416.63302736690537
401 1.104544792805292e6 1.0945097746019883e6 120010.7901032535 3326.9685348244793 3371.951810273082 3283.582549274741 -416.03649251904153
411 1.1044985207948904e6 1.0945097746019883e6 126553.22976286444 3554.9834640046734 3606.1135584983963 3502.7952517837934 -415.131981683911
421 1.1050161913276154e6 1.0945097746019883e6 131750.088731949 3504.308748165681 3553.862495239132 3455.288320405151 -419.22032568630596
431 1.1047980172378877e6 1.0945097746019883e6 126009.58499016106 3466.649081750558 3514.214674469542 3420.155598253475 -416.5239870881054
441 1.104785493755528e6 1.0945097746019883e6 125426.63520108213 3471.6774918352617 3516.83801876269 3424.5249143896726 -415.5856483030846
451 1.1048565473656226e6 1.0945097746019883e6 128265.8105728881 3630.5820525717318 3680.317200107219 3581.619927596224 -414.428821295862
461 1.1046905895451505e6 1.0945097746019883e6 131411.1698865707 3568.142364113414 3619.8815007913136 3516.232324890782 -415.29362576449574
471 1.1043398617407128e6 1.0945097746019883e6 123334.93344613009 3443.541442796184 3491.2483013489677 3395.7070652070306 -414.7986382616809
481 1.1049427806562623e6 1.0945097746019883e6 128469.44593539459 3423.342394685775 3472.4609267928113 3373.780302912444 -415.8214909104093
491 1.1043960519307714e6 1.0945097746019883e6 127286.65338397157 3442.2521089569304 3490.3357553969563 3394.439111002596 -415.9454000731542


==> data/simulation/linreg_softpluschol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 4.144573211264855e8 1.3134117295223859e6 4.1022491392303956e8 2.1529909811002877e7 2.1723577911493525e7 2.1335103376260404e7 -11682.84538187198
11 1.2895835877211547e8 1.3134117295223859e6 1.2930435276608911e8 4.415435535081776e6 4.453941812820307e6 4.377401942872766e6 -3086.811475052386
21 6.808399431634392e7 1.3134117295223859e6 6.68070523119193e7 1.76010522029711e6 1.776281509675574e6 1.7441264721867647e6 -2057.9456348284343
31 4.365116099133793e7 1.3134117295223859e6 4.3199403510054946e7 890116.6716821766 898876.5487326802 881419.1937877565 -1480.1077126294235
41 3.1645911569325108e7 1.3134117295223859e6 3.195123808656385e7 555824.7036675947 561722.1875753556 550300.5243434969 -1348.0722239702116
51 2.4763120498888135e7 1.3134117295223859e6 2.399058350161258e7 418349.0264728365 422868.32256570895 413873.4986951467 -1138.4697555034081
61 2.0145666465519857e7 1.3134117295223859e6 1.937095697983353e7 314198.82734113577 317909.4933802158 310606.7319502384 -989.9097166967864
71 1.6939000356915914e7 1.3134117295223859e6 1.6275541468277233e7 239065.29672346497 242033.3690165613 236140.92076529466 -939.680511423798
81 1.4496839639393229e7 1.3134117295223859e6 1.3895265910629692e7 184335.0228448282 186547.0399250452 182092.6437896842 -917.0912830554803
91 1.2659222232964095e7 1.3134117295223859e6 1.2027581096043205e7 153491.3792036689 155408.37065644775 151645.59781658373 -611.9437063396828
101 1.1437131363496702e7 1.3134117295223859e6 1.0829631843153313e7 144467.32941946184 146321.52313250612 142690.05086859103 -717.0306985648607
111 1.0217040560542826e7 1.3134117295223859e6 9.691903331925383e6 117326.01244569513 118809.26621958411 115817.6703357654 -656.824556584539
121 9.37936893640223e6 1.3134117295223859e6 8.83310388883074e6 102961.29375627467 104278.38345078439 101648.17652010144 -655.0371380528126
131 8.534083236394662e6 1.3134117295223859e6 7.978323607246855e6 88319.95682496781 89506.51630721413 87122.3003046091 -670.5773632014871
141 7.911032984715013e6 1.3134117295223859e6 7.079468351963317e6 80702.5727351779 81751.44980997189 79681.64783303332 -606.1428864644377
151 7.4177604796444e6 1.3134117295223859e6 6.810737011284233e6 73626.13029873342 74602.84711955914 72615.56668329671 -564.0382513240534
161 6.955469463422619e6 1.3134117295223859e6 6.301475051680539e6 65923.06794207456 66786.0302852142 65026.9744561893 -619.0624304671487
171 6.554352353546615e6 1.3134117295223859e6 6.014458866919204e6 62039.4883885719 62896.45837662576 61198.05672194266 -625.3128993762614
181 6.180101206871137e6 1.3134117295223859e6 5.5494800924546635e6 56708.706047178195 57503.6059112084 55912.3187962585 -571.9085760900533
191 5.890962651035272e6 1.3134117295223859e6 5.224850844266749e6 55769.29953025148 56533.716440927026 55006.590074819505 -525.9016357143471
201 5.581286673997188e6 1.3134117295223859e6 4.966227979299796e6 48544.45678593031 49238.96657291106 47867.514270355954 -523.2565622210574
211 5.348355503639329e6 1.3134117295223859e6 4.688560098735439e6 46306.51820985824 46970.1453910645 45627.19308887443 -555.4122832453331
221 5.100220075740205e6 1.3134117295223859e6 4.421899840343982e6 44773.1142800848 45391.96730921496 44122.72209676924 -572.9923589928077
231 4.898555232277338e6 1.3134117295223859e6 4.176758834080801e6 42365.67144647066 42992.06243480946 41751.29210512766 -529.1574587700647
241 4.751173601338292e6 1.3134117295223859e6 3.9996010434854506e6 39741.831894004375 40298.46611582343 39177.82606080176 -559.5243527481856
251 4.557165545344897e6 1.3134117295223859e6 3.8191846357218334e6 37067.87124450343 37593.50172250593 36553.6803604644 -492.6195146511555
261 4.408685749292715e6 1.3134117295223859e6 3.677471492563932e6 35827.54443171619 36323.558669074984 35304.6076957073 -537.2981932885667
271 4.288993373210664e6 1.3134117295223859e6 3.5869832775389613e6 37555.01524623681 38125.85155970691 36994.80611846094 -498.35346586387715
281 4.1175002555818344e6 1.3134117295223859e6 3.355183061079409e6 33069.71393119796 33546.83597241796 32572.069368761397 -532.8935992504485
291 4.013709887176346e6 1.3134117295223859e6 3.318853930047968e6 31979.93221061012 32452.20802520318 31513.95253574398 -489.1799857361942
301 3.880002832337443e6 1.3134117295223859e6 3.1888715379181993e6 29585.902975924455 30011.20581449351 29162.537237470093 -515.6974433300818
311 3.780652582130665e6 1.3134117295223859e6 3.0696608579219896e6 27493.042459007425 27894.321756111414 27086.604973455112 -480.04423622549695
321 3.6850262006479753e6 1.3134117295223859e6 2.9223782479811297e6 28612.38517478306 29038.983358997648 28162.390675795963 -478.1738957378258
331 3.584337721818882e6 1.3134117295223859e6 2.8516721365768737e6 26873.817411159842 27291.622885016375 26456.760077126753 -477.5756026947495
341 3.4893838931328123e6 1.3134117295223859e6 2.724122822012418e6 25163.865720549053 25566.00448060822 24770.97126334416 -492.67325738959823
351 3.433124668506696e6 1.3134117295223859e6 2.652395770619526e6 25645.54104822243 26069.41757461498 25251.707043233804 -466.2901584323855
361 3.342806123846175e6 1.3134117295223859e6 2.5711560504334965e6 24390.85628164728 24761.89601963656 24011.125703772086 -477.60542901951214
371 3.2751121018325277e6 1.3134117295223859e6 2.522465255771928e6 23748.043593514965 24131.269745209753 23372.133190500306 -501.35742414469325
381 3.202522371506622e6 1.3134117295223859e6 2.417705929123033e6 21500.32842360958 21839.037260938272 21178.561593552495 -465.08263673836126
391 3.1437157277180473e6 1.3134117295223859e6 2.3226414486371106e6 21432.846676512123 21775.426340362446 21092.522109208723 -482.9069165270425
401 3.0866076291134953e6 1.3134117295223859e6 2.3105101508847834e6 21247.383919863605 21579.308632074404 20926.492301218666 -470.2174974919329
411 3.031694812184577e6 1.3134117295223859e6 2.247412058959585e6 21140.33586325426 21469.364181051125 20805.914183160847 -455.2517227358501
421 2.9919193025458604e6 1.3134117295223859e6 2.2222780132724475e6 22214.706452145776 22578.8016365366 21851.533865807483 -513.4266652068179
431 2.9345203759147627e6 1.3134117295223859e6 2.1382106403671047e6 19330.92723633506 19617.668600715555 19044.634477034 -474.15586390826013
441 2.892713169188436e6 1.3134117295223859e6 2.1077172653623107e6 19431.117435545988 19715.423521787572 19138.25204134373 -456.9835390459983
451 2.843458488703847e6 1.3134117295223859e6 2.0535897291887763e6 17723.68589277712 17998.205425496024 17451.288058453643 -443.3103600838391
461 2.811514131333568e6 1.3134117295223859e6 2.056541291391725e6 19238.7463788027 19545.404479842786 18934.2401931712 -452.39984268884905
471 2.7633913008954152e6 1.3134117295223859e6 1.9676503899304364e6 17535.694871497923 17811.153446853717 17258.80929046549 -446.23544360643683
481 2.7354372832576972e6 1.3134117295223859e6 1.9621827860605419e6 17118.383626317293 17391.000180917796 16840.123187304023 -457.1952705604431
491 2.685491034859301e6 1.3134117295223859e6 1.8915808602127335e6 16452.757231358097 16708.308992660935 16192.597287478358 -457.9348837225946
501 2.6623206309903073e6 1.3134117295223859e6 1.8351023680554705e6 17316.205083111792 17591.11607458875 17048.18816813823 -443.34601534294643
511 2.6184088481959654e6 1.3134117295223859e6 1.8191114936053266e6 15632.604901357352 15877.07061447356 15374.635404838027 -454.00536367864606
521 2.583069599558943e6 1.3134117295223859e6 1.777444782061077e6 14992.743167604036 15235.813704928349 14748.129658105567 -454.06729309315506
531 2.553891095813712e6 1.3134117295223859e6 1.7172774204073192e6 15862.355179172158 16108.056856355857 15620.453278961239 -446.7272805916773
541 2.5191357733095726e6 1.3134117295223859e6 1.6994239997336904e6 14504.589069784715 14737.294733776747 14288.263366539997 -453.7026268382942
551 2.4922495384569075e6 1.3134117295223859e6 1.6509545055304887e6 15002.665780386083 15241.731447110382 14754.596582766753 -451.5082674346637
561 2.4691472519952906e6 1.3134117295223859e6 1.650867552069597e6 14374.324246066577 14592.99714334808 14167.936509309466 -453.4487590866504
571 2.452531771161964e6 1.3134117295223859e6 1.6181329693537378e6 14251.342470443215 14477.135340888995 14026.045540236937 -461.8584174582079
581 2.4245577315207543e6 1.3134117295223859e6 1.6020397101750353e6 13985.994838326957 14198.929616732734 13773.761029224761 -440.5526618893065
591 2.3981219483066257e6 1.3134117295223859e6 1.574753668628346e6 13690.872736405625 13904.015024098615 13482.449468556762 -445.8192456229477
601 2.386269742545521e6 1.3134117295223859e6 1.5446706096242324e6 14487.647758013032 14712.976576013907 14260.352527274552 -444.6684340267127
611 2.351350223369938e6 1.3134117295223859e6 1.501899508220665e6 12993.203161122545 13198.044268701215 12783.257631919456 -450.09102686045327
621 2.3317127181089064e6 1.3134117295223859e6 1.4753305037489482e6 13224.586059517867 13432.432917715369 13018.259790725242 -440.0974950746582
631 2.30771851092525e6 1.3134117295223859e6 1.4762219912814691e6 12494.303395930376 12679.933190852355 12309.044342948995 -447.14579116383874
641 2.279430039619202e6 1.3134117295223859e6 1.456586387403948e6 12185.335639993518 12372.85815081996 11998.627886644994 -446.65833238704704
651 2.2664662306961254e6 1.3134117295223859e6 1.4315789100643864e6 13207.711981206729 13422.51242099071 12990.865208790934 -454.10454580430337
661 2.2464927899478e6 1.3134117295223859e6 1.3985478474059314e6 11976.651501547352 12183.554098713183 11771.786807628363 -440.3376747310651
671 2.222774322310051e6 1.3134117295223859e6 1.3758852810295697e6 12164.724953201257 12364.437856209124 11957.371709792005 -436.24483546461784
681 2.2080967992721e6 1.3134117295223859e6 1.3712191179221077e6 12077.486150703247 12256.651629103526 11897.565725327906 -447.52074252377565
691 2.1927586713248007e6 1.3134117295223859e6 1.3376426277013298e6 11273.25970458497 11457.249900529343 11094.21464902769 -435.2499119971985
701 2.170969530583517e6 1.3134117295223859e6 1.2886309351211216e6 11363.540888731104 11541.207210057823 11183.87183519489 -446.7128869745298
711 2.153196787962337e6 1.3134117295223859e6 1.289070164209761e6 10853.94208245525 11019.887638696744 10684.195948688153 -442.2734568845034
721 2.140870386259991e6 1.3134117295223859e6 1.3035216031700394e6 10947.22693984732 11140.770873080119 10769.01689149721 -448.7422901444271
731 2.134711875905249e6 1.3134117295223859e6 1.2571890053390835e6 13230.165824752887 13444.924642398288 13029.204704501684 -441.58895109385077
741 2.1078526097649615e6 1.3134117295223859e6 1.2356888047515014e6 10589.40630220796 10756.992962498984 10423.708955592896 -451.3854221279044
751 2.0967124976663247e6 1.3134117295223859e6 1.2522333142163064e6 10086.790089078042 10237.215592416833 9932.319097250253 -432.7575117290369
761 2.075185786029214e6 1.3134117295223859e6 1.2213405309817127e6 10221.243208678188 10392.861638589993 10051.8496369796 -448.5517204683558
771 2.076915178251674e6 1.3134117295223859e6 1.1967288837240366e6 11985.072624548757 12183.502866193188 11785.379302950374 -435.05702249621055
781 2.0764150419552766e6 1.3134117295223859e6 1.2091210546989553e6 13066.621101498951 13286.04879192184 12841.840008144565 -434.12376324480965
791 2.0370680070746667e6 1.3134117295223859e6 1.159245943277929e6 10297.530101032235 10457.570040619617 10136.878715620946 -434.0689326315113
801 2.027653725590657e6 1.3134117295223859e6 1.1307412794988279e6 10031.777115487344 10188.240503581888 9875.695303483613 -435.5659404536059
811 2.0104082938070516e6 1.3134117295223859e6 1.1188238971691923e6 9270.045513551016 9405.94966680277 9131.998562209666 -435.3804076712477
821 2.0030971615998992e6 1.3134117295223859e6 1.1163211323134876e6 10107.730640540958 10267.821481513667 9945.83730095609 -438.1672133475577
831 1.9890090430147245e6 1.3134117295223859e6 1.092314408705001e6 9332.431543463945 9480.779158662977 9180.617729498272 -430.2374529610349
841 1.9779116885110969e6 1.3134117295223859e6 1.0816787548088215e6 9240.2354503189 9388.601095146685 9090.653728023424 -436.59209706382904
851 1.973064693876618e6 1.3134117295223859e6 1.0955579005880351e6 9599.351828631823 9760.22955186869 9440.666749070964 -433.50288694425234
861 1.9596456675343327e6 1.3134117295223859e6 1.0893957919631244e6 9044.93338153538 9179.35967628086 8908.558372911557 -433.68998538776987
871 1.9487459404595005e6 1.3134117295223859e6 1.0443290193342794e6 9379.733836274141 9532.965026585369 9221.27527017957 -428.74190406834236
881 1.9345975668740491e6 1.3134117295223859e6 1.0350381632776719e6 9108.42088149491 9256.060779784933 8960.03838876909 -429.081398607454
891 1.9245937152948834e6 1.3134117295223859e6 1.0084240353671786e6 8788.404313544717 8938.048873802969 8640.124295973697 -428.41707021072546
901 1.931673360138571e6 1.3134117295223859e6 1.0274539311968741e6 9946.674090004573 10115.432354239101 9783.473766988905 -434.2932946687065
911 1.910353890123553e6 1.3134117295223859e6 1.0073401410585576e6 8724.215939334448 8855.528078987989 8591.916882232974 -435.3644207447401
921 1.8969143986524052e6 1.3134117295223859e6 995896.324879132 8612.73690465424 8751.156413500343 8469.70341615609 -429.3018188963079
931 1.8888149189633033e6 1.3134117295223859e6 991333.6685633562 8555.60925508074 8693.837597356407 8419.256557327515 -433.6602927711667
941 1.8831981552232148e6 1.3134117295223859e6 969565.9686120577 8357.471016426505 8490.823507886791 8222.217496493047 -445.168526221645
951 1.8701248373046538e6 1.3134117295223859e6 969538.6774551977 8214.34812075005 8349.250935144024 8080.9260874503 -427.92222516214616
961 1.8633743443215182e6 1.3134117295223859e6 941709.4198067483 8596.524070817079 8732.283792931225 8464.395772515392 -427.1188544469442
971 1.8528630636009758e6 1.3134117295223859e6 949748.8403197291 8103.882217129149 8245.763337764269 7963.751360373173 -437.6603136138701
981 1.8441584179473626e6 1.3134117295223859e6 939944.4091084243 7815.176084955924 7939.745373604908 7692.332764918478 -430.23378035821895
991 1.8409527958605057e6 1.3134117295223859e6 933062.0935808195 7924.486322163267 8059.1559503695025 7788.141372725384 -431.5376652300686
1001 1.8384884677507312e6 1.3134117295223859e6 921036.6096954892 8121.170907180689 8252.584708424954 7991.755582636572 -428.60128256854284
1011 1.8238819706008392e6 1.3134117295223859e6 900253.2668895464 7476.677570618995 7592.682132630116 7359.516320266604 -434.25137221991434
1021 1.8158014154377976e6 1.3134117295223859e6 895302.3002117148 7604.154090104359 7727.5919142438015 7480.784050235388 -434.89379688549417
1031 1.8094602213252108e6 1.3134117295223859e6 901734.7216545268 7399.101020198508 7517.421789180343 7282.779711383036 -425.10803925392094
1041 1.8028465593249896e6 1.3134117295223859e6 886680.1889948378 7849.130071442018 7986.463538510435 7716.538760987451 -422.36501550598405
1051 1.7959348332297748e6 1.3134117295223859e6 888381.8926399724 7357.549656145114 7469.482769709126 7244.432858273546 -434.35802222933137
1061 1.7958451629805407e6 1.3134117295223859e6 859629.3843961109 8081.58228373875 8224.078405823717 7943.604979963399 -429.2121090516918
1071 1.7859620472241738e6 1.3134117295223859e6 864764.1377477772 7953.088640867353 8091.337220168279 7817.477946275972 -430.83530407893386
1081 1.7749600571836464e6 1.3134117295223859e6 848563.0633835195 7356.0036003826035 7477.127823202135 7229.3371317246065 -429.533068404531
1091 1.770535892327771e6 1.3134117295223859e6 854023.8000917188 7447.068326369591 7567.672937443154 7331.302857705875 -428.2253845186078
1101 1.7614810575067953e6 1.3134117295223859e6 817472.4589822409 6872.766639434604 6986.7599057227935 6759.145122724442 -424.7852360908087
1111 1.757642574019293e6 1.3134117295223859e6 840281.5416948525 7037.479537934522 7156.850970503644 6923.729068931569 -428.8016467904684
1121 1.7524345091648123e6 1.3134117295223859e6 835346.3047284044 6921.562695720233 7036.388765978788 6804.491246372015 -428.6394760879031
1131 1.7455717285080855e6 1.3134117295223859e6 795115.8609186191 6775.3206360412605 6883.4663140951825 6668.212789790999 -431.8508533525186
1141 1.7410080149188768e6 1.3134117295223859e6 811974.3632301331 6801.4694947022945 6913.794698055251 6687.33114432544 -430.2064502544433
1151 1.7356261302205955e6 1.3134117295223859e6 800850.9021067182 6805.2397095356655 6924.653964373734 6687.855671037059 -427.6837511967675
1161 1.730236833382049e6 1.3134117295223859e6 789875.1418047318 6631.5939284572805 6740.086316339448 6524.071551025546 -428.5729314295403
1171 1.7295677745422935e6 1.3134117295223859e6 786932.7528806925 6950.858463749243 7067.805401065385 6834.445374634502 -427.3150071266674
1181 1.7220071517803548e6 1.3134117295223859e6 788205.744212441 7038.649018489765 7158.499162535825 6920.436835424817 -427.27953247481156
1191 1.715816148654358e6 1.3134117295223859e6 790742.6644326672 6693.068908307277 6808.312176312736 6576.927088812175 -432.7255781692549
1201 1.7119235720293913e6 1.3134117295223859e6 803594.5473348937 6837.707283415184 6949.663330154579 6725.217305827086 -434.87026607545687
1211 1.7067099825390545e6 1.3134117295223859e6 769620.2542517717 6765.285454398512 6881.226722573395 6649.574455484956 -426.388015855412
1221 1.7039849028742136e6 1.3134117295223859e6 768997.3876592383 6842.878688745152 6952.820030117966 6735.257312898159 -422.4894234063174
1231 1.6977566372182847e6 1.3134117295223859e6 766989.3712323601 6468.840049722879 6569.013096707844 6365.650818409199 -426.94574808617864
1241 1.6952951794671002e6 1.3134117295223859e6 752938.833377532 6545.780135540642 6655.399954246008 6439.61070643875 -422.65793022603367
1251 1.6884265977322673e6 1.3134117295223859e6 740340.7551956782 6689.6158565783535 6796.799852231401 6583.764984614867 -429.393933775977
1261 1.6831295976267497e6 1.3134117295223859e6 758072.5929835192 6423.1720973703095 6527.894852214029 6317.245702199491 -430.1988724867678
1271 1.674521356486214e6 1.3134117295223859e6 729268.2639630014 6159.898652497815 6258.963986256116 6060.607461097824 -423.6712548053215
1281 1.6725543656729585e6 1.3134117295223859e6 729018.4372730093 6034.167747822162 6131.338681700209 5935.765542070601 -424.88624919620554
1291 1.6723770888526205e6 1.3134117295223859e6 727540.5209281917 6476.282870760195 6587.967726592378 6367.628249662175 -426.6072391207536
1301 1.6629585576623096e6 1.3134117295223859e6 714437.0663841225 6127.454944794253 6229.9577973565865 6028.32523540708 -429.39139938904896
1311 1.6605234177175602e6 1.3134117295223859e6 718963.868494007 6045.31461970491 6151.572460709798 5944.013699196609 -428.3041779492417
1321 1.6537849969997609e6 1.3134117295223859e6 705819.3921229785 5713.972784303292 5801.615271330117 5626.924264598116 -435.82722822547703
1331 1.6490474100241459e6 1.3134117295223859e6 688869.8262425144 5690.804144797311 5781.171113048828 5597.391943726853 -419.4135444572129
1341 1.6471965266312952e6 1.3134117295223859e6 682720.3086928083 5805.866995243672 5899.407755508766 5712.204440703272 -424.96858591301753
1351 1.642485027199543e6 1.3134117295223859e6 679760.0035733206 5903.36557288792 5996.846606573836 5807.698634009667 -422.3724039968591
1361 1.6423110951997102e6 1.3134117295223859e6 682125.5110876175 5760.378068526823 5848.59858427435 5674.386101316285 -426.5892446698782
1371 1.636412654446002e6 1.3134117295223859e6 680310.763225307 5655.712055725684 5745.747086872974 5564.1058124290275 -420.28992824344255
1381 1.6290463073384683e6 1.3134117295223859e6 667427.4400479153 5559.577555274189 5655.203641763237 5464.5937334851515 -424.9035148863295
1391 1.6270283352276522e6 1.3134117295223859e6 667779.9800695797 5920.9145293453375 6014.420596626833 5827.688687868052 -426.6600391307483
1401 1.632340695404322e6 1.3134117295223859e6 668666.048099367 5824.594520850445 5918.053058461131 5729.375611309933 -424.9213661586531
1411 1.620357008692866e6 1.3134117295223859e6 654920.9787045273 5627.7120781318845 5721.72700360212 5532.653874273874 -423.12819120220877
1421 1.6203863845101427e6 1.3134117295223859e6 655294.6103668398 5479.278427314485 5567.078810703579 5387.317731459525 -420.96143190602027
1431 1.6181949686125158e6 1.3134117295223859e6 663462.2182065373 5549.758168568628 5637.834874453832 5463.005374264164 -426.3186636868835
1441 1.6111687363523613e6 1.3134117295223859e6 648254.405525711 5362.672781985635 5449.1856771145885 5274.676167853838 -424.4947611917599
1451 1.6077294039721377e6 1.3134117295223859e6 626779.5737076704 5481.588677642782 5574.536429910997 5391.005066072784 -421.56249698523106
1461 1.6071876978342142e6 1.3134117295223859e6 638205.0816894878 5858.094105930308 5957.675379633751 5760.199460946638 -424.8503901666967
1471 1.6040513210589911e6 1.3134117295223859e6 616611.8808833637 5259.347394068895 5343.966268373602 5171.996055570461 -427.9331838203268
1481 1.598624240358104e6 1.3134117295223859e6 624619.9818101813 5446.1767903241625 5537.00543742881 5358.275576459128 -427.7616292286496
1491 1.6007187936327604e6 1.3134117295223859e6 635441.8194069001 5795.361846687003 5894.542206686763 5699.729012315522 -427.6202912634806
1501 1.5944208489080388e6 1.3134117295223859e6 632196.5728720188 5333.83166292515 5422.586390492612 5245.366992195123 -422.3295770457137
1511 1.5904878554415908e6 1.3134117295223859e6 613481.5879648755 5264.331271332189 5348.349906107537 5181.972149159677 -421.4770235416667
1521 1.5876777960579498e6 1.3134117295223859e6 612800.3046626401 5350.490460869696 5436.5123290647825 5260.659593904338 -425.09662284266966
1531 1.5870617699378296e6 1.3134117295223859e6 630936.3538307666 5468.715858359567 5560.041483306445 5376.126165628338 -421.6147367316708
1541 1.5812926699028697e6 1.3134117295223859e6 612432.6536005081 5162.292356951676 5241.835846890619 5081.921864749232 -425.3573560686769
1551 1.5839031119261761e6 1.3134117295223859e6 607639.2704838318 5318.318595335914 5404.313586449043 5230.959220369309 -424.7239887901873
1561 1.5768676025949325e6 1.3134117295223859e6 608016.8380831174 5161.607850427832 5249.590587693425 5073.4100021216045 -426.34716942607946
1571 1.575929378462052e6 1.3134117295223859e6 604382.3171209435 5204.396345989237 5292.184923532947 5116.8065301503675 -422.6040220963548
1581 1.5713154392161479e6 1.3134117295223859e6 596829.5796687453 5215.362847531544 5302.3930878675665 5125.887526874514 -427.9927702675076
1591 1.5668116971760131e6 1.3134117295223859e6 591190.6682058907 4773.164159244134 4849.425078308128 4696.225737072984 -419.81125482858215
1601 1.568608684800956e6 1.3134117295223859e6 600595.6148486291 5328.3296030286865 5424.053011603993 5236.5316938037095 -425.78177127662167
1611 1.5608721248484803e6 1.3134117295223859e6 585615.8962273261 4746.712392490657 4824.58233391343 4667.195141363687 -422.33216107402495
1621 1.5597111541777453e6 1.3134117295223859e6 585631.7293232328 4959.58531503864 5036.982882330687 4881.673638019831 -420.0214266170199
1631 1.5611566919315748e6 1.3134117295223859e6 599338.1481727759 5108.93538968032 5189.728155522375 5028.124181928031 -429.0996777735286
1641 1.5553445126768074e6 1.3134117295223859e6 576298.6899539332 4751.027330357101 4828.566291035636 4674.18266828433 -421.7048000777208
1651 1.5514602603434103e6 1.3134117295223859e6 574433.5611285026 4620.693363888421 4695.931980788378 4546.321278061112 -421.2520018179125
1661 1.5514330150868664e6 1.3134117295223859e6 572633.4103765225 4812.032854444057 4893.165567511405 4733.960055834214 -423.14823689415346
1671 1.5486043539652654e6 1.3134117295223859e6 565660.3321784904 4761.902081321275 4838.3132535988025 4685.387388498062 -426.1920228049347
1681 1.5493328685430991e6 1.3134117295223859e6 577239.1931622742 5448.667478518229 5539.823598143152 5353.4667080812615 -425.5782278282627
1691 1.5437209043937314e6 1.3134117295223859e6 557308.5653175468 4662.316320931304 4737.498695618813 4584.1843443311045 -423.181766087008
1701 1.541966943504345e6 1.3134117295223859e6 550318.773504804 4509.910197037694 4586.401183890801 4436.3192490314495 -420.94302324719604
1711 1.5395720917832144e6 1.3134117295223859e6 557121.3488670866 4487.124617412292 4565.246605338528 4407.724679275513 -419.73946775265125
1721 1.537108385891818e6 1.3134117295223859e6 560852.0951349378 4513.23834676519 4585.883931686088 4442.683943508292 -428.94416087093316
1731 1.5340802292648375e6 1.3134117295223859e6 553608.921830633 4407.344828643478 4483.447884551411 4332.678438491783 -425.3176496027512
1741 1.5364580580578505e6 1.3134117295223859e6 547140.9087886035 4797.908830152239 4878.653603793165 4717.994158561645 -418.55549978386733
1751 1.5350707971855018e6 1.3134117295223859e6 546662.9018699483 4904.482403162604 4986.92289701805 4822.4704598756625 -423.69129234251875
1761 1.5317057604710006e6 1.3134117295223859e6 542628.2734413658 4670.106657241393 4751.060447194537 4590.755646264476 -419.61406816190953
1771 1.5280098660903282e6 1.3134117295223859e6 539378.9020688587 4814.648524999357 4893.559642595021 4739.118594033113 -420.1636118069503
1781 1.5254756613276512e6 1.3134117295223859e6 546094.8266620948 4369.337681340543 4439.01060597105 4296.54027600871 -420.5434041150705
1791 1.5256046409328938e6 1.3134117295223859e6 542704.1248130685 4419.528049263418 4495.922444005294 4344.504278105619 -421.8899348197814
1801 1.521957036050331e6 1.3134117295223859e6 547738.9583826952 4394.061767677072 4466.493861136462 4322.291646542644 -419.5224436813513
1811 1.5200425612807951e6 1.3134117295223859e6 532111.9499187837 4483.623454444002 4556.910379482768 4408.528895371963 -422.74902037093983
1821 1.5177130580700834e6 1.3134117295223859e6 531025.5514372792 4240.819231967116 4309.388589474166 4172.833076448754 -419.08906716156645
1831 1.5200596489439819e6 1.3134117295223859e6 536355.0878066127 4555.372553968532 4634.215641839605 4477.760705407667 -424.328178463322
1841 1.5160031378633624e6 1.3134117295223859e6 518799.50778076367 4535.305575502431 4610.963355106737 4461.130309859707 -421.88595159133644
1851 1.510734422135808e6 1.3134117295223859e6 520311.544939339 4166.624844418151 4241.131578961617 4093.4235249174494 -420.8048893584032
1861 1.514315715978438e6 1.3134117295223859e6 521986.61705441575 4715.234029153353 4795.2732026296135 4633.799847791809 -420.6099907488086
1871 1.5114076969221926e6 1.3134117295223859e6 508291.96713709994 4377.035401938122 4455.133870594957 4299.282148531009 -420.3712636001532
1881 1.511754392137946e6 1.3134117295223859e6 517316.3926983046 4497.3097705595255 4573.567311869416 4422.318469571818 -419.99122000771433
1891 1.5037870959213017e6 1.3134117295223859e6 502372.27054590505 4022.468386681389 4087.2521403618907 3958.020355561826 -419.12646149628034
1901 1.5031407374975549e6 1.3134117295223859e6 508174.60765795055 4128.386475084016 4195.489068519909 4062.5474862957813 -420.8513768881509
1911 1.5025086794654282e6 1.3134117295223859e6 501223.8603861849 4130.283594395246 4197.853190240364 4064.365981787073 -420.203831544595
1921 1.500637487442111e6 1.3134117295223859e6 496883.06667862623 4050.9507291937853 4116.879219814225 3983.88438474514 -420.7737554605845
1931 1.4984856533846299e6 1.3134117295223859e6 508545.2327388283 4147.778384434762 4214.5097770293905 4080.927153900396 -422.57835668791097
1941 1.4964354589918929e6 1.3134117295223859e6 501107.64401239547 4169.1148394793545 4239.01931036914 4100.66587560864 -422.6516155939802
1951 1.5006710893846215e6 1.3134117295223859e6 503515.9325983303 4335.599334269938 4406.33105254964 4260.467687555688 -422.6114598694523
1961 1.4939872067175803e6 1.3134117295223859e6 497950.3487406205 4161.607164568955 4228.638659964381 4093.2931308310312 -422.021709760813
1971 1.492582060249214e6 1.3134117295223859e6 494402.22350167035 4102.044117525552 4170.4468176913415 4035.76462832099 -422.05618986643714
1981 1.490609723879919e6 1.3134117295223859e6 489682.4270511532 4107.9523090210505 4171.5115803785575 4041.7457360016574 -421.17549714756785
1991 1.4901014531230952e6 1.3134117295223859e6 488182.49443071353 4191.6574696089165 4260.505574570019 4121.69307399423 -419.8036650700301


==> data/simulation/linreg_softplusmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 3.453817931536019e8 1.0945097746019883e6 3.418547871507303e8 2.1529909811002877e7 2.1723577911493525e7 2.1335103376260404e7 -11682.84538187198
11 1.0746558964770077e8 1.0945097746019883e6 1.0775391797601216e8 4.415435535081776e6 4.453941812820307e6 4.377401942872766e6 -3086.811475052386
21 5.673683528268577e7 1.0945097746019883e6 5.5672716945665255e7 1.76010522029711e6 1.776281509675574e6 1.7441264721867647e6 -2057.9456348284343
31 3.637608204618484e7 1.0945097746019883e6 3.599961747844901e7 890116.6716821766 898876.5487326802 881419.1937877565 -1480.1077126294235
41 2.6371678909173798e7 1.0945097746019883e6 2.662611767353942e7 555824.7036675947 561722.1875753556 550300.5243434969 -1348.0722239702116
51 2.063600843254115e7 1.0945097746019883e6 1.999222760147819e7 418349.0264728365 422868.32256570895 413873.4986951467 -1138.4697555034081
61 1.678811749110025e7 1.0945097746019883e6 1.614252625302831e7 314198.82734113577 317909.4933802158 310606.7319502384 -989.9097166967864
71 1.4115886242671002e7 1.0945097746019883e6 1.3563003835472101e7 239065.29672346497 242033.3690165613 236140.92076529466 -939.680511423798
81 1.2080742334564988e7 1.0945097746019883e6 1.1579430893928705e7 184335.0228448282 186547.0399250452 182092.6437896842 -917.0912830554803
91 1.0549389355326604e7 1.0945097746019883e6 1.0023021741225863e7 153491.3792036689 155408.37065644775 151645.59781658373 -611.9437063396828
101 9.530981241012085e6 1.0945097746019883e6 9.024731640725927e6 144467.32941946184 146321.52313250612 142690.05086859103 -717.0306985648607
111 8.514232636747867e6 1.0945097746019883e6 8.076618279566666e6 117326.01244569513 118809.26621958411 115817.6703357654 -656.824556584539
121 7.816169785468658e6 1.0945097746019883e6 7.360948912492416e6 102961.29375627467 104278.38345078439 101648.17652010144 -655.0371380528126
131 7.111761106604811e6 1.0945097746019883e6 6.648628082314971e6 88319.95682496781 89506.51630721413 87122.3003046091 -670.5773632014871
141 6.592551025050122e6 1.0945097746019883e6 5.899580497757043e6 80702.5727351779 81751.44980997189 79681.64783303332 -606.1428864644377
151 6.181489122991346e6 1.0945097746019883e6 5.675636232691206e6 73626.13029873342 74602.84711955914 72615.56668329671 -564.0382513240534
161 5.796244486257483e6 1.0945097746019883e6 5.251249143139083e6 65923.06794207456 66786.0302852142 65026.9744561893 -619.0624304671487
171 5.461979436054179e6 1.0945097746019883e6 5.012068197198003e6 62039.4883885719 62896.45837662576 61198.05672194266 -625.3128993762614
181 5.150102274248548e6 1.0945097746019883e6 4.624584678901487e6 56708.706047178195 57503.6059112084 55912.3187962585 -571.9085760900533
191 4.909154750082051e6 1.0945097746019883e6 4.354061577774949e6 55769.29953025148 56533.716440927026 55006.590074819505 -525.9016357143471
201 4.651087761805136e6 1.0945097746019883e6 4.138538849557309e6 48544.45678593031 49238.96657291106 47867.514270355954 -523.2565622210574
211 4.4569785259698415e6 1.0945097746019883e6 3.907149021883267e6 46306.51820985824 46970.1453910645 45627.19308887443 -555.4122832453331
221 4.250199426077841e6 1.0945097746019883e6 3.684932563247656e6 44773.1142800848 45391.96730921496 44122.72209676924 -572.9923589928077
231 4.0821443786477037e6 1.0945097746019883e6 3.480647380150588e6 42365.67144647066 42992.06243480946 41751.29210512766 -529.1574587700647
241 3.959325719936126e6 1.0945097746019883e6 3.3330152550587584e6 39741.831894004375 40298.46611582343 39177.82606080176 -559.5243527481856
251 3.7976512228008434e6 1.0945097746019883e6 3.182667131448291e6 37067.87124450343 37593.50172250593 36553.6803604644 -492.6195146511555
261 3.6739178290634444e6 1.0945097746019883e6 3.064572615122792e6 35827.54443171619 36323.558669074984 35304.6076957073 -537.2981932885667
271 3.574177175615738e6 1.0945097746019883e6 2.989168762555986e6 37555.01524623681 38125.85155970691 36994.80611846094 -498.35346586387715
281 3.431263119654609e6 1.0945097746019883e6 2.795998790902587e6 33069.71393119796 33546.83597241796 32572.069368761397 -532.8935992504485
291 3.344771123684882e6 1.0945097746019883e6 2.765724492744568e6 31979.93221061012 32452.20802520318 31513.95253574398 -489.1799857361942
301 3.2333463271625787e6 1.0945097746019883e6 2.657403581813209e6 29585.902975924455 30011.20581449351 29162.537237470093 -515.6974433300818
311 3.1505543166379556e6 1.0945097746019883e6 2.5580612131307265e6 27493.042459007425 27894.321756111414 27086.604973455112 -480.04423622549695
321 3.0708672377789915e6 1.0945097746019883e6 2.4353272772232867e6 28612.38517478306 29038.983358997648 28162.390675795963 -478.1738957378258
331 2.9869582946725814e6 1.0945097746019883e6 2.3764036403042413e6 26873.817411159842 27291.622885016375 26456.760077126753 -477.5756026947495
341 2.907829529529111e6 1.0945097746019883e6 2.270111970262116e6 25163.865720549053 25566.00448060822 24770.97126334416 -492.67325738959823
351 2.860949105078048e6 1.0945097746019883e6 2.2103416901720734e6 25645.54104822243 26069.41757461498 25251.707043233804 -466.2901584323855
361 2.785682688806706e6 1.0945097746019883e6 2.1426409609628073e6 24390.85628164728 24761.89601963656 24011.125703772086 -477.60542901951214
371 2.7292709226725046e6 1.0945097746019883e6 2.1020652176220054e6 23748.043593514965 24131.269745209753 23372.133190500306 -501.35742414469325
381 2.6687769273106884e6 1.0945097746019883e6 2.0147632253243641e6 21500.32842360958 21839.037260938272 21178.561593552495 -465.08263673836126
391 2.619771342136321e6 1.0945097746019883e6 1.9355427762355402e6 21432.846676512123 21775.426340362446 21092.522109208723 -482.9069165270425
401 2.572181770283014e6 1.0945097746019883e6 1.9254338717590868e6 21247.383919863605 21579.308632074404 20926.492301218666 -470.2174974919329
411 2.5264217336439015e6 1.0945097746019883e6 1.8728527726230752e6 21140.33586325426 21469.364181051125 20805.914183160847 -455.2517227358501
421 2.493278048993334e6 1.0945097746019883e6 1.8519103079321564e6 22214.706452145776 22578.8016365366 21851.533865807483 -513.4266652068179
431 2.445441924275249e6 1.0945097746019883e6 1.7818504779855334e6 19330.92723633506 19617.668600715555 19044.634477034 -474.15586390826013
441 2.4106031595635666e6 1.0945097746019883e6 1.7564399063751283e6 19431.117435545988 19715.423521787572 19138.25204134373 -456.9835390459983
451 2.3695555270149317e6 1.0945097746019883e6 1.7113315607523727e6 17723.68589277712 17998.205425496024 17451.288058453643 -443.3103600838391
461 2.3429379523703363e6 1.0945097746019883e6 1.7137939190854672e6 19238.7463788027 19545.404479842786 18934.2401931712 -452.39984268884905
471 2.3028332569452664e6 1.0945097746019883e6 1.6397158311411175e6 17535.694871497923 17811.153446853717 17258.80929046549 -446.23544360643683
481 2.2795390417354964e6 1.0945097746019883e6 1.6351602940712e6 17118.383626317293 17391.000180917796 16840.123187304023 -457.1952705604431
491 2.2379163728890046e6 1.0945097746019883e6 1.576324560683532e6 16452.757231358097 16708.308992660935 16192.597287478358 -457.9348837225946
501 2.2186091102324836e6 1.0945097746019883e6 1.5292605577867865e6 17316.205083111792 17591.11607458875 17048.18816813823 -443.34601534294643
511 2.1820135278400974e6 1.0945097746019883e6 1.5159323990145654e6 15632.604901357352 15877.07061447356 15374.635404838027 -454.00536367864606
521 2.1525641472818702e6 1.0945097746019883e6 1.4812101327003154e6 14992.743167604036 15235.813704928349 14748.129658105567 -454.06729309315506
531 2.12825057050222e6 1.0945097746019883e6 1.4310725076635592e6 15862.355179172158 16108.056856355857 15620.453278961239 -446.7272805916773
541 2.0992857472039526e6 1.0945097746019883e6 1.4161926025573842e6 14504.589069784715 14737.294733776747 14288.263366539997 -453.7026268382942
551 2.0768818020690563e6 1.0945097746019883e6 1.375802607963707e6 15002.665780386083 15241.731447110382 14754.596582766753 -451.5082674346637
561 2.0576288196309684e6 1.0945097746019883e6 1.3757290696928906e6 14374.324246066577 14592.99714334808 14167.936509309466 -453.4487590866504
571 2.0437833412304702e6 1.0945097746019883e6 1.3484510063902817e6 14251.342470443215 14477.135340888995 14026.045540236937 -461.8584174582079
581 2.0204714436703015e6 1.0945097746019883e6 1.335039759215536e6 13985.994838326957 14198.929616732734 13773.761029224761 -440.5526618893065
591 1.9984412061711182e6 1.0945097746019883e6 1.312300973105885e6 13690.872736405625 13904.015024098615 13482.449468556762 -445.8192456229477
601 1.9885663258405821e6 1.0945097746019883e6 1.2872337150728414e6 14487.647758013032 14712.976576013907 14260.352527274552 -444.6684340267127
611 1.9594643192834323e6 1.0945097746019883e6 1.2515887233257052e6 12993.203161122545 13198.044268701215 12783.257631919456 -450.09102686045327
621 1.9431001363450782e6 1.0945097746019883e6 1.2294482910451132e6 13224.586059517867 13432.432917715369 13018.259790725242 -440.0974950746582
631 1.9231041888734903e6 1.0945097746019883e6 1.2301904225036725e6 12494.303395930376 12679.933190852355 12309.044342948995 -447.14579116383874
641 1.899529991510032e6 1.0945097746019883e6 1.2138269479973207e6 12185.335639993518 12372.85815081996 11998.627886644994 -446.65833238704704
651 1.8887297005853027e6 1.0945097746019883e6 1.1929902667255201e6 13207.711981206729 13422.51242099071 12990.865208790934 -454.10454580430337
661 1.8720823989783085e6 1.0945097746019883e6 1.1654616135267515e6 11976.651501547352 12183.554098713183 11771.786807628363 -440.3376747310651
671 1.8523177597622606e6 1.0945097746019883e6 1.1465768920285264e6 12164.724953201257 12364.437856209124 11957.371709792005 -436.24483546461784
681 1.8400870495256283e6 1.0945097746019883e6 1.1426889817339682e6 12077.486150703247 12256.651629103526 11897.565725327906 -447.52074252377565
691 1.827304143145263e6 1.0945097746019883e6 1.1147074401257036e6 11273.25970458497 11457.249900529343 11094.21464902769 -435.2499119971985
701 1.8091467092282218e6 1.0945097746019883e6 1.073864546342892e6 11363.540888731104 11541.207210057823 11183.87183519489 -446.7128869745298
711 1.7943352644043285e6 1.0945097746019883e6 1.0742297446105152e6 10853.94208245525 11019.887638696744 10684.195948688153 -442.2734568845034
721 1.7840641146289394e6 1.0945097746019883e6 1.0862734620539793e6 10947.22693984732 11140.770873080119 10769.01689149721 -448.7422901444271
731 1.778936446230549e6 1.0945097746019883e6 1.0476673874254113e6 13230.165824752887 13444.924642398288 13029.204704501684 -441.58895109385077
741 1.7565491355573116e6 1.0945097746019883e6 1.0297459647127615e6 10589.40630220796 10756.992962498984 10423.708955592896 -451.3854221279044
751 1.7472650911173788e6 1.0945097746019883e6 1.0435324382423635e6 10086.790089078042 10237.215592416833 9932.319097250253 -432.7575117290369
761 1.729325812877126e6 1.0945097746019883e6 1.0177881003375418e6 10221.243208678188 10392.861638589993 10051.8496369796 -448.5517204683558
771 1.7307710803434947e6 1.0945097746019883e6 997282.5015704636 11985.072624548757 12183.502866193188 11785.379302950374 -435.05702249621055
781 1.7303562966971411e6 1.0945097746019883e6 1.0076113073168735e6 13066.621101498951 13286.04879192184 12841.840008144565 -434.12376324480965
791 1.697562216743096e6 1.0945097746019883e6 966043.8302458148 10297.530101032235 10457.570040619617 10136.878715620946 -434.0689326315113
801 1.6897166666125376e6 1.0945097746019883e6 942289.6282026804 10031.777115487344 10188.240503581888 9875.695303483613 -435.5659404536059
811 1.6753441627657856e6 1.0945097746019883e6 932357.1655675693 9270.045513551016 9405.94966680277 9131.998562209666 -435.3804076712477
821 1.6692536204646674e6 1.0945097746019883e6 930273.5960593243 10107.730640540958 10267.821481513667 9945.83730095609 -438.1672133475577
831 1.6575120679114163e6 1.0945097746019883e6 910266.5393199798 9332.431543463945 9480.779158662977 9180.617729498272 -430.2374529610349
841 1.6482636812467407e6 1.0945097746019883e6 901402.9031615113 9240.2354503189 9388.601095146685 9090.653728023424 -436.59209706382904
851 1.6442263683819128e6 1.0945097746019883e6 912970.7073080937 9599.351828631823 9760.22955186869 9440.666749070964 -433.50288694425234
861 1.633042374051842e6 1.0945097746019883e6 907834.1444091683 9044.93338153538 9179.35967628086 8908.558372911557 -433.68998538776987
871 1.6239603520637697e6 1.0945097746019883e6 870279.5844594188 9379.733836274141 9532.965026585369 9221.27527017957 -428.74190406834236
881 1.612169378919258e6 1.0945097746019883e6 862536.5425889435 9108.42088149491 9256.060779784933 8960.03838876909 -429.081398607454
891 1.6038327746317275e6 1.0945097746019883e6 840358.0413586401 8788.404313544717 8938.048873802969 8640.124295973697 -428.41707021072546
901 1.609735042706136e6 1.0945097746019883e6 856218.8519213883 9946.674090004573 10115.432354239101 9783.473766988905 -434.2932946687065
911 1.5919658424139763e6 1.0945097746019883e6 839454.3848598131 8724.215939334448 8855.528078987989 8591.916882232974 -435.3644207447401
921 1.5807667268847576e6 1.0945097746019883e6 829918.3320736965 8612.73690465424 8751.156413500343 8469.70341615609 -429.3018188963079
931 1.5740166152777239e6 1.0945097746019883e6 826115.5732777677 8555.60925508074 8693.837597356407 8419.256557327515 -433.6602927711667
941 1.5693365365038645e6 1.0945097746019883e6 807976.3809945668 8357.471016426505 8490.823507886791 8222.217496493047 -445.168526221645
951 1.5584416250722944e6 1.0945097746019883e6 807953.1585310809 8214.34812075005 8349.250935144024 8080.9260874503 -427.92222516214616
961 1.5528171313826833e6 1.0945097746019883e6 784763.0276203748 8596.524070817079 8732.283792931225 8464.395772515392 -427.1188544469442
971 1.5440571660794485e6 1.0945097746019883e6 791461.9800117428 8103.882217129149 8245.763337764269 7963.751360373173 -437.6603136138701
981 1.5368025976138802e6 1.0945097746019883e6 783290.9235814316 7815.176084955924 7939.745373604908 7692.332764918478 -430.23378035821895
991 1.5341316366742908e6 1.0945097746019883e6 777556.0514412189 7924.486322163267 8059.1559503695025 7788.141372725384 -431.5376652300686
1001 1.532078622862196e6 1.0945097746019883e6 767535.407816161 8121.170907180689 8252.584708424954 7991.755582636572 -428.60128256854284
1011 1.5199051988950185e6 1.0945097746019883e6 750214.612468941 7476.677570618995 7592.682132630116 7359.516320266604 -434.25137221991434
1021 1.5131711531041628e6 1.0945097746019883e6 746088.5570824271 7604.154090104359 7727.5919142438015 7480.784050235388 -434.89379688549417
1031 1.5078870242304434e6 1.0945097746019883e6 751449.1078382067 7399.101020198508 7517.421789180343 7282.779711383036 -425.10803925392094
1041 1.5023773098346188e6 1.0945097746019883e6 738905.3345594924 7849.130071442018 7986.463538510435 7716.538760987451 -422.36501550598405
1051 1.4966161894354494e6 1.0945097746019883e6 740322.0722772807 7357.549656145114 7469.482769709126 7244.432858273546 -434.35802222933137
1061 1.4965435578115683e6 1.0945097746019883e6 716363.7423245434 8081.58228373875 8224.078405823717 7943.604979963399 -429.2121090516918
1071 1.4883076927804805e6 1.0945097746019883e6 720642.7682168165 7953.088640867353 8091.337220168279 7817.477946275972 -430.83530407893386
1081 1.479137457597408e6 1.0945097746019883e6 707139.962763969 7356.0036003826035 7477.127823202135 7229.3371317246065 -429.533068404531
1091 1.475450647388163e6 1.0945097746019883e6 711690.570524786 7447.068326369591 7567.672937443154 7331.302857705875 -428.2253845186078
1101 1.4679036345366198e6 1.0945097746019883e6 681229.8024328243 6872.766639434604 6986.7599057227935 6759.145122724442 -424.7852360908087
1111 1.4647053165748871e6 1.0945097746019883e6 700237.7896378533 7037.479537934522 7156.850970503644 6923.729068931569 -428.8016467904684
1121 1.4603656444914804e6 1.0945097746019883e6 696125.4741278071 6921.562695720233 7036.388765978788 6804.491246372015 -428.6394760879031
1131 1.4546465922780668e6 1.0945097746019883e6 662600.0359535114 6775.3206360412605 6883.4663140951825 6668.212789790999 -431.8508533525186
1141 1.450843680159797e6 1.0945097746019883e6 676648.9704191771 6801.4694947022945 6913.794698055251 6687.33114432544 -430.2064502544433
1151 1.4463588885333727e6 1.0945097746019883e6 667379.5317718083 6805.2397095356655 6924.653964373734 6687.855671037059 -427.6837511967675
1161 1.4418678513231482e6 1.0945097746019883e6 658233.1083420503 6631.5939284572805 6740.086316339448 6524.071551025546 -428.5729314295403
1171 1.4413109087032923e6 1.0945097746019883e6 655781.7239852912 6950.858463749243 7067.805401065385 6834.445374634502 -427.3150071266674
1181 1.435011109249656e6 1.0945097746019883e6 656843.269609728 7038.649018489765 7158.499162535825 6920.436835424817 -427.27953247481156
1191 1.4298512069434759e6 1.0945097746019883e6 658956.6367587334 6693.068908307277 6808.312176312736 6576.927088812175 -432.7255781692549
1201 1.4266079726777847e6 1.0945097746019883e6 669667.1187657034 6837.707283415184 6949.663330154579 6725.217305827086 -434.87026607545687
1211 1.4222632852672741e6 1.0945097746019883e6 641355.1783612052 6765.285454398512 6881.226722573395 6649.574455484956 -426.388015855412
1221 1.4199923763309403e6 1.0945097746019883e6 640836.1136517941 6842.878688745152 6952.820030117966 6735.257312898159 -422.4894234063174
1231 1.4148009376803113e6 1.0945097746019883e6 639161.5493587075 6468.840049722879 6569.013096707844 6365.650818409199 -426.94574808617864
1241 1.4127505326627204e6 1.0945097746019883e6 627453.5775880801 6545.780135540642 6655.399954246008 6439.61070643875 -422.65793022603367
1251 1.4070268667984721e6 1.0945097746019883e6 616955.3313513146 6689.6158565783535 6796.799852231401 6583.764984614867 -429.393933775977
1261 1.402611930857296e6 1.0945097746019883e6 631731.0936546039 6423.1720973703095 6527.894852214029 6317.245702199491 -430.1988724867678
1271 1.3954376873566248e6 1.0945097746019883e6 607726.7769206142 6159.898652497815 6258.963986256116 6060.607461097824 -423.6712548053215
1281 1.3937980976002938e6 1.0945097746019883e6 607518.1572670026 6034.167747822162 6131.338681700209 5935.765542070601 -424.88624919620554
1291 1.3936523698864977e6 1.0945097746019883e6 606288.5632828071 6476.282870760195 6587.967726592378 6367.628249662175 -426.6072391207536
1301 1.3858027502285845e6 1.0945097746019883e6 595368.1741634286 6127.454944794253 6229.9577973565865 6028.32523540708 -429.39139938904896
1311 1.383773198679321e6 1.0945097746019883e6 599140.2409930269 6045.31461970491 6151.572460709798 5944.013699196609 -428.3041779492417
1321 1.3781570718415175e6 1.0945097746019883e6 588185.7344441988 5713.972784303292 5801.615271330117 5626.924264598116 -435.82722822547703
1331 1.3742085379140603e6 1.0945097746019883e6 574060.5514293675 5690.804144797311 5781.171113048828 5597.391943726853 -419.4135444572129
1341 1.3726668913910463e6 1.0945097746019883e6 568936.7097756406 5805.866995243672 5899.407755508766 5712.204440703272 -424.96858591301753
1351 1.368740639018625e6 1.0945097746019883e6 566469.7859967728 5903.36557288792 5996.846606573836 5807.698634009667 -422.3724039968591
1361 1.3685957848017656e6 1.0945097746019883e6 568441.1313750215 5760.378068526823 5848.59858427435 5674.386101316285 -426.5892446698782
1371 1.3636802772489572e6 1.0945097746019883e6 566928.7012317111 5655.712055725684 5745.747086872974 5564.1058124290275 -420.28992824344255
1381 1.3575413516244562e6 1.0945097746019883e6 556192.2955489954 5559.577555274189 5655.203641763237 5464.5937334851515 -424.9035148863295
1391 1.355861156151267e6 1.0945097746019883e6 556487.5268528732 5920.9145293453375 6014.420596626833 5827.688687868052 -426.6600391307483
1401 1.3602884199977985e6 1.0945097746019883e6 557226.213910336 5824.594520850445 5918.053058461131 5729.375611309933 -424.9213661586531
1411 1.3503008833013678e6 1.0945097746019883e6 545770.8583110854 5627.7120781318845 5721.72700360212 5532.653874273874 -423.12819120220877
1421 1.3503252688752685e6 1.0945097746019883e6 546082.1237558494 5479.278427314485 5567.078810703579 5387.317731459525 -420.96143190602027
1431 1.3484993517450974e6 1.0945097746019883e6 552888.726406782 5549.758168568628 5637.834874453832 5463.005374264164 -426.3186636868835
1441 1.3426438529364953e6 1.0945097746019883e6 540215.2439142865 5362.672781985635 5449.1856771145885 5274.676167853838 -424.4947611917599
1451 1.3397777522864442e6 1.0945097746019883e6 522319.560399388 5481.588677642782 5574.536429910997 5391.005066072784 -421.56249698523106
1461 1.3393275513067655e6 1.0945097746019883e6 531842.037852827 5858.094105930308 5957.675379633751 5760.199460946638 -424.8503901666967
1471 1.336711769872885e6 1.0945097746019883e6 513845.56972652866 5259.347394068895 5343.966268373602 5171.996055570461 -427.9331838203268
1481 1.332190103606282e6 1.0945097746019883e6 520519.88814967964 5446.1767903241625 5537.00543742881 5358.275576459128 -427.7616292286496
1491 1.3339370451952643e6 1.0945097746019883e6 529539.566673714 5795.361846687003 5894.542206686763 5699.729012315522 -427.6202912634806
1501 1.3286874908230563e6 1.0945097746019883e6 526833.9274597063 5333.83166292515 5422.586390492612 5245.366992195123 -422.3295770457137
1511 1.3254097210375126e6 1.0945097746019883e6 511237.83147358324 5264.331271332189 5348.349906107537 5181.972149159677 -421.4770235416667
1521 1.3230688610928254e6 1.0945097746019883e6 510670.95159673394 5350.490460869696 5436.5123290647825 5260.659593904338 -425.09662284266966
1531 1.3225561920987044e6 1.0945097746019883e6 525785.0120094853 5468.715858359567 5560.041483306445 5376.126165628338 -421.6147367316708
1541 1.3177473961220058e6 1.0945097746019883e6 510364.04920337105 5162.292356951676 5241.835846890619 5081.921864749232 -425.3573560686769
1551 1.319923453884487e6 1.0945097746019883e6 506370.2526825334 5318.318595335914 5404.313586449043 5230.959220369309 -424.7239887901873
1561 1.3140594016520022e6 1.0945097746019883e6 506683.76455882296 5161.607850427832 5249.590587693425 5073.4100021216045 -426.34716942607946
1571 1.3132780393865397e6 1.0945097746019883e6 503655.48826894915 5204.396345989237 5292.184923532947 5116.8065301503675 -422.6040220963548
1581 1.309433650784526e6 1.0945097746019883e6 497362.1011616905 5215.362847531544 5302.3930878675665 5125.887526874514 -427.9927702675076
1591 1.305678745844814e6 1.0945097746019883e6 492661.2217030453 4773.164159244134 4849.425078308128 4696.225737072984 -419.81125482858215
1601 1.3071785157838736e6 1.0945097746019883e6 500500.9574902677 5328.3296030286865 5424.053011603993 5236.5316938037095 -425.78177127662167
1611 1.3007288914840014e6 1.0945097746019883e6 488015.3676330396 4746.712392490657 4824.58233391343 4667.195141363687 -422.33216107402495
1621 1.299762406576627e6 1.0945097746019883e6 488029.55253119994 4959.58531503864 5036.982882330687 4881.673638019831 -420.0214266170199
1631 1.3009680557776322e6 1.0945097746019883e6 499452.60264529963 5108.93538968032 5189.728155522375 5028.124181928031 -429.0996777735286
1641 1.2961230078333719e6 1.0945097746019883e6 480251.4888976432 4751.027330357101 4828.566291035636 4674.18266828433 -421.7048000777208
1651 1.2928855683689446e6 1.0945097746019883e6 478696.65235652146 4620.693363888421 4695.931980788378 4546.321278061112 -421.2520018179125
1661 1.2928642941417445e6 1.0945097746019883e6 477197.9568831245 4812.032854444057 4893.165567511405 4733.960055834214 -423.14823689415346
1671 1.2905065390262716e6 1.0945097746019883e6 471386.5208706255 4761.902081321275 4838.3132535988025 4685.387388498062 -426.1920228049347
1681 1.2911161780811446e6 1.0945097746019883e6 481038.1152637904 5448.667478518229 5539.823598143152 5353.4667080812615 -425.5782278282627
1691 1.2864370601788508e6 1.0945097746019883e6 464426.77761536365 4662.316320931304 4737.498695618813 4584.1843443311045 -423.181766087008
1701 1.284974805416824e6 1.0945097746019883e6 458601.33041720657 4509.910197037694 4586.401183890801 4436.3192490314495 -420.94302324719604
1711 1.2829790382185876e6 1.0945097746019883e6 464270.085788481 4487.124617412292 4565.246605338528 4407.724679275513 -419.73946775265125
1721 1.280926142908026e6 1.0945097746019883e6 467379.2339439592 4513.23834676519 4585.883931686088 4442.683943508292 -428.94416087093316
1731 1.2784021883227993e6 1.0945097746019883e6 461342.7654609621 4407.344828643478 4483.447884551411 4332.678438491783 -425.3176496027512
1741 1.2803854987238848e6 1.0945097746019883e6 455954.54099951236 4797.908830152239 4878.653603793165 4717.994158561645 -418.55549978386733
1751 1.2792299390627937e6 1.0945097746019883e6 455556.69296649884 4904.482403162604 4986.92289701805 4822.4704598756625 -423.69129234251875
1761 1.2764249982137624e6 1.0945097746019883e6 452193.75902239996 4670.106657241393 4751.060447194537 4590.755646264476 -419.61406816190953
1771 1.273345597498347e6 1.0945097746019883e6 449486.4608137892 4814.648524999357 4893.559642595021 4739.118594033113 -420.1636118069503
1781 1.2712318673425803e6 1.0945097746019883e6 455081.1717879498 4369.337681340543 4439.01060597105 4296.54027600871 -420.5434041150705
1791 1.271339885464504e6 1.0945097746019883e6 452256.12203131616 4419.528049263418 4495.922444005294 4344.504278105619 -421.8899348197814
1801 1.2683003917299272e6 1.0945097746019883e6 456451.9936735639 4394.061767677072 4466.493861136462 4322.291646542644 -419.5224436813513
1811 1.2667051588351096e6 1.0945097746019883e6 443429.64936676674 4483.623454444002 4556.910379482768 4408.528895371963 -422.74902037093983
1821 1.26476319110678e6 1.0945097746019883e6 442523.6022461096 4240.819231967116 4309.388589474166 4172.833076448754 -419.08906716156645
1831 1.2667198187031187e6 1.0945097746019883e6 446966.017755311 4555.372553968532 4634.215641839605 4477.760705407667 -424.328178463322
1841 1.2633393316104207e6 1.0945097746019883e6 432336.3065415882 4535.305575502431 4610.963355106737 4461.130309859707 -421.88595159133644
1851 1.2589475761884358e6 1.0945097746019883e6 433595.17852471163 4166.624844418151 4241.131578961617 4093.4235249174494 -420.8048893584032
1861 1.261934063943746e6 1.0945097746019883e6 434993.14817372744 4715.234029153353 4795.2732026296135 4633.799847791809 -420.6099907488086
1871 1.259509326472317e6 1.0945097746019883e6 423579.5516514065 4377.035401938122 4455.133870594957 4299.282148531009 -420.3712636001532
1881 1.2597992883038358e6 1.0945097746019883e6 431100.955437468 4497.3097705595255 4573.567311869416 4422.318469571818 -419.99122000771433
1891 1.2531580245392674e6 1.0945097746019883e6 418645.67005977005 4022.468386681389 4087.2521403618907 3958.020355561826 -419.12646149628034
1901 1.2526196825975678e6 1.0945097746019883e6 423481.2410645641 4128.386475084016 4195.489068519909 4062.5474862957813 -420.8513768881509
1911 1.2520930340910468e6 1.0945097746019883e6 417689.01819167746 4130.283594395246 4197.853190240364 4064.365981787073 -420.203831544595
1921 1.250533410528713e6 1.0945097746019883e6 414071.393225809 4050.9507291937853 4116.879219814225 3983.88438474514 -420.7737554605845
1931 1.2487408402761468e6 1.0945097746019883e6 423790.48973797867 4147.778384434762 4214.5097770293905 4080.927153900396 -422.57835668791097
1941 1.247032711577483e6 1.0945097746019883e6 417592.86576123507 4169.1148394793545 4239.01931036914 4100.66587560864 -422.6516155939802
1951 1.250562886066755e6 1.0945097746019883e6 419600.2554115125 4335.599334269938 4406.33105254964 4260.467687555688 -422.6114598694523
1961 1.2449926057184977e6 1.0945097746019883e6 414961.89073769766 4161.607164568955 4228.638659964381 4093.2931308310312 -422.021709760813
1971 1.2438210824723823e6 1.0945097746019883e6 412004.55184942926 4102.044117525552 4170.4468176913415 4035.76462832099 -422.05618986643714
1981 1.242177490088797e6 1.0945097746019883e6 408071.40939815895 4107.9523090210505 4171.5115803785575 4041.7457360016574 -421.17549714756785
1991 1.2417547954194772e6 1.0945097746019883e6 406822.32984249224 4191.6574696089165 4260.505574570019 4121.69307399423 -419.8036650700301


==> data/simulation/linreg_squareroot_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 4.1445768017150104e8 1.3134117295223859e6 4.1022527296805507e8 2.5107960208661396e7 2.5332109599609032e7 2.4881360960958224e7 -11682.84538187198
11 2.6867569170729274e8 1.3134117295223859e6 2.6998206011511815e8 1.3851667943555854e7 1.3970176652070334e7 1.3734941401075706e7 -6185.935536091298
21 1.8758742370178378e8 1.3134117295223859e6 1.845875282174777e8 8.066409991233078e6 8.138534354607825e6 7.9962067673630845e6 -5491.905449525006
31 1.384462408901628e8 1.3134117295223859e6 1.3735205053941166e8 5.1878374024649e6 5.236154819080202e6 5.140091230896387e6 -3821.8726284150994
41 1.0874903185966639e8 1.3134117295223859e6 1.111454489976435e8 3.5335210263454914e6 3.5653253568510152e6 3.502778929030339e6 -3925.0679343287334
51 8.789187219547836e7 1.3134117295223859e6 8.655164325976084e7 2.5740072836226146e6 2.596457851818796e6 2.5521741673023496e6 -3302.4440248928536
61 7.353413666422532e7 1.3134117295223859e6 7.203342207166116e7 2.0308816228901409e6 2.0495005827298772e6 2.0127750568320614e6 -2612.3766830504705
71 6.267749376360292e7 1.3134117295223859e6 6.155543636656414e7 1.5950042477180425e6 1.6104314779680632e6 1.5796421069062273e6 -2494.1518918911006
81 5.418486508277789e7 1.3134117295223859e6 5.3629610340516575e7 1.265545199174835e6 1.277535621995767e6 1.2534485578177178e6 -2438.2164638897266
91 4.76743575016239e7 1.3134117295223859e6 4.690726316029925e7 1.0546757180717918e6 1.0648870461224134e6 1.044679215731594e6 -1281.7266156100777
101 4.262194637256059e7 1.3134117295223859e6 4.216324957494596e7 898559.3511055447 906974.9907890927 890342.6654520766 -1703.6406141697505
111 3.81716933000496e7 1.3134117295223859e6 3.79643283814244e7 755115.7890645523 762769.1000795154 747396.145430889 -1425.979508554606
121 3.4842277664246425e7 1.3134117295223859e6 3.46479831772794e7 658877.6852843864 665653.6744853724 652148.5995640722 -1389.4640863278382
131 3.167329210285677e7 1.3134117295223859e6 3.1439728245310664e7 568262.8403416551 574239.7543139653 562256.7227595609 -1484.016238897484
141 2.9120704705196768e7 1.3134117295223859e6 2.785499900785298e7 504704.89104414295 509686.6696015607 499778.53746812727 -1210.3179326201507
151 2.7165969263761036e7 1.3134117295223859e6 2.6828732522761565e7 454266.9619970916 458978.318498313 449372.86865174054 -1052.8985782661878
161 2.5341877116823155e7 1.3134117295223859e6 2.483182657264153e7 410048.8228373146 414248.6469837586 405769.49066175555 -1285.2709508533114
171 2.3746941088309463e7 1.3134117295223859e6 2.371512603966953e7 373768.7575083818 377771.5049079686 369803.8066572017 -1281.7091999507675
181 2.2213970866779454e7 1.3134117295223859e6 2.184630273988192e7 336162.6974623453 339759.2523327975 332558.5701540555 -1089.7023240908934
191 2.0936126466226228e7 1.3134117295223859e6 2.046547805937103e7 309951.10496015253 313233.1520020111 306786.256967942 -900.2347112680472
201 1.977094045582738e7 1.3134117295223859e6 1.9505051359536316e7 283964.9321547359 287168.7698704117 280806.979059289 -893.8034890874762
211 1.874185654619328e7 1.3134117295223859e6 1.8313367498153344e7 264633.52513808553 267572.6655360848 261559.68007496092 -1003.3717519417692
221 1.777055745024879e7 1.3134117295223859e6 1.7292489927378114e7 242362.899646522 244970.44913063903 239630.25820778194 -1100.6955310019332
231 1.6891835642707855e7 1.3134117295223859e6 1.6270123680160923e7 229781.5323866061 232519.41274561267 227085.3503555788 -909.9785665764048
241 1.6165993522778628e7 1.3134117295223859e6 1.5428231726391891e7 213341.6053880363 215759.65149186237 210943.23240800668 -1017.5924368195651
251 1.5435019046900213e7 1.3134117295223859e6 1.4794108649534903e7 200326.64281938967 202577.998168691 198082.5688128173 -751.427834427992
261 1.4840615271402692e7 1.3134117295223859e6 1.4272290715724258e7 188939.1295128824 191024.57287414218 186713.90894416018 -934.9410626971802
271 1.4267893239118334e7 1.3134117295223859e6 1.3798659716562137e7 183632.18959188467 185822.13874697956 181498.5724931818 -778.0631530484853
281 1.3659034517669514e7 1.3134117295223859e6 1.2976477414703975e7 169633.0174396053 171629.47075710207 167559.95064880478 -916.3288767771973
291 1.3119799295906927e7 1.3134117295223859e6 1.2676442350002076e7 159830.27629940415 161719.74644934226 157987.19460600146 -741.4606232368413
301 1.2614198345390731e7 1.3134117295223859e6 1.2241623329578567e7 152424.69028598483 154204.7137407101 150659.75392187806 -840.0404989740822
311 1.2183979487264257e7 1.3134117295223859e6 1.1749891550849745e7 141243.72275047764 142919.56715166432 139528.44968967728 -698.8119188112238
321 1.1790751531681405e7 1.3134117295223859e6 1.1162116202142237e7 140006.011100899 141741.69251629157 138175.16743519582 -702.1879719553349
331 1.1402105163357599e7 1.3134117295223859e6 1.0906991346322015e7 134167.13649773548 135881.8895592046 132449.84746037037 -693.5639183742462
341 1.101912467244285e7 1.3134117295223859e6 1.0406928459502697e7 124382.73233678269 126017.29225556234 122788.68871103879 -756.7523569132709
351 1.0693975314432783e7 1.3134117295223859e6 1.0053409429085707e7 119047.43340778789 120646.24116323635 117588.12291919395 -648.5365465635899
361 1.0370752366442362e7 1.3134117295223859e6 9.754136449547835e6 115615.72226550624 117049.17801999873 114151.15310053132 -692.3548220646612
371 1.0046235717952086e7 1.3134117295223859e6 9.515497982399752e6 108222.74841935026 109595.52993914938 106851.96779379708 -779.7022338067386
381 9.788511694657356e6 1.3134117295223859e6 9.146537504300578e6 105109.0708830409 106462.48314504985 103800.06757154438 -639.5795265382972
391 9.540548792962128e6 1.3134117295223859e6 8.779854527201558e6 102870.91812503758 104222.09262118982 101524.93395041469 -709.0194321402529
401 9.283198168819744e6 1.3134117295223859e6 8.697726540504567e6 99358.50989952772 100671.62255236282 98101.95950214576 -662.2487755917703
411 9.070250065666107e6 1.3134117295223859e6 8.47149270439829e6 97025.93076401434 98271.99974099878 95761.32811149936 -607.0479979700796
421 8.883893595228843e6 1.3134117295223859e6 8.351276130794717e6 94009.89889624793 95279.61288241479 92754.47758134657 -827.0250004627494
431 8.668136058543524e6 1.3134117295223859e6 8.040396090750004e6 91017.72157018256 92168.8502548664 89869.14303761395 -674.2103768886724
441 8.450350235494444e6 1.3134117295223859e6 7.886421044533108e6 86612.49852846959 87657.98158305476 85525.45775954599 -609.8669580712871
451 8.273975752076153e6 1.3134117295223859e6 7.692586697653108e6 83351.21853967362 84431.49902087633 82274.78298332274 -555.2609345631192
461 8.111249530110587e6 1.3134117295223859e6 7.658312763359882e6 82751.14818536889 83840.65119331986 81653.9923218823 -593.8225862437947
471 7.923252018948539e6 1.3134117295223859e6 7.34318929119546e6 79511.02211900383 80598.24830434138 78416.40048824249 -566.8830882013556
481 7.773152133829171e6 1.3134117295223859e6 7.276371438940014e6 75511.58517931384 76517.78747927991 74477.75137620994 -605.3238408024104
491 7.611018342507154e6 1.3134117295223859e6 7.042173965673887e6 73703.17904127177 74680.12483484719 72724.50470844378 -610.5377515761119


==> data/simulation/pendulum_linearchol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 3.3080010542228836e10 2.8584984879833587e7 3.3237228038633293e10 8.467556117529578e8 8.548105345578274e8 8.38620469857961e8 -62367.590839125485
11 9.309594800270988e9 2.8584984879833587e7 9.287157632379381e9 2.0482314157360473e8 2.0661755056165475e8 2.0308745108964965e8 -17259.15943685371
21 3.2082382628789563e9 2.8584984879833587e7 3.198116905682e9 5.6239184147141345e7 5.6700585516988814e7 5.57987110347739e7 -7520.171195049835
31 1.4173013167441335e9 2.8584984879833587e7 1.403499566009867e9 1.8394058188001227e7 1.851831396771341e7 1.8272568104218353e7 -4780.077988698824
41 7.677393713798637e8 2.8584984879833587e7 7.509740175820682e8 7.456047420656167e6 7.49321140150065e6 7.421102880112699e6 -3746.1918161547333
51 4.683955644415326e8 2.8584984879833587e7 4.460823246177751e8 3.602245128152115e6 3.611857438223724e6 3.592901364465643e6 -3235.350437255142
61 3.131892873268035e8 2.8584984879833587e7 2.883985252014078e8 2.129941814384495e6 2.1356514700840423e6 2.1243008644148353e6 -2947.647897962755
71 2.1823100872090998e8 2.8584984879833587e7 1.9174262754025316e8 1.3660225358022298e6 1.3693508342736254e6 1.3628179509736681e6 -2783.812524017919
81 1.565233565892264e8 2.8584984879833587e7 1.3025357787450807e8 912095.6018362603 914274.9398923821 909886.488844785 -2682.011626099022
91 1.1534824324083096e8 2.8584984879833587e7 8.889245044743872e7 621232.084038519 622937.1676930402 619504.2690230872 -2608.8269085285056
101 8.796881807733189e7 2.8584984879833587e7 6.203710899811108e7 445849.14241650555 447763.0045694448 444009.47598519275 -2559.1396234754466
111 6.8942943055845e7 2.8584984879833587e7 4.2543858800734796e7 298616.9266726711 299473.34257279383 297755.514614058 -2532.7721785707345
121 5.622928473944415e7 2.8584984879833587e7 2.9769608108239286e7 213812.11989704607 214764.8729329518 212909.72472519803 -2507.5951282192564
131 4.748171186638611e7 2.8584984879833587e7 2.0821823175115507e7 148610.84471614318 149100.37473740437 148111.6349071886 -2496.033694432063
141 4.15576923075447e7 2.8584984879833587e7 1.515939314905687e7 108721.5130444718 109199.12044297905 108258.44477103974 -2485.2089520808627
151 3.76671111846668e7 2.8584984879833587e7 1.1586610868705943e7 84943.07246882597 85531.35737000969 84337.3293128506 -2478.3939597288004
161 3.484302567280733e7 2.8584984879833587e7 8.659097081384212e6 64413.23663815104 64835.49032650151 63972.092252149676 -2473.9713680727195
171 3.2984959271901507e7 2.8584984879833587e7 6.858335746806888e6 52695.38795430286 53109.990542633845 52288.985901927634 -2470.5469771590456
181 3.1721920980370432e7 2.8584984879833587e7 5.213529482529372e6 41313.42003940491 41642.73813198784 40991.35295455004 -2467.9327117256644
191 3.082522532479894e7 2.8584984879833587e7 4.49484882653305e6 36155.68066504118 36503.702301771074 35814.9841373483 -2465.657528898802
201 3.022754959037752e7 2.8584984879833587e7 3.8428345099796066e6 31267.969319635624 31615.963799149114 30934.126021985903 -2465.2026078420536
211 2.9834027960794408e7 2.8584984879833587e7 3.6005595582488775e6 28816.296144354932 29164.320680559187 28460.661782767555 -2465.5439384893707
221 2.9581912554706044e7 2.8584984879833587e7 3.2373150300451587e6 27440.17402269865 27753.31982586359 27111.868115001977 -2465.8627326817796
231 2.9384528127242938e7 2.8584984879833587e7 2.814886535398352e6 24523.293962141848 24816.6650648084 24233.504573783273 -2463.596917745748
241 2.9249410368724976e7 2.8584984879833587e7 2.9732513663358134e6 25012.555099115118 25311.3656595017 24712.070131296234 -2465.2796382463466
251 2.9163805391476914e7 2.8584984879833587e7 2.6686051606683396e6 24800.58960675759 25121.335223482907 24479.965426305458 -2463.0724888263853
261 2.910624562072034e7 2.8584984879833587e7 2.821635253869885e6 24223.8461511353 24535.918252160485 23900.86199674771 -2464.47286935916
271 2.910311327419593e7 2.8584984879833587e7 2.888397454662303e6 27187.79531961792 27598.366827855032 26792.84796069958 -2463.209915742685
281 2.9020028531736042e7 2.8584984879833587e7 2.63684714073924e6 22419.7263218077 22712.145492774504 22113.31300493914 -2464.4097025923993
291 2.902688151625384e7 2.8584984879833587e7 2.740295566842687e6 24479.402712327934 24833.14031861791 24130.464965130377 -2463.0108232846105
301 2.900607290478645e7 2.8584984879833587e7 2.472724139139877e6 21537.604627358458 21780.066497744647 21293.38698728528 -2464.5730606434213
311 2.8988525590483375e7 2.8584984879833587e7 2.6940647991392533e6 22735.41600449145 23065.937351266428 22399.986570880512 -2462.95523742093
321 2.8989425646055736e7 2.8584984879833587e7 2.6587545202466343e6 24275.803383372917 24629.066792591275 23902.855553061327 -2462.9592056224997
331 2.8998526904123135e7 2.8584984879833587e7 2.6035020476869815e6 23104.5460363488 23416.3336119491 22789.160468797603 -2462.6004099990787
341 2.8978363655331876e7 2.8584984879833587e7 2.682773011785382e6 23540.76421166404 23894.07217035428 23191.936070810105 -2463.5827239516916
351 2.8996095810624786e7 2.8584984879833587e7 2.6159670386396837e6 24712.132131525163 25091.900549370654 24360.047454321542 -2462.1074630501084
361 2.898226499143055e7 2.8584984879833587e7 2.542045443700772e6 22728.00529562047 23041.767292633966 22408.199314182228 -2462.854083510203
371 2.9020834062920224e7 2.8584984879833587e7 2.5242996131277783e6 22320.0399745429 22620.49471149677 22019.81407757708 -2464.3968613835623
381 2.899703043477512e7 2.8584984879833587e7 2.9288509058888834e6 26840.50188315709 27256.646709208682 26436.87027605785 -2462.8264778397497
391 2.8978005917333413e7 2.8584984879833587e7 2.74617527025346e6 24052.41614583797 24418.094524619963 23696.560700140642 -2463.7793667853994
401 2.8979035969030365e7 2.8584984879833587e7 2.671549498885786e6 22979.75592028751 23305.4676239982 22665.696523638264 -2464.0976304522355
411 2.897531265901138e7 2.8584984879833587e7 2.814347712250719e6 26146.532745205728 26557.94139066443 25730.70161813359 -2462.2307431750964
421 2.898161309291087e7 2.8584984879833587e7 2.8657066806406314e6 25232.967706709696 25590.70311549562 24871.232201073148 -2465.9527506181043
431 2.8977561786866248e7 2.8584984879833587e7 2.794749998595677e6 23392.66375110314 23737.962491200997 23063.62236021423 -2464.865215417026
441 2.8979153987734247e7 2.8584984879833587e7 2.723198102890028e6 23859.320375499075 24176.058186974926 23528.52229437006 -2463.1598335416857
451 2.8986775695438586e7 2.8584984879833587e7 2.7832285771387103e6 26341.870804237034 26746.40782178742 25943.249389716242 -2461.5895592507136
461 2.8984860147909515e7 2.8584984879833587e7 2.9455760798488376e6 25341.722153338967 25726.159599519477 24958.827950694387 -2463.1617675172756
471 2.89933260859061e7 2.8584984879833587e7 2.570582350952151e6 24424.09437636642 24769.306424330498 24073.94568921332 -2462.1301614874574
481 2.9029409164218225e7 2.8584984879833587e7 2.725146748593377e6 24596.013918781366 24957.276689577946 24225.72342441125 -2463.3786535951926
491 2.899138745613102e7 2.8584984879833587e7 2.7362585272326344e6 25320.914125374846 25691.312446636108 24951.441827087798 -2463.019735746932


==> data/simulation/pendulum_linearmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 2.756667980281684e10 2.3820820733194653e7 2.7697694383153893e10 8.467556117529578e8 8.548105345578274e8 8.38620469857961e8 -62367.590839125485
11 7.7579977946368265e9 2.3820820733194653e7 7.739300154727155e9 2.0482314157360473e8 2.0661755056165475e8 2.0308745108964965e8 -17259.15943685371
21 2.6735330100020022e9 2.3820820733194653e7 2.665098545671205e9 5.6239184147141345e7 5.6700585516988814e7 5.57987110347739e7 -7520.171195049835
31 1.181085082122096e9 2.3820820733194653e7 1.1695836231768742e9 1.8394058188001227e7 1.851831396771341e7 1.8272568104218353e7 -4780.077988698824
41 6.397832305673431e8 2.3820820733194653e7 6.258121024025134e8 7.456047420656167e6 7.49321140150065e6 7.421102880112699e6 -3746.1918161547333
51 3.9032993447926575e8 2.3820820733194653e7 3.717355679594679e8 3.602245128152115e6 3.611857438223724e6 3.592901364465643e6 -3235.350437255142
61 2.6099130229122147e8 2.3820820733194653e7 2.403323338533917e8 2.129941814384495e6 2.1356514700840423e6 2.1243008644148353e6 -2947.647897962755
71 1.818593582007547e8 2.3820820733194653e7 1.59785707216874e8 1.3660225358022298e6 1.3693508342736254e6 1.3628179509736681e6 -2783.812524017919
81 1.3043628083399814e8 2.3820820733194653e7 1.0854479857173288e8 912095.6018362603 914274.9398923821 909886.488844785 -2682.011626099022
91 9.612365904090366e7 2.3820820733194653e7 7.407716504641013e7 621232.084038519 622937.1676930402 619504.2690230872 -2608.8269085285056
101 7.330745085331827e7 2.3820820733194653e7 5.169769328730093e7 445849.14241650555 447763.0045694448 444009.47598519275 -2559.1396234754466
111 5.745253612688686e7 2.3820820733194653e7 3.545329924762835e7 298616.9266726711 299473.34257279383 297755.514614058 -2532.7721785707345
121 4.685780680009011e7 2.3820820733194653e7 2.4808076274086066e7 213812.11989704607 214764.8729329518 212909.72472519803 -2507.5951282192564
131 3.95681504498571e7 2.3820820733194653e7 1.735157654046494e7 148610.84471614318 149100.37473740437 148111.6349071886 -2496.033694432063
141 3.4631457045866586e7 2.3820820733194653e7 1.2632874413793394e7 108721.5130444718 109199.12044297905 108258.44477103974 -2485.2089520808627
151 3.138929841326432e7 2.3820820733194653e7 9.655548149963612e6 84943.07246882597 85531.35737000969 84337.3293128506 -2478.3939597288004
161 2.9035887164350417e7 2.3820820733194653e7 7.215946671497819e6 64413.23663815104 64835.49032650151 63972.092252149676 -2473.9713680727195
171 2.748749335234635e7 2.3820820733194653e7 5.715307081434167e6 52695.38795430286 53109.990542633845 52288.985901927634 -2470.5469771590456
181 2.6434957248778418e7 2.3820820733194653e7 4.3446310005775355e6 41313.42003940491 41642.73813198784 40991.35295455004 -2467.9327117256644
191 2.568770654156762e7 2.3820820733194653e7 3.745726126346045e6 36155.68066504118 36503.702301771074 35814.9841373483 -2465.657528898802
201 2.518964054737133e7 2.3820820733194653e7 3.202377980373072e6 31267.969319635624 31615.963799149114 30934.126021985903 -2465.2026078420536
211 2.486170309218519e7 2.3820820733194653e7 3.0004794233972505e6 28816.296144354932 29164.320680559187 28460.661782767555 -2465.5439384893707
221 2.465160662636369e7 2.3820820733194653e7 2.6977753558129543e6 27440.17402269865 27753.31982586359 27111.868115001977 -2465.8627326817796
231 2.4487116562522955e7 2.3820820733194653e7 2.3457485693191374e6 24523.293962141848 24816.6650648084 24233.504573783273 -2463.596917745748
241 2.437451808833383e7 2.3820820733194653e7 2.477718919676197e6 25012.555099115118 25311.3656595017 24712.070131296234 -2465.2796382463466
251 2.4303180233325943e7 2.3820820733194653e7 2.223846707652133e6 24800.58960675759 25121.335223482907 24479.965426305458 -2463.0724888263853
261 2.4255213069800593e7 2.3820820733194653e7 2.3513710974252173e6 24223.8461511353 24535.918252160485 23900.86199674771 -2464.47286935916
271 2.425260405824555e7 2.3820820733194653e7 2.407007541967528e6 27187.79531961792 27598.366827855032 26792.84796069958 -2463.209915742685
281 2.418336306666519e7 2.3820820733194653e7 2.197378574167858e6 22419.7263218077 22712.145492774504 22113.31300493914 -2464.4097025923993
291 2.4189074675183404e7 2.3820820733194653e7 2.283586384007444e6 24479.402712327934 24833.14031861791 24130.464965130377 -2463.0108232846105
301 2.4171734566701706e7 2.3820820733194653e7 2.0606105953295655e6 21537.604627358458 21780.066497744647 21293.38698728528 -2464.5730606434213
311 2.4157108871679697e7 2.3820820733194653e7 2.2450582122262656e6 22735.41600449145 23065.937351266428 22399.986570880512 -2462.95523742093
321 2.4157860620090615e7 2.3820820733194653e7 2.2156346819163687e6 24275.803383372917 24629.066792591275 23902.855553061327 -2462.9592056224997
331 2.416544533564862e7 2.3820820733194653e7 2.169591288618494e6 23104.5460363488 23416.3336119491 22789.160468797603 -2462.6004099990787
341 2.414864238423969e7 2.3820820733194653e7 2.2356501812842805e6 23540.76421166404 23894.07217035428 23191.936070810105 -2463.5827239516916
351 2.4163420465247873e7 2.3820820733194653e7 2.179979821926958e6 24712.132131525163 25091.900549370654 24360.047454321542 -2462.1074630501084
361 2.4151893101812135e7 2.3820820733194653e7 2.118376812037324e6 22728.00529562047 23041.767292633966 22408.199314182228 -2462.854083510203
371 2.418403596609025e7 2.3820820733194653e7 2.103590591263216e6 22320.0399745429 22620.49471149677 22019.81407757708 -2464.3968613835623
381 2.4164199356019855e7 2.3820820733194653e7 2.4407164152813237e6 26840.50188315709 27256.646709208682 26436.87027605785 -2462.8264778397497
391 2.4148342305656847e7 2.3820820733194653e7 2.2884834330902244e6 24052.41614583797 24418.094524619963 23696.560700140642 -2463.7793667853994
401 2.4149201368803635e7 2.3820820733194653e7 2.2262959770164886e6 22979.75592028751 23305.4676239982 22665.696523638264 -2464.0976304522355
411 2.4146099455917504e7 2.3820820733194653e7 2.345295333616959e6 26146.532745205728 26557.94139066443 25730.70161813359 -2462.2307431750964
421 2.4151353454637814e7 2.3820820733194653e7 2.388098111079284e6 25232.967706709696 25590.70311549562 24871.232201073148 -2465.9527506181043
431 2.4147973534496337e7 2.3820820733194653e7 2.3289637109375284e6 23392.66375110314 23737.962491200997 23063.62236021423 -2464.865215417026
441 2.4149300477861386e7 2.3820820733194653e7 2.2693372404912077e6 23859.320375499075 24176.058186974926 23528.52229437006 -2463.1598335416857
451 2.415565371813521e7 2.3820820733194653e7 2.3193644528853144e6 26341.870804237034 26746.40782178742 25943.249389716242 -2461.5895592507136
461 2.4154056312798705e7 2.3820820733194653e7 2.454652922748144e6 25341.722153338967 25726.159599519477 24958.827950694387 -2463.1617675172756
471 2.4161112689150136e7 2.3820820733194653e7 2.142159576688516e6 24424.09437636642 24769.306424330498 24073.94568921332 -2462.1301614874574
481 2.4191182464060783e7 2.3820820733194653e7 2.2709637843734114e6 24596.013918781366 24957.276689577946 24225.72342441125 -2463.3786535951926
491 2.4159497371980533e7 2.3820820733194653e7 2.2802232645652154e6 25320.914125374846 25691.312446636108 24951.441827087798 -2463.019735746932


==> data/simulation/pendulum_softpluschol_boundedentropybound.csv <==
t ABC C optcm opt gvar gvaru gvarl elbo
1 2.3241374480107338e10 1.3931084276705233e7 2.335585233187568e10 2.335585233187568e10 9.65809906713259e8 9.756348611736381e8 9.557638857097635e8 -85890.42047424403
11 4.537665046293631e9 1.3931084276705233e7 4.563007590089615e9 4.563007590089615e9 1.4533654636465025e8 1.4667525203817692e8 1.4402276407654238e8 -15394.32790472914
21 2.135702740312916e9 1.3931084276705233e7 2.0934518361620574e9 2.0934518361620574e9 6.810826442859799e7 6.877204301036972e7 6.746577486120115e7 -8808.854081493344
31 1.374912068122318e9 1.3931084276705233e7 1.3781016387424848e9 1.3781016387424848e9 4.324447482959536e7 4.371739177571591e7 4.278529425752888e7 -6078.590817103206
41 9.742603191687505e8 1.3931084276705233e7 9.852713024394928e8 9.852713024394928e8 2.9637036059825983e7 2.9964047797957554e7 2.932532459453753e7 -5520.126472652759
51 7.495141273385707e8 1.3931084276705233e7 7.346559296568702e8 7.346559296568702e8 2.2252877641194064e7 2.248759178564392e7 2.202199436436849e7 -5095.181455385803
61 5.829101492068877e8 1.3931084276705233e7 5.711950283843994e8 5.711950283843994e8 1.6151624156663083e7 1.6324735743211908e7 1.5985279972685076e7 -4561.292329951791
71 5.0812826781301415e8 1.3931084276705233e7 5.016696691806935e8 5.016696691806935e8 1.6808703646947604e7 1.7008042968195204e7 1.6609918619011307e7 -4022.489376939489
81 4.3230301178026634e8 1.3931084276705233e7 4.233143261928957e8 4.233143261928957e8 1.2228397446645789e7 1.2366028241017489e7 1.2090383270468028e7 -4106.155687730319
91 3.703332787822027e8 1.3931084276705233e7 3.597435199633264e8 3.597435199633264e8 1.0238795308879204e7 1.0351407370129561e7 1.0129271963855185e7 -3260.1553299434736
101 3.444894585436406e8 1.3931084276705233e7 3.395340348256943e8 3.395340348256943e8 1.0602109305162324e7 1.0717761821758626e7 1.0488652352704199e7 -3472.0716325298304
111 2.9905895777913225e8 1.3931084276705233e7 2.931484440060859e8 2.931484440060859e8 8.552334006190266e6 8.646827498411236e6 8.455747777841724e6 -3410.99588825236
121 2.7786061436916745e8 1.3931084276705233e7 2.721030205971122e8 2.721030205971122e8 8.521623326950554e6 8.620199844033783e6 8.424804750795446e6 -3360.8196225522565
131 2.4585896967689434e8 1.3931084276705233e7 2.435081844471693e8 2.435081844471693e8 6.833528935872423e6 6.9063030965521755e6 6.759919480190653e6 -3344.712325537856
141 2.260093402041359e8 1.3931084276705233e7 2.1400549524976477e8 2.1400549524976477e8 5.987716836408864e6 6.0514686163590625e6 5.926616229676527e6 -3246.555861243346
151 2.1204704626939708e8 1.3931084276705233e7 2.0620820589461172e8 2.0620820589461172e8 5.808219491191602e6 5.877359205767789e6 5.737321764366166e6 -2979.4787155569866
161 1.9338703246176934e8 1.3931084276705233e7 1.8702181061820248e8 1.8702181061820248e8 5.4367231098804595e6 5.497781753938468e6 5.373801028218908e6 -3227.661673488333
171 1.8234807882345495e8 1.3931084276705233e7 1.7838205059097314e8 1.7838205059097314e8 4.727230242310956e6 4.778677250289062e6 4.676596491508551e6 -3188.3070871893115
181 1.7795354435200924e8 1.3931084276705233e7 1.7195325594488335e8 1.7195325594488335e8 5.072916082429962e6 5.133557480148644e6 5.01342707338137e6 -2916.9388592031364
191 1.6533935174054924e8 1.3931084276705233e7 1.5902511073394606e8 1.5902511073394606e8 4.36749496059439e6 4.414184951182175e6 4.322507674238319e6 -2943.539916612378
201 1.5396200143634066e8 1.3931084276705233e7 1.4751537811468247e8 1.4751537811468247e8 3.8603947948476104e6 3.903220482587961e6 3.818286838118995e6 -2944.727127642883
211 1.470435693764837e8 1.3931084276705233e7 1.3973628958643928e8 1.3973628958643928e8 4.416145462760144e6 4.466998071996448e6 4.363514714388738e6 -2920.7350027293537
221 1.423582333102374e8 1.3931084276705233e7 1.355635527531303e8 1.355635527531303e8 3.8527165657217056e6 3.8916844452473028e6 3.8124477451333203e6 -3003.941766627676
231 1.3198013990233304e8 1.3931084276705233e7 1.253562604867552e8 1.253562604867552e8 3.384269219762452e6 3.4222946813691403e6 3.3468035967399185e6 -2869.202510488169
241 1.2991694940677154e8 1.3931084276705233e7 1.222941602746176e8 1.222941602746176e8 3.4283904217166775e6 3.4659810696601043e6 3.3912437139882194e6 -2955.072254623201
251 1.2504211317020445e8 1.3931084276705233e7 1.166594659430659e8 1.166594659430659e8 3.2595588777945167e6 3.2941011282152715e6 3.2254195964828515e6 -2801.7217612845047
261 1.1806158894727993e8 1.3931084276705233e7 1.1119940290201339e8 1.1119940290201339e8 3.1343198289954644e6 3.1687480754159763e6 3.09884154546469e6 -2881.3523676864115
271 1.1468384711905262e8 1.3931084276705233e7 1.0711190603396568e8 1.0711190603396568e8 3.0243365373438117e6 3.0579920673680427e6 2.9915081767175053e6 -2775.758692202385
281 1.0673856986540301e8 1.3931084276705233e7 9.882348718802002e7 9.882348718802002e7 2.7649482478791997e6 2.7946254479630427e6 2.7342551566416016e6 -2857.855202092223
291 1.0679010205579245e8 1.3931084276705233e7 1.0122974885298297e8 1.0122974885298297e8 2.8406854419394047e6 2.871788423923359e6 2.810408429720527e6 -2768.348042855354
301 1.0527429631591684e8 1.3931084276705233e7 9.91687907388151e7 9.91687907388151e7 2.6472760034832815e6 2.675455285679997e6 2.6192520934720286e6 -2843.4507442807644
311 9.720719300372532e7 1.3931084276705233e7 9.086289870005268e7 9.086289870005268e7 2.5518338947654967e6 2.5810157754273117e6 2.5218177040735786e6 -2697.864200919434
321 9.508793475971377e7 1.3931084276705233e7 8.707178235635804e7 8.707178235635804e7 2.680143456335454e6 2.7086948271053964e6 2.650452640098544e6 -2692.531099828687
331 9.181573071935657e7 1.3931084276705233e7 8.537414112675464e7 8.537414112675464e7 2.1843620493597058e6 2.2065338482628325e6 2.161988173486439e6 -2692.3985952956277
341 8.88937829742003e7 1.3931084276705233e7 8.160754468729702e7 8.160754468729702e7 2.3109915836283867e6 2.3395514207353145e6 2.2831027014701916e6 -2749.436803524704
351 8.936153755758075e7 1.3931084276705233e7 8.116999531591116e7 8.116999531591116e7 2.2818085373202297e6 2.3076684825068316e6 2.256931677430937e6 -2660.475577022987
361 8.576611364787155e7 1.3931084276705233e7 7.82608521748229e7 7.82608521748229e7 2.171657701379222e6 2.1954868194071907e6 2.1471867357849185e6 -2681.9647821850494
371 8.344789226504844e7 1.3931084276705233e7 7.62851329401151e7 7.62851329401151e7 2.157744245231292e6 2.1831514709046786e6 2.1322604734732e6 -2757.2747630855706
381 7.940168188181028e7 1.3931084276705233e7 7.120360089611404e7 7.120360089611404e7 1.9168815486645165e6 1.9385677142144695e6 1.8956287513239656e6 -2672.1085957303126
391 7.849895798167002e7 1.3931084276705233e7 6.977513702968329e7 6.977513702968329e7 1.91732531328238e6 1.93785854980493e6 1.8964425983572656e6 -2725.7852631230407
401 7.953286271615928e7 1.3931084276705233e7 7.174796450665127e7 7.174796450665127e7 1.870089343449431e6 1.8907288064474291e6 1.8493310578864627e6 -2718.164465256707
411 7.584272374843214e7 1.3931084276705233e7 6.844824694926871e7 6.844824694926871e7 1.885972846340445e6 1.90749603726856e6 1.864851900408555e6 -2642.3745165684313
421 7.38554313782062e7 1.3931084276705233e7 6.650286143850284e7 6.650286143850284e7 1.792539140281037e6 1.8128819684265417e6 1.7727082254054528e6 -2833.1268204532007
431 7.192381891470797e7 1.3931084276705233e7 6.442359802344159e7 6.442359802344159e7 1.8830053446394377e6 1.9046342678583877e6 1.8613851001755823e6 -2695.5252703438905
441 6.98540453653432e7 1.3931084276705233e7 6.279020975072709e7 6.279020975072709e7 1.7269067816580825e6 1.744965870305457e6 1.7082668880603435e6 -2629.4033194776353
451 6.87692762929408e7 1.3931084276705233e7 6.143746825522921e7 6.143746825522921e7 1.7160460729948203e6 1.7350644155468089e6 1.6972970102495938e6 -2570.1271516822903
461 6.737368923931818e7 1.3931084276705233e7 6.114598476864975e7 6.114598476864975e7 1.5681168411294832e6 1.5856156326119571e6 1.5507073708888057e6 -2623.4427185813274
471 6.763516913097206e7 1.3931084276705233e7 6.003280585919358e7 6.003280585919358e7 1.641907209060032e6 1.65975984397881e6 1.6242538392607116e6 -2598.43407423
481 6.605561983994083e7 1.3931084276705233e7 5.983482934515485e7 5.983482934515485e7 1.600747299936478e6 1.6192464680267505e6 1.5817485796108628e6 -2632.8635393632803
491 6.337392869804396e7 1.3931084276705233e7 5.585286947684828e7 5.585286947684828e7 1.545426024347961e6 1.563408796387336e6 1.5273877386039614e6 -2624.982587603678
501 6.3386854115050435e7 1.3931084276705233e7 5.488260809724046e7 5.488260809724046e7 1.568445506720852e6 1.5855734733755908e6 1.5515678839009334e6 -2612.718800574883
511 6.106003070978393e7 1.3931084276705233e7 5.3494385105274566e7 5.3494385105274566e7 1.5601085979303871e6 1.5774390940625735e6 1.5417832678075922e6 -2620.018809547209
521 5.9988858348341815e7 1.3931084276705233e7 5.256476289887499e7 5.256476289887499e7 1.4308178448551712e6 1.4468284126985976e6 1.4146814890213565e6 -2647.9450870715177
531 6.00716463059135e7 1.3931084276705233e7 5.1238804306188025e7 5.1238804306188025e7 1.420533419594757e6 1.4355314630283015e6 1.405551351561677e6 -2613.073066017171
541 5.815140707097503e7 1.3931084276705233e7 4.997499074096382e7 4.997499074096382e7 1.3606249932316814e6 1.3756324815349006e6 1.3464212225534369e6 -2601.8240341539404
551 5.609475541706029e7 1.3931084276705233e7 4.7438261493118785e7 4.7438261493118785e7 1.2957443377997943e6 1.3097250177467763e6 1.281176664275051e6 -2605.793654986057
561 5.7327992714793876e7 1.3931084276705233e7 4.954917532458533e7 4.954917532458533e7 1.3666071400667438e6 1.381793299036685e6 1.352155385400537e6 -2623.0315528446545
571 5.540542878821076e7 1.3931084276705233e7 4.784616447819571e7 4.784616447819571e7 1.3107030069640225e6 1.3258202597790817e6 1.2957990866017912e6 -2632.584458985103
581 5.42074417210989e7 1.3931084276705233e7 4.692226968561048e7 4.692226968561048e7 1.1916231428627437e6 1.2043027672177437e6 1.179212046038024e6 -2580.028714000902
591 5.493734090203517e7 1.3931084276705233e7 4.667880960267645e7 4.667880960267645e7 1.3899743693952127e6 1.405837070233595e6 1.3746242586863388e6 -2595.75763697415
601 5.4341211492514744e7 1.3931084276705233e7 4.619789116073449e7 4.619789116073449e7 1.2682622746956677e6 1.2814777476558685e6 1.2549916950764195e6 -2596.2291104308747
611 5.3166748468430586e7 1.3931084276705233e7 4.47579852824553e7 4.47579852824553e7 1.156082709635291e6 1.1679975914814933e6 1.1441447300021811e6 -2600.3155650514486
621 5.237369911040166e7 1.3931084276705233e7 4.4092136400183e7 4.4092136400183e7 1.2329843214042878e6 1.2464518670735033e6 1.2193212800357554e6 -2575.659685131285
631 5.106284549821145e7 1.3931084276705233e7 4.329606309620147e7 4.329606309620147e7 1.1099111237443278e6 1.121035382514598e6 1.098632463511171e6 -2584.060604271006
641 5.0513831715788245e7 1.3931084276705233e7 4.2935549409913175e7 4.2935549409913175e7 1.3141489300865585e6 1.3300171649381493e6 1.2984828544148328e6 -2594.556176638318
651 4.963084916261664e7 1.3931084276705233e7 4.175610668108565e7 4.175610668108565e7 1.1816099490438276e6 1.194452158496468e6 1.168933306939337e6 -2595.1702481901534
661 5.002790311758171e7 1.3931084276705233e7 4.1736757278197534e7 4.1736757278197534e7 1.124160784029349e6 1.137696501431326e6 1.1109429897158172e6 -2584.166098822748
671 4.913174240536159e7 1.3931084276705233e7 4.150131262085475e7 4.150131262085475e7 1.110617495378468e6 1.1243740191584695e6 1.0968431954734868e6 -2559.6305873967694
681 4.792003160951125e7 1.3931084276705233e7 4.0273433031226136e7 4.0273433031226136e7 1.2270666030059946e6 1.2395594425872907e6 1.214289508305209e6 -2592.5013181899444
691 4.713556847727954e7 1.3931084276705233e7 3.871187327269262e7 3.871187327269262e7 1.0603890401935957e6 1.071980309490968e6 1.0491810179506845e6 -2566.353138244326
701 4.696669972176255e7 1.3931084276705233e7 3.8232908945684284e7 3.8232908945684284e7 1.1436334453380366e6 1.156464001342841e6 1.130790221087452e6 -2589.5403028155515
711 4.6581210465817e7 1.3931084276705233e7 3.79960545722965e7 3.79960545722965e7 1.0400246482097085e6 1.0512277795137763e6 1.0289983641477193e6 -2570.5515252149485
721 4.623544740132638e7 1.3931084276705233e7 3.842608304753346e7 3.842608304753346e7 970679.0540531375 980765.8721033254 960889.4981853812 -2586.097370273516
731 4.63341420636565e7 1.3931084276705233e7 3.7772694990620695e7 3.7772694990620695e7 1.1187769734330194e6 1.1315283896655212e6 1.106596148408202e6 -2565.806645598982
741 4.561564430664195e7 1.3931084276705233e7 3.745412751592784e7 3.745412751592784e7 970891.0881381566 981408.61352782 960611.3111062503 -2604.558707503887
751 4.4088930128372565e7 1.3931084276705233e7 3.676723504848082e7 3.676723504848082e7 971714.163984298 982001.7950050855 961287.1847900274 -2543.5091023560326
761 4.352545792006412e7 1.3931084276705233e7 3.583816739195599e7 3.583816739195599e7 1.0749983232099896e6 1.0876449282476718e6 1.0620578650500714e6 -2592.469721174042
771 4.371544859846909e7 1.3931084276705233e7 3.510719648434671e7 3.510719648434671e7 932676.5089219775 941818.1793454292 923395.6362688823 -2562.007295051057
781 4.331981912968226e7 1.3931084276705233e7 3.5113880873700485e7 3.5113880873700485e7 989548.3605129967 1.0004921862906775e6 978363.007334172 -2553.932775417956
791 4.25305568606675e7 1.3931084276705233e7 3.385386827287831e7 3.385386827287831e7 976407.1250443422 987000.0839967715 966017.9567588829 -2542.3181521712777
801 4.23527131605813e7 1.3931084276705233e7 3.3490705185021747e7 3.3490705185021747e7 983008.9237484663 994125.7407368261 971931.655364022 -2547.2650421109
811 4.212399402995586e7 1.3931084276705233e7 3.3304189927502256e7 3.3304189927502256e7 983157.0376970045 993929.3444620854 971980.8095061905 -2552.309042147978
821 4.223109218414126e7 1.3931084276705233e7 3.369047417078087e7 3.369047417078087e7 992026.534049648 1.0034065192089892e6 980452.5929276209 -2576.599141768454
831 4.0170384937019e7 1.3931084276705233e7 3.1375372355127e7 3.1375372355127e7 833422.8130063073 842445.7784200038 824258.617364635 -2539.8071628729754
841 4.04838358525856e7 1.3931084276705233e7 3.168382964494232e7 3.168382964494232e7 875992.9867425859 885942.6781795645 865911.874254358 -2549.497987551433
851 3.96437764509669e7 1.3931084276705233e7 3.1619898648483854e7 3.1619898648483854e7 797624.5984812852 806007.7518430888 789280.672340038 -2546.6991114659736
861 4.05266598448647e7 1.3931084276705233e7 3.252321089811825e7 3.252321089811825e7 1.0112213663999311e6 1.0226152196813886e6 999770.9470487549 -2542.3600522740394
871 3.97667946545877e7 1.3931084276705233e7 3.0688180243786126e7 3.0688180243786126e7 830298.3067541177 839800.2882287686 820417.9065525898 -2540.4420467510586
881 3.88547540668772e7 1.3931084276705233e7 3.008936237385985e7 3.008936237385985e7 826037.714771038 834844.1833411114 817284.8403558193 -2531.3899527374265
891 3.812202155731286e7 1.3931084276705233e7 2.9199785627616573e7 2.9199785627616573e7 779514.5943219789 788420.2775972164 770684.9786027282 -2533.58495213676
901 3.8895784068793654e7 1.3931084276705233e7 2.997758200371732e7 2.997758200371732e7 853886.369496892 863440.6146390543 844632.291159278 -2549.899253985087
911 3.869132240387578e7 1.3931084276705233e7 2.99188165549213e7 2.99188165549213e7 824620.7466246181 833402.2732339855 815615.2716479355 -2561.929974268874
921 3.793080628387557e7 1.3931084276705233e7 2.9487862790155042e7 2.9487862790155042e7 849112.3064630774 858807.3710858744 839151.3361135995 -2536.2090849103315
931 3.762287952466582e7 1.3931084276705233e7 2.9082035809477165e7 2.9082035809477165e7 779650.122505537 788625.9077822794 770572.8966298302 -2537.2671591022245
941 3.736278303879096e7 1.3931084276705233e7 2.8535185218520552e7 2.8535185218520552e7 806866.9532983613 815660.3511367408 797981.3452369979 -2590.44623628216
951 3.657374974464368e7 1.3931084276705233e7 2.790987227730035e7 2.790987227730035e7 725629.6570096049 733835.8767645233 717371.3940144384 -2517.527941056933
961 3.6717400872688435e7 1.3931084276705233e7 2.7553925166028425e7 2.7553925166028425e7 850806.8782748728 860735.5642222015 841091.0533130663 -2524.3903071176323
971 3.683057510960343e7 1.3931084276705233e7 2.826866155432626e7 2.826866155432626e7 828994.4255539067 838486.0955229541 819549.878337176 -2557.6804452013366
981 3.568923150730948e7 1.3931084276705233e7 2.7337981756364923e7 2.7337981756364923e7 679392.8628564604 686659.0726018309 672221.9497053854 -2541.5075332939264
991 3.6434419380314045e7 1.3931084276705233e7 2.767488458255266e7 2.767488458255266e7 764352.1915784811 772674.4858037975 756160.805237217 -2538.604021173753


==> data/simulation/pendulum_softpluschol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 4.648650582961065e10 2.8584984879833587e7 4.644525827293447e10 4.2955521923902017e8 4.323533528281763e8 4.268713860649233e8 -85890.42047424403
11 4.573623682848446e9 2.8584984879833587e7 4.603950319598968e9 3.0386531279792827e7 3.0620706129739452e7 3.0155650126822256e7 -9481.963961381038
21 2.0115717929489646e9 2.8584984879833587e7 1.9853882061140094e9 1.088119391345278e7 1.0990364843152424e7 1.0769278252951626e7 -6004.367324320967
31 1.2598528548445709e9 2.8584984879833587e7 1.2386339010844228e9 5.877610423372727e6 5.933098076666989e6 5.820719237739309e6 -4461.838852276374
41 9.496464949090511e8 2.8584984879833587e7 9.414268185493288e8 4.943411832128471e6 5.005471647927675e6 4.8788377915325e6 -3459.0312804530504
51 7.561260684739803e8 2.8584984879833587e7 7.411198986339177e8 3.7428800936024054e6 3.7877493363127033e6 3.699386596610888e6 -3552.420294206106
61 6.105416386981691e8 2.8584984879833587e7 6.084830431446168e8 2.908591168593219e6 2.944440406374362e6 2.8720881327167205e6 -3459.096808480449
71 5.311340950831474e8 2.8584984879833587e7 5.154270626060035e8 1.9147212974662508e6 1.9378665210373672e6 1.8917335730468577e6 -3531.5992892092418
81 5.060432507455686e8 2.8584984879833587e7 4.907325583674814e8 1.874802873442192e6 1.896434212657259e6 1.8532424326097188e6 -3587.7829994231965
91 3.8717079200036466e8 2.8584984879833587e7 3.730583625113896e8 1.439964205376317e6 1.457141207034368e6 1.4229183270947987e6 -3051.2335436614353
101 3.4750952837532854e8 2.8584984879833587e7 3.3380404756488633e8 1.3078221327727304e6 1.3253044813986546e6 1.2907403976957952e6 -3204.7797372205987
111 3.1020349298678124e8 2.8584984879833587e7 2.9434798401768225e8 1.3018592301800605e6 1.3193017550029862e6 1.2846223064418833e6 -2933.6883496639875
121 2.9022099834895766e8 2.8584984879833587e7 2.747448250936897e8 1.4577143515911326e6 1.4770026549827966e6 1.4377362050236063e6 -2821.0588447190253
131 2.630528075769167e8 2.8584984879833587e7 2.4791301315120605e8 898273.4175855549 909922.1008362211 886574.6498671279 -2753.389584012376
141 2.4756369745583206e8 2.8584984879833587e7 2.368251586076807e8 1.1256707927781225e6 1.1410576824731715e6 1.1098947073020812e6 -2795.07442293943
151 2.304247920419766e8 2.8584984879833587e7 2.142311956158824e8 952586.2230029075 963636.9921074992 941363.108433482 -2745.756039583575
161 2.1576260181088495e8 2.8584984879833587e7 2.0115170513218072e8 1.253846805843548e6 1.2701054907749465e6 1.2377257250566788e6 -2735.59718751731
171 2.045739487620371e8 2.8584984879833587e7 1.844587875225173e8 649616.7688640743 657988.2471288419 640830.1173537032 -2745.142911455272
181 1.9003371104246464e8 2.8584984879833587e7 1.7418737515079406e8 693524.8446337194 702234.0304048995 684804.929985111 -2725.5013902381747
191 1.830296003435798e8 2.8584984879833587e7 1.6662729325800633e8 560311.8343500168 567730.4159198267 553158.1705717129 -2681.3705872008572
201 1.755883122582004e8 2.8584984879833587e7 1.6065949980711994e8 580012.5671142786 587855.9217124823 571972.8742466529 -2763.739856479881
211 1.6395252720625633e8 2.8584984879833587e7 1.4821116723896304e8 567530.347419605 574590.7719700456 560415.1083015203 -2642.6973883971946
221 1.605013663064976e8 2.8584984879833587e7 1.4333823273861876e8 492282.18768673897 498141.9188738364 486500.4646692372 -2693.9063629820603
231 1.5193579359712905e8 2.8584984879833587e7 1.353336422520346e8 525133.7354386832 532648.7116161602 517750.66090148326 -2596.333061277777
241 1.4830878526612794e8 2.8584984879833587e7 1.314079010369329e8 509253.91790281615 515731.10928289534 502873.6099794896 -2615.6011035903657
251 1.4163745612823892e8 2.8584984879833587e7 1.2591558123036648e8 739948.5181360794 750450.9627960654 729560.127946438 -2690.036019267539
261 1.3803399649966604e8 2.8584984879833587e7 1.2073849960489126e8 1.0062758200251679e6 1.0200261459440556e6 992986.6879049755 -2680.9124229021195
271 1.2932089062980136e8 2.8584984879833587e7 1.146216958524944e8 480608.6668159583 487701.6587138282 473385.36511600233 -2612.4725449076122
281 1.2667725952472222e8 2.8584984879833587e7 1.0942320730175547e8 362624.2079870869 367814.99541746214 357578.5227248404 -2678.1658273770126
291 1.2217740324030331e8 2.8584984879833587e7 1.036992649433063e8 524441.3990501084 532202.6226205884 516649.41579885705 -2639.9871396391895
301 1.1824648942212349e8 2.8584984879833587e7 1.0010383008374098e8 356150.20057789545 360664.41613049025 351426.08326119394 -2666.0086542440986
311 1.1510792402318963e8 2.8584984879833587e7 9.813481611116344e7 591225.7787110647 599675.1264978985 582884.665535935 -2642.2538757727175
321 1.1286122085103652e8 2.8584984879833587e7 9.606295411129667e7 336022.42746079684 340490.4156309123 331737.1143309875 -2623.51656648287
331 1.0943711406138808e8 2.8584984879833587e7 9.180654876609278e7 366390.95397193264 371619.0456739072 360984.4335887907 -2585.3698719409354
341 1.0635695790966299e8 2.8584984879833587e7 9.005274573290646e7 302959.2554274972 306749.6970765536 299167.07038443716 -2584.52196526396
351 1.0543969836569113e8 2.8584984879833587e7 8.82216076711555e7 328406.22187527595 332427.4946910987 324385.79739712906 -2605.964083289575
361 1.0245731107700261e8 2.8584984879833587e7 8.564257886505829e7 273240.210711869 276674.8740417348 269766.1247444166 -2577.826789102067
371 1.0204776411180407e8 2.8584984879833587e7 8.5171867555061e7 280474.12375816435 284092.81184087263 276978.19217933214 -2602.780853926381
381 9.782093027328074e7 2.8584984879833587e7 8.017149194692181e7 257579.02040316636 260917.50549523832 254121.4928195152 -2592.0094436829354
391 9.58360323897815e7 2.8584984879833587e7 7.877016983899851e7 273556.1361146045 277122.889025919 270030.7132090647 -2542.453658147059
401 9.279564927440466e7 2.8584984879833587e7 7.589584600487868e7 351782.009884032 356839.15743898734 346723.03929285076 -2572.503152133713
411 9.230397632292408e7 2.8584984879833587e7 7.468216237415215e7 386580.43160880374 392467.52580265875 380820.09612262505 -2539.140418611709
421 9.343559521138747e7 2.8584984879833587e7 7.682569495065583e7 407912.06732662104 413644.6763934723 402050.4279996728 -2607.891673645754
431 8.85374520102019e7 2.8584984879833587e7 7.157394247723773e7 264948.4342266829 268637.261797021 261238.09154858347 -2601.9962308090876
441 8.638266774196595e7 2.8584984879833587e7 6.850588950167936e7 218460.94571711175 221521.8307522672 215546.6701504062 -2540.920673350768
451 8.494930472738637e7 2.8584984879833587e7 6.755280012234738e7 344089.56467934477 349168.4986238328 339160.1613081816 -2563.032230732711
461 8.312627767563602e7 2.8584984879833587e7 6.557865471963831e7 319650.502422981 324218.9690031869 315140.8840310652 -2561.532511319008
471 8.31732253043419e7 2.8584984879833587e7 6.585432233358378e7 218369.01149954446 221240.72535836496 215560.93862177385 -2584.6659492303656
481 8.048928229974e7 2.8584984879833587e7 6.27741986183101e7 343337.97471254994 348173.23819879856 338258.35062984115 -2547.2455935728035
491 7.984210069289736e7 2.8584984879833587e7 6.2723436550341904e7 516669.39922377275 523107.00785218895 510063.869023509 -2559.851418436392
501 7.875490867436412e7 2.8584984879833587e7 6.136306168037689e7 204004.5237020374 206617.97482454276 201404.12588494254 -2557.2116585878994
511 7.902131801920599e7 2.8584984879833587e7 6.219302164440577e7 197131.93522965355 199653.50665591352 194591.269698012 -2550.20141265115
521 7.66669659785079e7 2.8584984879833587e7 5.887196918868418e7 323158.3889564534 327412.31008218724 318794.478824251 -2564.0732825584623
531 7.894115289881413e7 2.8584984879833587e7 6.010091721416916e7 256258.24475610172 259824.54941553704 252716.11729666035 -2548.1064775775462
541 7.729259753716058e7 2.8584984879833587e7 5.832074498992226e7 258001.73656881994 261454.81628240758 254608.88118185027 -2541.2759779901767
551 7.299961046413155e7 2.8584984879833587e7 5.469483856947054e7 182747.5509550466 185096.72515605495 180343.45398536714 -2537.326456318876
561 7.424779333944887e7 2.8584984879833587e7 5.690044256682107e7 265527.1892270732 269469.58809516364 261751.8643946518 -2535.5872960924853
571 7.116637630595526e7 2.8584984879833587e7 5.283608717246457e7 277088.35032170103 280825.0751603628 273376.38507496315 -2535.0332631849155
581 7.203571875855163e7 2.8584984879833587e7 5.308396722032229e7 199418.79272433146 202299.12134153928 196606.2427731304 -2534.463807222835
591 7.020066259954394e7 2.8584984879833587e7 5.1646140985562906e7 194084.36360956513 196572.62119543104 191605.76174265056 -2516.834399471947
601 6.89375776231331e7 2.8584984879833587e7 5.078558417114671e7 205524.66514067142 208468.4391374069 202567.11507652418 -2523.207282780004
611 7.051966817869367e7 2.8584984879833587e7 5.1516640217431955e7 468601.19481564587 474156.5090634606 463060.6888051589 -2531.895620826298
621 6.6877150684201874e7 2.8584984879833587e7 4.911252525768907e7 289712.1119979763 294043.59897076455 285513.42333003983 -2527.5416839922154
631 6.985731919493876e7 2.8584984879833587e7 5.038874306959521e7 160459.74485501714 162628.69838677204 158341.74666465624 -2538.8115545075298
641 6.744950869763505e7 2.8584984879833587e7 4.866978302644538e7 151251.68748425416 153365.73389795993 149153.17100294048 -2512.3220109238337
651 6.562428625611513e7 2.8584984879833587e7 4.664308495871893e7 163140.59791066675 165290.7474887889 161034.6919582582 -2534.056614252189
661 6.5235601269813e7 2.8584984879833587e7 4.725167866649153e7 226146.02662043666 229130.7456828057 223069.37393498016 -2514.13783875509
671 6.40919591595928e7 2.8584984879833587e7 4.535227715244717e7 279264.43190881517 283182.01195042976 275400.5717750501 -2544.283439130445
681 6.433224352127074e7 2.8584984879833587e7 4.5713368114165336e7 214677.89102082187 217782.91233632385 211666.41659306257 -2521.1218306816463
691 6.5793573596426755e7 2.8584984879833587e7 4.6861255985092424e7 208316.15770933128 211224.72361901883 205307.3067437513 -2512.0884461605583
701 6.2327994804108836e7 2.8584984879833587e7 4.331455914204469e7 142654.8053684079 144479.09276254298 140818.16224655113 -2518.737699159918
711 6.2864937422068216e7 2.8584984879833587e7 4.4025162784687616e7 175279.4495305329 177602.99900682998 172979.91052724444 -2513.4556491064995
721 6.226757151536757e7 2.8584984879833587e7 4.38643479000173e7 152654.75470596008 154645.59982704069 150684.66412798938 -2517.069949306682
731 6.0397818135614224e7 2.8584984879833587e7 4.133779254993323e7 153967.89626859885 156044.8318571337 151905.90246335889 -2513.843246469481
741 6.099555629180306e7 2.8584984879833587e7 4.255936874535484e7 222772.84879801478 225906.48080037005 219745.21332017178 -2522.403533735183
751 5.9568333010711715e7 2.8584984879833587e7 4.0601161126084805e7 142655.78260547563 144438.01785197604 140926.4429209905 -2504.543534480866
761 6.047108926462573e7 2.8584984879833587e7 4.1731361854545444e7 126793.32124633814 128353.42897194285 125218.61856161014 -2503.76377958483
771 5.895923901780406e7 2.8584984879833587e7 3.9381316647318594e7 177044.7773155835 179250.78930994935 174855.86085434188 -2504.549379102825
781 5.879074805065515e7 2.8584984879833587e7 3.9248887452403866e7 145320.09784857638 147383.38074250869 143353.06544279263 -2489.8816439020156
791 5.82551591380738e7 2.8584984879833587e7 3.829628164299236e7 135885.22292327916 137853.66554104854 133969.3219801115 -2510.077518875898
801 5.816549781974293e7 2.8584984879833587e7 3.8201847445627995e7 182451.97012847353 185177.36105339252 179639.85601428754 -2519.235112321525
811 5.917108505967603e7 2.8584984879833587e7 3.9506569966660686e7 176107.24265911555 178646.87866251954 173509.5597674011 -2505.429718371614
821 5.809003355286079e7 2.8584984879833587e7 3.864558839590349e7 124488.55795488431 126082.45846544433 122870.86690510587 -2514.315489683999
831 5.630107520448494e7 2.8584984879833587e7 3.673555196715179e7 140133.33552839342 141907.04048541115 138366.08542391792 -2495.8639006730864
841 5.5708868967694655e7 2.8584984879833587e7 3.609469983851926e7 135644.07091455747 137677.62585836617 133629.20056274883 -2530.8725473980244
851 5.522617805401231e7 2.8584984879833587e7 3.578501225139469e7 109945.27783296703 111453.12208656993 108379.20274538394 -2497.269546315563
861 5.4873408808685124e7 2.8584984879833587e7 3.555359307862578e7 150181.17557086627 152552.00359043945 147816.29141349325 -2502.7124775825764
871 5.517253481714498e7 2.8584984879833587e7 3.56588998769185e7 195510.98290595418 198333.93534581547 192643.76397615884 -2515.329689518709
881 5.427117152758986e7 2.8584984879833587e7 3.484677455040208e7 124662.28269879437 126468.12493407339 122862.74714255442 -2502.0806774073685
891 5.3757162931437284e7 2.8584984879833587e7 3.406132471171597e7 106688.93168369766 108124.14534615132 105266.67310563727 -2501.182202503
901 5.4008297232245356e7 2.8584984879833587e7 3.49500943184307e7 234235.88265555075 237371.13844774346 231011.2594196958 -2502.114888551992
911 5.517503245814137e7 2.8584984879833587e7 3.5579164518546864e7 118424.108159116 120002.11033801982 116896.88016500609 -2512.913272025713
921 5.2896612579298854e7 2.8584984879833587e7 3.3066057840493403e7 132690.59556010785 134489.5650515691 130881.95722607379 -2497.2760276320855
931 5.224559952736079e7 2.8584984879833587e7 3.202978593382727e7 104697.00063980161 106120.50456826697 103331.36754620135 -2486.5154942900253
941 5.181181524869953e7 2.8584984879833587e7 3.210273650652109e7 103447.15531713271 104763.7608680039 102087.15766689432 -2499.404630931216
951 5.208821830152899e7 2.8584984879833587e7 3.2447305378274623e7 137078.43159827942 139001.00254812438 135121.50749760921 -2495.370614356978
961 5.210665120185901e7 2.8584984879833587e7 3.2597990619198557e7 122284.74548202845 123771.10793576395 120784.05191228702 -2515.525082512253
971 5.15647303957501e7 2.8584984879833587e7 3.2011834497605488e7 110067.69599251603 111453.22355692493 108722.99935418673 -2496.8036544170895
981 5.260152265395803e7 2.8584984879833587e7 3.317522273179049e7 150996.52199823785 152956.06646712747 149007.6011283962 -2511.888640720472
991 5.102942576131044e7 2.8584984879833587e7 3.1326955988267113e7 223917.9451724313 226920.08677128772 220901.42205967355 -2524.3861967380226
1001 5.0502370987598225e7 2.8584984879833587e7 3.0754279256509442e7 138778.82641674997 140886.12944640702 136719.19969747704 -2511.001902174354
1011 4.9906763966479555e7 2.8584984879833587e7 3.016775791734055e7 140837.4171446479 142854.41322716043 138757.47084668247 -2503.173854834385
1021 5.019881034690291e7 2.8584984879833587e7 3.0291922743580002e7 108754.65329729936 110269.13898309399 107226.67597831703 -2511.192946635083
1031 4.972615515688886e7 2.8584984879833587e7 2.9491726184882008e7 279161.577057537 282626.8125236119 275776.6541337837 -2520.4110223122098
1041 4.983273465582803e7 2.8584984879833587e7 2.9220925389223214e7 104924.66263049921 106227.99466358431 103602.25211704844 -2490.8136465956595
1051 4.889293444615871e7 2.8584984879833587e7 2.9113793594545525e7 123167.71605932394 124767.29510877495 121608.07472318002 -2509.4991879991876
1061 4.999973851170762e7 2.8584984879833587e7 2.972384437442243e7 108085.52612294254 109644.57463457211 106491.4822707428 -2490.305777265786
1071 4.859439672823147e7 2.8584984879833587e7 2.8870157751355726e7 100402.18180783528 101771.91678855267 99032.11064028458 -2492.6125871341287
1081 4.795812346680312e7 2.8584984879833587e7 2.7762584425342023e7 145756.70630153336 147882.42023621977 143641.94726543815 -2492.4041437306373
1091 4.835003104865202e7 2.8584984879833587e7 2.8266512466955718e7 116655.85684935276 118218.02978767107 115102.24954488066 -2507.7957690574794
1101 4.862284695535028e7 2.8584984879833587e7 2.872068666822067e7 120188.94378622332 121573.76045242448 118768.24015625926 -2514.32152772625
1111 4.810174026208866e7 2.8584984879833587e7 2.80647720415996e7 99249.23503207281 100614.19548309197 97845.44705073223 -2494.6782542607043
1121 5.004036011596885e7 2.8584984879833587e7 2.9788522560150184e7 106283.99335524748 107590.43904219662 104981.35597989212 -2507.957972777288
1131 4.99851440808707e7 2.8584984879833587e7 2.9860768590705257e7 101285.3655070558 102544.17565025965 100061.66449956973 -2492.6033930010276
1141 4.663712138133423e7 2.8584984879833587e7 2.6556100409490038e7 146594.37035346538 148763.2733710281 144403.5992518192 -2491.709911744508
1151 4.656863310587227e7 2.8584984879833587e7 2.629708200027725e7 130983.02299204982 132969.9113196345 128956.64667408123 -2497.7583234853
1161 4.6776043983927734e7 2.8584984879833587e7 2.628365291924585e7 132938.40376264098 134896.43904550027 130940.50439388918 -2499.377758237152
1171 4.62790859420778e7 2.8584984879833587e7 2.6241684856321894e7 123783.7392433902 125624.1340794718 121925.02034903369 -2488.4293009810785
1181 4.638946501427299e7 2.8584984879833587e7 2.615847045537887e7 92670.7814615111 93846.66591148915 91484.37169458125 -2480.378054028796
1191 4.620918935244891e7 2.8584984879833587e7 2.6070778717497066e7 207451.71245874287 210310.6247163009 204690.16246275828 -2490.1131754426556
1201 4.753917178561258e7 2.8584984879833587e7 2.7259542217222672e7 91185.26854406288 92447.97646897222 89948.21890351069 -2484.854661262419
1211 4.6965761261082396e7 2.8584984879833587e7 2.680858558844856e7 87195.50619864046 88456.88052468389 85961.61248497815 -2499.8301366009673
1221 4.557736922587414e7 2.8584984879833587e7 2.5305692152622838e7 84765.90502997184 85866.51240189486 83632.64207293025 -2481.7990625596794
1231 4.5285668957417876e7 2.8584984879833587e7 2.495593778682438e7 85931.91434719686 87053.98400927465 84784.5418937411 -2483.1942590012954
1241 4.541678200768778e7 2.8584984879833587e7 2.488334433942819e7 128970.13979320589 130782.6303054804 127193.38888513847 -2496.849259372116
1251 4.4666921089576215e7 2.8584984879833587e7 2.41369526084815e7 95970.82881002875 97439.95291800961 94547.3998302501 -2495.7294265293503
1261 4.4781477341079496e7 2.8584984879833587e7 2.4279793322829455e7 80562.84762887079 81621.71235385921 79482.41030418391 -2487.6114067520916
1271 4.4871816106231e7 2.8584984879833587e7 2.4402063841061488e7 119410.51023740102 120778.87586214633 117996.68255544236 -2499.7562346739737
1281 4.605376719078717e7 2.8584984879833587e7 2.537816497627899e7 89788.54789971694 91087.93712667844 88519.23215176245 -2498.739514481641
1291 4.4592669109903075e7 2.8584984879833587e7 2.4102832532892242e7 95281.00849368304 96424.83106602661 94142.77672737901 -2489.8825475950953
1301 4.393742510195956e7 2.8584984879833587e7 2.345092308279893e7 79834.57480712516 80909.38684956076 78767.26481527029 -2483.1889202908746
1311 4.698798430120161e7 2.8584984879833587e7 2.614445807198522e7 92784.1301320909 94197.8743573516 91423.4418908089 -2497.2264654965124
1321 4.4430451598678365e7 2.8584984879833587e7 2.3970867069722563e7 94383.51017837113 95628.1002042914 93143.05727779235 -2485.3754405498958
1331 4.34387842278235e7 2.8584984879833587e7 2.271789505389706e7 82654.29390384343 83847.92097432991 81471.34843826877 -2488.041372580985
1341 4.358716116532898e7 2.8584984879833587e7 2.2809219217921715e7 75279.19732389218 76340.51052444859 74223.74350323058 -2484.3363098980453
1351 4.348443158262769e7 2.8584984879833587e7 2.2977863296589807e7 85100.67638704367 86386.31072259726 83832.40176125076 -2480.5159324090096
1361 4.3252971884056784e7 2.8584984879833587e7 2.2387428416599404e7 80623.121711165 81641.9518099884 79624.78585399094 -2488.8474432294843
1371 4.509820034704293e7 2.8584984879833587e7 2.4124412184375983e7 73804.91116167286 74772.75624948535 72841.29347267907 -2495.485378089294
1381 4.346481923761316e7 2.8584984879833587e7 2.253444555987807e7 85251.58199201534 86433.48395192744 84054.13325285776 -2488.2113406050016
1391 4.286899973562698e7 2.8584984879833587e7 2.2135183403317172e7 202778.26775730329 205428.4886267448 200231.93807652322 -2480.21206869716
1401 4.3863316781676225e7 2.8584984879833587e7 2.33319353951264e7 173023.1022787739 175308.25515934857 170713.03388065082 -2485.359962465354
1411 4.277011000240217e7 2.8584984879833587e7 2.2190647623051103e7 78331.55886352889 79403.8850182154 77282.71570045974 -2488.8362051207646
1421 4.23480653472664e7 2.8584984879833587e7 2.173089910043274e7 89606.3226357325 90770.46846113208 88416.71706366204 -2486.766698956173
1431 4.205133593577598e7 2.8584984879833587e7 2.1053525356635917e7 81425.59381703251 82596.04359124436 80294.78134625625 -2481.339566169402
1441 4.221210301576554e7 2.8584984879833587e7 2.1666968328597307e7 85023.78364027545 86166.68865306453 83886.80271749581 -2486.6669244729355
1451 4.210858780610619e7 2.8584984879833587e7 2.0953843446120743e7 67893.13191924931 68781.40764987598 67023.6640617618 -2478.480633026164
1461 4.1847585400778435e7 2.8584984879833587e7 2.0957254898736425e7 66811.96381941548 67762.50787567954 65868.44373920385 -2476.6807654853887
1471 4.322587891814343e7 2.8584984879833587e7 2.2124070836993594e7 64574.87295875533 65482.190907279466 63648.61360145515 -2495.403880899623
1481 4.212651587533873e7 2.8584984879833587e7 2.120448544674564e7 73755.64182492727 74680.67135425912 72832.44828181945 -2493.0367278347844
1491 4.160316741281788e7 2.8584984879833587e7 2.0624093920915868e7 77407.2071891253 78589.98459707163 76249.03938818183 -2481.4964299799226
1501 4.1334873686724976e7 2.8584984879833587e7 2.055894059154258e7 87734.34251512906 89036.4408444709 86445.94564163526 -2487.0288302920917
1511 4.259341795736377e7 2.8584984879833587e7 2.1607367170441635e7 80205.73348225318 81141.25752881994 79272.73916713304 -2479.931358968874
1521 4.1014872946946815e7 2.8584984879833587e7 1.9924677623341136e7 71520.36957503224 72492.8509814491 70566.14674854308 -2479.923670639846
1531 4.117769019662364e7 2.8584984879833587e7 1.996368207384027e7 66288.11023115297 67162.96100250616 65413.770817497534 -2485.979229138537
1541 4.123438435445801e7 2.8584984879833587e7 2.0231828253160834e7 77573.34694740477 78535.17464102234 76598.52719949083 -2485.600566217716
1551 4.089786492596859e7 2.8584984879833587e7 2.0197927246503655e7 63313.98564592299 64126.777852335756 62523.76369861716 -2478.845764017654
1561 4.0865829252563044e7 2.8584984879833587e7 1.9745983331052545e7 84449.2942613914 85611.15085164277 83267.75928505717 -2477.5306438906196
1571 4.077984129232861e7 2.8584984879833587e7 1.9821168982325222e7 84139.13769776616 85364.00731319342 82919.03180513266 -2489.719771795868
1581 4.078479140144399e7 2.8584984879833587e7 1.969012191591388e7 172171.14442499806 174232.6990091906 170080.04366391504 -2479.540285704889
1591 4.082738858023345e7 2.8584984879833587e7 1.966414193652285e7 63751.889445388726 64645.89057588697 62855.78351843046 -2474.6803097275742
1601 4.080016257267718e7 2.8584984879833587e7 1.957523491734669e7 79959.14262390458 81123.59745575809 78816.49400462814 -2476.749443290096
1611 4.117561595767969e7 2.8584984879833587e7 2.01330360770301e7 69752.96848120017 70669.70893741868 68833.34881914557 -2496.6418955984677
1621 4.108195563884809e7 2.8584984879833587e7 1.984447858402908e7 121008.85044087506 122758.92459059524 119312.11118727122 -2477.8111981812217
1631 4.037855921098067e7 2.8584984879833587e7 1.952113778460789e7 61610.638044572515 62445.29771107083 60822.86527702394 -2472.3560147446115
1641 4.07697515188333e7 2.8584984879833587e7 1.962855807198326e7 61760.146324488866 62579.29311487178 60949.55985060434 -2491.1719891786233
1651 4.064129596300972e7 2.8584984879833587e7 1.9310940635040913e7 64583.31742143097 65422.83334010425 63726.4636727557 -2477.891027910708
1661 3.97592942214448e7 2.8584984879833587e7 1.8707307918096893e7 64883.60761160458 65733.23273720015 64015.89437449025 -2482.360066839803
1671 3.979345309923329e7 2.8584984879833587e7 1.8607509744075533e7 68754.39669572684 69662.43512637171 67826.60852259044 -2485.3770858989938
1681 3.979066642341737e7 2.8584984879833587e7 1.824463702571672e7 98551.00206432065 99968.22575024684 97081.94878560936 -2476.975931784218
1691 3.9438412429723024e7 2.8584984879833587e7 1.8122020699257195e7 64023.68423378147 64929.79562550633 63109.99426417006 -2485.987520918426
1701 3.955442985417935e7 2.8584984879833587e7 1.8120950052061185e7 64740.53231971553 65672.62820347188 63839.42398146838 -2475.7456999881956
1711 3.950160764867199e7 2.8584984879833587e7 1.8081344285821047e7 63691.30982239196 64548.14874115652 62832.19749516104 -2479.232713837504
1721 3.923309091643761e7 2.8584984879833587e7 1.775192983751947e7 60205.37624465384 61011.120680364314 59422.7358025825 -2473.507975013075
1731 3.983618594024988e7 2.8584984879833587e7 1.8801834518832784e7 82897.06565511876 84039.03320177775 81775.33667430791 -2481.6946844046147
1741 3.903238319882171e7 2.8584984879833587e7 1.7731550441520493e7 72908.75465493565 74024.24628925644 71828.00145245138 -2486.527472962245
1751 3.91614567671534e7 2.8584984879833587e7 1.7554320771840796e7 94686.54787788652 96021.49183889394 93372.06051452263 -2479.866094656039
1761 3.933316203398608e7 2.8584984879833587e7 1.783224846977428e7 59127.30378918035 59922.888712253676 58346.242634497416 -2480.755153972904
1771 3.973490249061825e7 2.8584984879833587e7 1.8280006101996038e7 55743.11166545131 56480.98997414907 54986.21680651041 -2480.95298068065
1781 3.890471497083325e7 2.8584984879833587e7 1.734661612888443e7 78996.30290789745 80182.76340789313 77837.81939799037 -2479.891861800741
1791 3.868456702698736e7 2.8584984879833587e7 1.7151851168335285e7 63517.61586287511 64418.43501522884 62617.16844920706 -2482.1165436104698
1801 3.865672222901375e7 2.8584984879833587e7 1.747203543797157e7 71483.95709719392 72498.13661051767 70461.94198994857 -2485.2738727665715
1811 3.875592913805092e7 2.8584984879833587e7 1.7391259538108777e7 135685.46208170187 137485.41519615988 133899.52948170155 -2482.8646874317847
1821 3.832947263784163e7 2.8584984879833587e7 1.687376857602646e7 77237.03632297649 78361.76564361523 76065.43194614377 -2480.9385835516773
1831 3.85804791540247e7 2.8584984879833587e7 1.7075193776908092e7 83548.60995237475 84819.01632568742 82302.49950556627 -2480.070861388383
1841 3.852337153686265e7 2.8584984879833587e7 1.713897818122033e7 53354.94745576711 54090.05186595917 52629.73265415122 -2492.7182505026863
1851 3.815022804344474e7 2.8584984879833587e7 1.686879930527452e7 80531.04329163078 81786.19468109169 79319.75567163285 -2480.804327655504
1861 3.8852054213516384e7 2.8584984879833587e7 1.7116244138902906e7 55348.22580918904 56075.46805697277 54609.67041656582 -2479.789394658135
1871 3.837030582490545e7 2.8584984879833587e7 1.6924213799436595e7 68230.3120598266 69185.07458820076 67319.41610563571 -2478.008795009216
1881 3.798787769463097e7 2.8584984879833587e7 1.6406922442639053e7 54224.92265232131 54955.88828209818 53485.606986133695 -2472.3224057239713
1891 3.8816398803112246e7 2.8584984879833587e7 1.757159967105612e7 56424.66883981262 57165.57228871485 55675.96226600019 -2484.6794764691012
1901 3.779946252989671e7 2.8584984879833587e7 1.5892154306772487e7 57558.57835081824 58320.42216819685 56785.94698806889 -2484.5868498197065
1911 3.784384644178097e7 2.8584984879833587e7 1.6095220510503974e7 55559.39279869515 56283.02926504515 54810.32905311243 -2474.942778612886
1921 3.7700912927585386e7 2.8584984879833587e7 1.5896162372532738e7 64505.27435957889 65455.22415142569 63590.93387397798 -2481.732299695086
1931 3.799789732563058e7 2.8584984879833587e7 1.6544924082339162e7 58322.46660343663 59073.77471440267 57599.723257663696 -2484.7214280272515
1941 3.795767478245442e7 2.8584984879833587e7 1.6448374456645118e7 58784.7592608791 59532.77574269689 58021.635160074264 -2484.7619582190327
1951 3.754781074481534e7 2.8584984879833587e7 1.5953931727669334e7 66926.06415825144 67924.48468642778 65964.27304843863 -2477.306966454935
1961 3.7541760972670004e7 2.8584984879833587e7 1.5978327401194997e7 62603.225133294625 63501.574893048964 61688.96765647198 -2473.2231469414137
1971 3.749899559538828e7 2.8584984879833587e7 1.6003040297624106e7 66844.83579374409 67800.8778378204 65849.58861893309 -2477.089153554443
1981 3.7366187572271846e7 2.8584984879833587e7 1.5903295819591783e7 74988.43854298812 76143.67370123004 73890.13619095486 -2472.0412683094937
1991 3.743962557069689e7 2.8584984879833587e7 1.5872943656022677e7 66415.44074782288 67304.97188072336 65541.44669083245 -2477.58587998009
2001 3.75630515525515e7 2.8584984879833587e7 1.5884940170950526e7 52099.60265893365 52789.44303551336 51415.19299100321 -2477.348962394697
2011 3.722340403254086e7 2.8584984879833587e7 1.5767477839365616e7 62614.95001542182 63422.07589814908 61801.2492088379 -2473.932158211444
2021 3.7228327944892846e7 2.8584984879833587e7 1.571685667325865e7 90273.4727267091 91589.45001805056 88972.062004566 -2475.682874315621
2031 3.698954240578183e7 2.8584984879833587e7 1.505272764402985e7 69039.2823218303 69934.16015815444 68158.33047746563 -2476.318573697407
2041 3.7693575388649434e7 2.8584984879833587e7 1.5978524535408994e7 54704.19998215679 55488.819612387706 53938.108536550426 -2482.071768617167
2051 3.7033535900489435e7 2.8584984879833587e7 1.5152405346217059e7 47034.145740004926 47672.1144109319 46392.21334115096 -2475.9968167024404
2061 3.7114072759672195e7 2.8584984879833587e7 1.5406869036586603e7 57592.79176586123 58327.128739049636 56861.13094385091 -2474.770103510059
2071 3.672924784115842e7 2.8584984879833587e7 1.4967536317458991e7 49615.14877389656 50287.4261247514 48947.41633838862 -2479.9008407607
2081 3.700567510725582e7 2.8584984879833587e7 1.5112411799504181e7 52869.705355455895 53603.239479867414 52131.362341893684 -2475.45802429583
2091 3.74005939515136e7 2.8584984879833587e7 1.580670370961299e7 49142.39840199735 49850.34231266311 48449.563439315796 -2477.6370100650083
2101 3.675724087756028e7 2.8584984879833587e7 1.5107831476037236e7 63343.014765674656 64276.67889208909 62432.32762410294 -2474.218706377364
2111 3.718629042644996e7 2.8584984879833587e7 1.5307850916106066e7 53079.21893715262 53752.41181459391 52407.16391770602 -2479.5999367006357
2121 3.6558549842100926e7 2.8584984879833587e7 1.4819517309366519e7 63231.93261005171 64139.31121428887 62337.86059060451 -2478.278337849178
2131 3.743201690289592e7 2.8584984879833587e7 1.579595577413918e7 57471.0992561032 58276.268303703255 56684.135706059365 -2485.1759523619885
2141 3.712273673868531e7 2.8584984879833587e7 1.5245539222196871e7 59543.647958877824 60411.34183814637 58690.681543821665 -2484.3607470470215
2151 3.632954148663312e7 2.8584984879833587e7 1.4785610524614358e7 53086.3649451278 53794.47074300214 52365.9111395196 -2470.781719125531
2161 3.7150715946561866e7 2.8584984879833587e7 1.5497415930792663e7 49156.65600411025 49868.50454865669 48454.06064342497 -2471.3593602363076
2171 3.6333885185076006e7 2.8584984879833587e7 1.4556164841802632e7 93934.98887069346 95297.23207479539 92615.5258066618 -2478.9332665374773
2181 3.617202098472356e7 2.8584984879833587e7 1.4343891552567983e7 56082.744427010286 56897.44039569985 55282.5049726805 -2477.571316850002
2191 3.632677515961994e7 2.8584984879833587e7 1.4588515595995743e7 55245.59762045762 55937.172285028304 54569.34003621052 -2470.016109703264
2201 3.623593997994624e7 2.8584984879833587e7 1.4206652919110619e7 58852.20098328841 59593.00143293558 58115.1325065948 -2471.3800437127697
2211 3.711317886614093e7 2.8584984879833587e7 1.5121355581544543e7 52816.95139155541 53567.405644675164 52052.469943419244 -2479.559921642452
2221 3.610733597916546e7 2.8584984879833587e7 1.4140953202629708e7 47785.89799952993 48421.13379206879 47147.89304387261 -2473.7656616135687
2231 3.6724510697879605e7 2.8584984879833587e7 1.4790079800794367e7 58014.45051342516 58865.14749758712 57142.830037224034 -2472.8291347538907
2241 3.615847040045116e7 2.8584984879833587e7 1.4330019578146352e7 51301.35991306583 52028.58073386478 50575.29543107691 -2476.4867991379915
2251 3.6126149285835445e7 2.8584984879833587e7 1.4145315389193721e7 56384.76007031548 57123.66864222567 55652.28448335817 -2477.0046544551474
2261 3.596895918445277e7 2.8584984879833587e7 1.3995714476836842e7 65422.665373116724 66348.47384089988 64514.769965185325 -2477.3577115675016
2271 3.602228320830772e7 2.8584984879833587e7 1.3907894815401828e7 55196.27159956303 55931.21592431409 54480.67392085763 -2474.475833303379
2281 3.5799998264088176e7 2.8584984879833587e7 1.3793237179911172e7 48175.999119065375 48898.93447352698 47442.47316195062 -2475.667752841045
2291 3.603489760658416e7 2.8584984879833587e7 1.4180551527319077e7 49743.55997667321 50373.445324526045 49119.04982597961 -2475.831395629221
2301 3.6154017078589834e7 2.8584984879833587e7 1.4177200548938872e7 48211.50599998176 48838.504758051895 47594.876445095986 -2479.8026447373904
2311 3.616331002139888e7 2.8584984879833587e7 1.4287499047871163e7 48303.37646637005 48956.129214972505 47660.426781367394 -2470.79662692232
2321 3.556153413984052e7 2.8584984879833587e7 1.3688630307538282e7 50263.24516848182 50952.11508637265 49576.54266575526 -2470.9423489723945
2331 3.555752431691575e7 2.8584984879833587e7 1.3732651684580868e7 54887.74485791901 55683.13108014949 54098.667332669604 -2477.330030167826
2341 3.554159848103265e7 2.8584984879833587e7 1.3388600462162917e7 48511.79643952469 49116.45565956662 47921.35509745391 -2477.5016778918925
2351 3.5722593653968744e7 2.8584984879833587e7 1.3696093154245041e7 61933.697869355914 62806.07707624714 61068.986222302454 -2469.7244287013905
2361 3.580198961011373e7 2.8584984879833587e7 1.3788720452706445e7 90167.06350375182 91333.22209594035 88966.01711409254 -2471.8495602059043
2371 3.544927748511294e7 2.8584984879833587e7 1.330665890886133e7 42803.58793410774 43360.66753108674 42240.5552676235 -2470.525446543708
2381 3.5962044999269225e7 2.8584984879833587e7 1.3793545439579662e7 49503.33535049679 50139.79694286218 48882.175857467126 -2478.033554917822
2391 3.52903197813411e7 2.8584984879833587e7 1.3281538933882354e7 58249.96492389821 59075.812598152435 57418.83537462499 -2481.744551739658
2401 3.634203877022063e7 2.8584984879833587e7 1.405906879546906e7 60217.32890600435 61104.016675072475 59358.39105501167 -2477.9545629119834
2411 3.526541793161014e7 2.8584984879833587e7 1.3073786787171887e7 53402.305251861915 54231.81165288718 52632.19796914015 -2470.543060316006
2421 3.551149603671314e7 2.8584984879833587e7 1.3541856119015638e7 43498.90430764237 44058.36135180513 42940.02477467616 -2476.0712675746645
2431 3.531369072007129e7 2.8584984879833587e7 1.316462985681452e7 44727.549829066396 45299.50365157998 44166.05315652656 -2475.7327278549237
2441 3.6236418009133495e7 2.8584984879833587e7 1.4062595367869947e7 55838.57977340121 56504.21885997163 55201.30079766156 -2473.2718900675986
2451 3.503718164756262e7 2.8584984879833587e7 1.2879164966152007e7 53651.91847109023 54465.78973640906 52819.25972136098 -2474.9933228754944
2461 3.528741437060803e7 2.8584984879833587e7 1.3416571937886732e7 83019.94740283286 84151.71535828376 81913.13552928342 -2474.81118913179
2471 3.561992191531177e7 2.8584984879833587e7 1.3431521672291066e7 52861.17104360952 53669.555302585766 52062.877595254206 -2473.006427635146
2481 3.48916404587912e7 2.8584984879833587e7 1.2689757312661821e7 44279.80445303016 44847.54488590923 43710.369179730646 -2470.6404674202117
2491 3.509963676004373e7 2.8584984879833587e7 1.3045476236375997e7 59162.37180401474 60045.311448253175 58261.79095992342 -2473.7213767630974
2501 3.514487561431881e7 2.8584984879833587e7 1.2912661227689775e7 47853.59125946434 48540.0773086516 47170.751704935705 -2475.6680406053715
2511 3.5344233014816165e7 2.8584984879833587e7 1.33207047607791e7 49160.4025582922 49867.1096142495 48466.57475561956 -2470.241304652949
2521 3.471789159842334e7 2.8584984879833587e7 1.2474818025559887e7 38564.121362680366 39095.962302661384 38024.40709050761 -2482.396174123443
2531 3.501067025766144e7 2.8584984879833587e7 1.2711781056450246e7 50309.96074781447 51057.93118744235 49573.91708369554 -2476.776080422175
2541 3.545974034955786e7 2.8584984879833587e7 1.324345614548255e7 48983.49696814656 49589.90523174404 48385.44525996328 -2474.8349416937103
2551 3.5818115623287946e7 2.8584984879833587e7 1.3536148258640101e7 57814.51184773276 58651.89309493435 57005.53283351957 -2481.628411584035
2561 3.4939785834433354e7 2.8584984879833587e7 1.2556118819220541e7 39792.84103875607 40348.49424329389 39257.261150113074 -2474.4013200398203
2571 3.461443741405943e7 2.8584984879833587e7 1.222149702339602e7 51461.938235051566 52232.62757096769 50646.03764179377 -2473.753799791857
2581 3.474773054737839e7 2.8584984879833587e7 1.2494451987652909e7 43676.05916794573 44259.50973519273 43079.56311330933 -2467.6746906077587
2591 3.460026858873457e7 2.8584984879833587e7 1.2336779485487597e7 43466.82035284126 44086.94501258354 42842.33405539869 -2474.9089846989664
2601 3.484104239838471e7 2.8584984879833587e7 1.2407320356507894e7 45002.780858966 45596.53529293678 44421.879031026896 -2473.7440604964913
2611 3.4558186566451475e7 2.8584984879833587e7 1.2228699042359376e7 40813.13751001743 41384.35617112723 40242.95763229976 -2472.372890079241
2621 3.43775948959067e7 2.8584984879833587e7 1.2136916829747388e7 60569.042341269225 61393.224522215525 59782.976481496466 -2473.3869270760442
2631 3.4336738411518484e7 2.8584984879833587e7 1.20857530981431e7 42628.165257707995 43226.17147368613 42024.044782893376 -2470.895479894423
2641 3.5763617004210815e7 2.8584984879833587e7 1.338865385379206e7 43934.287361073475 44555.92489873415 43316.56879228695 -2472.575540634887
2651 3.4705747111745805e7 2.8584984879833587e7 1.2431769582508963e7 43859.76271857825 44436.70851589691 43280.56256964836 -2476.168016600925
2661 3.423869507903513e7 2.8584984879833587e7 1.1901141528865159e7 73727.74197012749 74805.08598113157 72653.65709221494 -2469.656108829694
2671 3.457122255597726e7 2.8584984879833587e7 1.2034443802342046e7 70705.48550958146 71726.12348104865 69713.78848109159 -2476.6662010220257
2681 3.430477395442237e7 2.8584984879833587e7 1.2150066005439214e7 87575.47245909303 88780.11843448791 86417.42089821279 -2476.7156587339928
2691 3.428285131607109e7 2.8584984879833587e7 1.1828656627018088e7 39815.95890867972 40370.11167042519 39261.20497337756 -2472.371667123414
2701 3.443622108794147e7 2.8584984879833587e7 1.215450218271444e7 44932.11994515247 45499.648426006715 44352.46753361117 -2471.3960033133294
2711 3.4128998916464105e7 2.8584984879833587e7 1.1742097495152298e7 56987.10609819609 57819.63384642823 56163.26586328854 -2472.99650802776
2721 3.429698465522213e7 2.8584984879833587e7 1.1817448947375394e7 46066.718603663954 46719.10481730033 45415.00242081156 -2471.0766450938477
2731 3.445037369307246e7 2.8584984879833587e7 1.2107479305670055e7 41161.684034219325 41679.73147345772 40646.24112746146 -2479.5750065110647
2741 3.40798138959632e7 2.8584984879833587e7 1.1921451539669279e7 42247.35599916341 42837.7374212263 41683.472888186196 -2471.4706279266834
2751 3.404931231489447e7 2.8584984879833587e7 1.1612235128423972e7 42020.358488363694 42644.33786599706 41399.30504863131 -2474.0245780580963
2761 3.4098423650377296e7 2.8584984879833587e7 1.1747974715750264e7 37194.400151266724 37680.937549389266 36704.768744860885 -2471.402874172978
2771 3.399053411430214e7 2.8584984879833587e7 1.1470678109796282e7 47048.92833886894 47768.83949178018 46339.01537007609 -2470.388785352759
2781 3.393790133746014e7 2.8584984879833587e7 1.1455278449530227e7 37562.18971742047 38084.5801075751 37050.66188662183 -2471.6312720953492
2791 3.442220215903193e7 2.8584984879833587e7 1.1972534524138985e7 55017.37644551214 55780.31771292556 54256.73887905505 -2468.9775590674876
2801 3.415505591195375e7 2.8584984879833587e7 1.1759272675318493e7 36871.21061708283 37374.20265282315 36376.3975409251 -2469.090504510479
2811 3.3858886767610945e7 2.8584984879833587e7 1.1371958505976707e7 45020.692715792306 45667.33394045462 44371.34024352083 -2467.0308027455594
2821 3.4121022820907876e7 2.8584984879833587e7 1.1767884241558405e7 38353.46779827428 38879.47119739355 37842.526247197726 -2474.459527574919
2831 3.432929118647704e7 2.8584984879833587e7 1.198280636400629e7 43672.15962502874 44284.60506999755 43055.91252216767 -2473.427095121673
2841 3.392093124428191e7 2.8584984879833587e7 1.1383926665900633e7 37999.3179641159 38558.60176150874 37448.04303781631 -2472.970103990601
2851 3.3834653704093054e7 2.8584984879833587e7 1.1474108538814606e7 37447.44253507952 37976.86001902692 36929.591424681545 -2468.3340894078037
2861 3.4018988833430186e7 2.8584984879833587e7 1.143836420944625e7 68233.01864499818 69150.55616369782 67316.65855566121 -2471.7944079109925
2871 3.395849154607874e7 2.8584984879833587e7 1.1379755667036003e7 48529.99354119852 49251.01330745417 47817.27830884775 -2469.9350706325636
2881 3.3874734103824295e7 2.8584984879833587e7 1.1288869855559412e7 43406.99604846595 43970.44959244045 42836.96532046322 -2469.3946815253757
2891 3.3618778368707076e7 2.8584984879833587e7 1.1105447155898081e7 34941.258779138894 35444.48704495547 34451.203050659926 -2475.059145397121
2901 3.397205998605149e7 2.8584984879833587e7 1.1440426047498163e7 39770.26628148177 40314.36853503704 39231.97339292344 -2471.298747187245
2911 3.414324606770542e7 2.8584984879833587e7 1.1611538781591289e7 38072.14041204662 38607.094433962615 37545.49854342577 -2465.396452243338
2921 3.368705563279165e7 2.8584984879833587e7 1.1052998942274721e7 37028.30478911566 37537.14226182928 36525.612224323086 -2484.257615144087
2931 3.374010049963324e7 2.8584984879833587e7 1.1083350130540602e7 36731.00791532105 37250.54665920558 36228.06894062321 -2477.68601901079
2941 3.351685054245492e7 2.8584984879833587e7 1.0807219079412874e7 45657.37554053907 46353.78712899252 44952.20488853208 -2468.4570201208417
2951 3.344379265463417e7 2.8584984879833587e7 1.0893665372010529e7 36430.752553250684 36933.726701936546 35946.137434783166 -2475.145543791921
2961 3.404040962116426e7 2.8584984879833587e7 1.148621662846663e7 43573.86198557026 44199.06143516102 42937.43516873222 -2473.6056282245504
2971 3.3526867037808307e7 2.8584984879833587e7 1.0931785471637955e7 37840.16714978877 38353.287841202735 37336.444501316415 -2468.17657090591
2981 3.3620168769804694e7 2.8584984879833587e7 1.0916234783270955e7 34794.38289691161 35261.168182968104 34334.783406198185 -2469.5319488615323
2991 3.3521303093951613e7 2.8584984879833587e7 1.0959332222250948e7 42280.7326183702 42876.344931227235 41674.749981825946 -2469.3043031725565
3001 3.3485900837691337e7 2.8584984879833587e7 1.0861934621245598e7 58710.65063755109 59548.76806260934 57867.0814231068 -2467.264853298141
3011 3.382367973420852e7 2.8584984879833587e7 1.1224960311918331e7 51389.59473915589 52139.76166565092 50645.777585763055 -2471.4596259863233
3021 3.365938122287319e7 2.8584984879833587e7 1.1048655310743133e7 31936.47961091259 32364.67225345436 31522.62696215781 -2469.053090275149
3031 3.3418494524563003e7 2.8584984879833587e7 1.0759902592506098e7 36177.02862643783 36675.17664471632 35679.267636302204 -2473.9164639403566
3041 3.3288277637159802e7 2.8584984879833587e7 1.0609712484241031e7 34356.60201727195 34836.47832779233 33898.430804243166 -2468.663096818932
3051 3.3269523682636656e7 2.8584984879833587e7 1.0705661976292009e7 37666.8538907182 38168.44867973091 37157.430902221575 -2470.6887441229105
3061 3.3381351357281037e7 2.8584984879833587e7 1.07274024502957e7 37529.98242999919 38029.71730121417 37042.175035863555 -2471.3942842333768
3071 3.355973219335249e7 2.8584984879833587e7 1.0908357880869811e7 34465.49550570957 34907.506135678705 34008.96429620905 -2476.7729908983492
3081 3.3246815827388857e7 2.8584984879833587e7 1.0464026951043991e7 42196.16190613668 42811.705335361214 41602.39794334557 -2469.1703557584074
3091 3.338006533356311e7 2.8584984879833587e7 1.0679209810850142e7 43808.410017877504 44373.00086095077 43235.20457134297 -2474.483484356507
3101 3.3310563553791147e7 2.8584984879833587e7 1.0481083164847836e7 35160.701090838505 35620.59650585902 34704.99052184521 -2466.4498297249133
3111 3.356835225372956e7 2.8584984879833587e7 1.0758948811049767e7 46539.94151303707 47078.80417809889 45998.28662649528 -2469.728838395141
3121 3.303277582197121e7 2.8584984879833587e7 1.0246443226355992e7 67371.27208511834 68346.76811306062 66431.40159298536 -2478.4078004354606
3131 3.3045989911515713e7 2.8584984879833587e7 1.0286760730143288e7 38888.8816975911 39394.532504595176 38413.78268538568 -2472.9831300832116
3141 3.3215684835327417e7 2.8584984879833587e7 1.0328950281428352e7 32655.176283016117 33088.26483027686 32216.664842955775 -2468.1408002176377
3151 3.322182277333883e7 2.8584984879833587e7 1.0489616238552505e7 42106.52432298085 42651.334640920955 41571.36472777102 -2472.2031702329223
3161 3.2976377185564972e7 2.8584984879833587e7 1.0281996140493324e7 33876.144752900145 34331.41194615257 33429.55466991957 -2468.4357900352943
3171 3.3106211294086184e7 2.8584984879833587e7 1.0446457753753884e7 39770.98269913658 40290.789082503135 39250.71161234502 -2472.9733517059967
3181 3.297039627581487e7 2.8584984879833587e7 1.0242766750108719e7 33076.146823157505 33508.15923175369 32641.074826555538 -2466.143728898148
3191 3.2964160473719798e7 2.8584984879833587e7 1.0338088875959646e7 33506.94435747732 33954.90230069917 33058.010086929804 -2473.1063678112287
3201 3.3212231251492444e7 2.8584984879833587e7 1.0445495288026458e7 49125.930907688184 49800.669386158486 48442.79558645458 -2468.38937281442
3211 3.3345107178757783e7 2.8584984879833587e7 1.0525059484497018e7 38979.071865612954 39526.757816531855 38418.48195189963 -2471.786565019937
3221 3.3179159905526876e7 2.8584984879833587e7 1.057103251840351e7 44725.58369679687 45377.3907822708 44097.7530015779 -2468.5883291125033
3231 3.288405407057163e7 2.8584984879833587e7 1.0021770216356622e7 35143.92095261424 35636.34575617056 34650.48571565533 -2470.5354180756085
3241 3.299708750846532e7 2.8584984879833587e7 1.0250315443253294e7 44269.1436064387 44823.26833308915 43726.00336039786 -2466.3471404254897
3251 3.302069086567771e7 2.8584984879833587e7 1.0146508070867918e7 37457.203229701576 37987.42574344593 36941.657153321445 -2469.6825518983683
3261 3.3187439597895615e7 2.8584984879833587e7 1.0495740782103185e7 38892.72496483701 39418.344335630805 38373.07535851031 -2470.80079282684
3271 3.2794133171186104e7 2.8584984879833587e7 1.0109361317338003e7 34476.741005787924 34989.98102763196 33962.251600456184 -2466.2890141283806
3281 3.2922605187495396e7 2.8584984879833587e7 1.0214340668082375e7 31613.814930867575 32042.079322327776 31179.550470944345 -2472.798974843484
3291 3.3096271337900437e7 2.8584984879833587e7 1.030890340764535e7 37161.29070216445 37683.947584920716 36634.94610317346 -2472.114758245161
3301 3.277628291442093e7 2.8584984879833587e7 9.828251920030454e6 43236.64262941399 43848.641840675555 42623.720115722324 -2470.3682456151987
3311 3.289518969359798e7 2.8584984879833587e7 1.0029684499254849e7 40420.18350580813 40981.03756653746 39856.308878658296 -2468.703547614452
3321 3.3444799282497197e7 2.8584984879833587e7 1.0727004148014005e7 45075.98076377849 45704.62434382296 44464.914995443425 -2473.2126965934294
3331 3.2622919643186197e7 2.8584984879833587e7 9.746545665021464e6 32157.308405541597 32586.870221143716 31748.20932598786 -2471.250497801472
3341 3.2642608326303475e7 2.8584984879833587e7 9.8500549983556e6 35282.6546626583 35799.777225594684 34752.780990350075 -2468.7772051101647
3351 3.2623068662129056e7 2.8584984879833587e7 9.821271785232835e6 44840.11580988573 45516.344941705145 44171.07866429406 -2469.1081506622922
3361 3.292920588589733e7 2.8584984879833587e7 1.01845739486546e7 37287.38602488583 37841.979469906524 36724.5218176056 -2472.5257806857976
3371 3.2945604507029947e7 2.8584984879833587e7 1.0033442318353582e7 40535.11351580143 41138.196414621954 39913.19342930015 -2464.0965794988606
3381 3.2579548172449276e7 2.8584984879833587e7 9.779361638885496e6 62497.617478488864 63358.32964873472 61624.987399849546 -2469.9313355554486
3391 3.2596574244305898e7 2.8584984879833587e7 9.73189373055295e6 40567.825727567615 41164.54371911993 40000.1336692926 -2469.1171798372043
3401 3.274716156643939e7 2.8584984879833587e7 9.788518627832508e6 51766.45671705745 52555.53532249706 50980.480981998444 -2466.599596658428
3411 3.254215405255057e7 2.8584984879833587e7 9.601090059749186e6 32356.979102372236 32801.686549917555 31927.287501515257 -2467.9808942092995
3421 3.2569082948320583e7 2.8584984879833587e7 9.676156392115032e6 36056.45476697696 36600.60166466226 35525.23114127012 -2468.235675579692
3431 3.2635855166497905e7 2.8584984879833587e7 9.795475913050856e6 32693.190912728096 33142.98876495611 32238.52176768883 -2468.4052965246237
3441 3.3260148342441704e7 2.8584984879833587e7 1.029106025816108e7 30941.174979314077 31357.798913372477 30522.75116595479 -2469.307098947936
3451 3.2754359828735255e7 2.8584984879833587e7 9.725165291811801e6 34617.11584853455 35111.67967214471 34120.34923313317 -2471.11485290597
3461 3.250015486114223e7 2.8584984879833587e7 9.558789387735726e6 34481.58871508729 34939.20385815211 34030.83257186915 -2465.7178508571487
3471 3.2505880960434962e7 2.8584984879833587e7 9.534962641191639e6 37375.46024612528 37918.56163190763 36837.15974726495 -2468.913206300679
3481 3.28867239756119e7 2.8584984879833587e7 9.91730408978903e6 35576.303665370884 36056.44457836336 35077.385401692496 -2470.8509749647146
3491 3.33923179772999e7 2.8584984879833587e7 1.0568141834686238e7 32181.831552817803 32631.533435503265 31752.236223472624 -2471.728561185388
3501 3.2400234491277386e7 2.8584984879833587e7 9.394883002836425e6 32393.019629531136 32882.74093109723 31906.387111491145 -2471.0083137012684
3511 3.235994382682489e7 2.8584984879833587e7 9.436210164978852e6 65321.522097339584 66200.72082386512 64413.043455391096 -2466.9443262134864
3521 3.2454975396704882e7 2.8584984879833587e7 9.51177051340448e6 39170.643622530835 39686.138192920145 38675.078227597 -2470.6750064310713
3531 3.3259344748833403e7 2.8584984879833587e7 1.0232880746920418e7 63154.25503640086 63985.55260134758 62299.08972138445 -2473.4184489021454
3541 3.244057640074914e7 2.8584984879833587e7 9.475722534794137e6 28681.857093534145 29080.645549314966 28285.060206736318 -2470.147061662345
3551 3.2571382242832582e7 2.8584984879833587e7 9.620425430982007e6 29622.252093299478 30022.72568776768 29230.325315615864 -2467.053906484962
3561 3.233289244902137e7 2.8584984879833587e7 9.302446578767613e6 30825.141955798128 31231.8690782373 30401.247926527456 -2468.0671305053993
3571 3.2302989992781594e7 2.8584984879833587e7 9.284019711894501e6 29630.367450622343 30035.53097393165 29244.039932987715 -2467.7422605512184
3581 3.2669781186530426e7 2.8584984879833587e7 9.706497270991465e6 32422.563917988864 32895.460926080086 31941.389693204706 -2471.520367753267
3591 3.2696268222916923e7 2.8584984879833587e7 9.594890110365048e6 48071.47926489119 48785.57721625833 47354.56951408494 -2466.609428495485
3601 3.2245210586013325e7 2.8584984879833587e7 9.26803001464947e6 39539.2783506536 40061.7391146124 39029.482316589885 -2469.93308520439
3611 3.224454815961398e7 2.8584984879833587e7 9.17684257006469e6 28785.69968102479 29210.970151387846 28367.61264148344 -2465.870790997595
3621 3.2609059375722893e7 2.8584984879833587e7 9.5999322707936e6 32509.96073445871 32922.45527223291 32093.552646660344 -2467.9301992192436
3631 3.2215774497648977e7 2.8584984879833587e7 9.304111233088395e6 33634.75198654152 34114.084491368034 33161.17574839597 -2462.991153720073
3641 3.222411510614934e7 2.8584984879833587e7 9.196504095258446e6 31513.263031606086 31952.02991858098 31085.968239288966 -2469.3057761192586
3651 3.2130655792084392e7 2.8584984879833587e7 9.047302162852151e6 44939.27051434353 45599.92031569947 44306.0512123344 -2472.286480631696
3661 3.2105311792911395e7 2.8584984879833587e7 8.990240583658185e6 64367.64514959774 65295.50487417454 63432.0420914226 -2470.215041177979
3671 3.2333401853123628e7 2.8584984879833587e7 9.209338672564542e6 32981.58904118475 33418.80438962974 32539.625129547738 -2467.6830521364254
3681 3.2246894275715355e7 2.8584984879833587e7 9.15226202351529e6 32476.96147156506 32930.09344964843 32027.658821195168 -2473.01351963482
3691 3.250957875566901e7 2.8584984879833587e7 9.370033531615669e6 46528.89197940338 47206.97603739416 45850.96040299814 -2468.001574742975
3701 3.23712184516729e7 2.8584984879833587e7 9.148517810676595e6 32423.40995213049 32911.08363428356 31935.562090829026 -2468.2129085143397
3711 3.213069758705689e7 2.8584984879833587e7 9.090583359960265e6 33426.17758681546 33871.31233201198 32962.7872593279 -2470.4519152016505
3721 3.2045809549333546e7 2.8584984879833587e7 8.93137033725574e6 27815.781834088564 28199.279112146844 27434.086189535687 -2468.5201381000356
3731 3.235909299054293e7 2.8584984879833587e7 9.197194730816692e6 52657.28163885817 53391.346158441 51917.257287676606 -2468.619497091742
3741 3.226493299330219e7 2.8584984879833587e7 9.138849574235203e6 30843.653083457077 31240.04407972967 30461.411821215566 -2467.623697599183
3751 3.200568950295256e7 2.8584984879833587e7 8.850130223038755e6 38981.09104293704 39492.73957791105 38475.50650825018 -2469.2468089948193
3761 3.2341632571570322e7 2.8584984879833587e7 9.290595052169794e6 32752.89275736253 33226.347533726665 32286.239029849003 -2468.192733432328
3771 3.2200721457539164e7 2.8584984879833587e7 9.046620406097258e6 32026.66439007775 32430.395464347537 31628.968874696162 -2468.471417016964
3781 3.2343927065579485e7 2.8584984879833587e7 9.181572618295241e6 33143.24987737929 33560.03054799386 32738.990254507116 -2466.8443856960835
3791 3.2177608542469908e7 2.8584984879833587e7 8.987567356146509e6 47507.946459868 48212.02230028298 46787.14682760093 -2468.492835730153
3801 3.2054264720736668e7 2.8584984879833587e7 8.89279316327114e6 39418.55301117449 40038.293488940406 38799.964381950114 -2469.504960812115
3811 3.210700144916726e7 2.8584984879833587e7 8.97477411604335e6 30391.23199471766 30780.01943910539 29984.21947370223 -2467.3938061836843
3821 3.1913745422102667e7 2.8584984879833587e7 8.789363927466068e6 41608.900512305234 42183.70922716434 41017.238832238705 -2473.5470244630383
3831 3.2145352348817598e7 2.8584984879833587e7 9.038945329383785e6 56126.47319954895 56916.18570914195 55321.41987790341 -2466.9037626523786
3841 3.1963576703593083e7 2.8584984879833587e7 8.623684292621028e6 56212.7806359936 56999.73354844563 55431.538404514446 -2466.469497103856
3851 3.1945900817117754e7 2.8584984879833587e7 8.776690792617615e6 52391.56358828579 53146.9806428768 51644.45889607327 -2473.733040527788
3861 3.1857959306911726e7 2.8584984879833587e7 8.534889887848685e6 41098.512187682536 41681.635236584356 40505.135961229054 -2467.649159958606
3871 3.198611368220872e7 2.8584984879833587e7 8.684330640212508e6 28627.951600075885 29031.96469490228 28235.522913730176 -2468.436800325118
3881 3.186692915826422e7 2.8584984879833587e7 8.574198054430159e6 31314.16303694733 31773.2288432852 30856.526647965424 -2471.6236113007294
3891 3.2187913560312502e7 2.8584984879833587e7 8.987613182712432e6 32875.34922005327 33340.763828668816 32405.93954779145 -2467.7635919735203
3901 3.1999684492651727e7 2.8584984879833587e7 8.874939760406954e6 29375.641524906565 29784.51316844081 28983.9179971272 -2470.1834756473186
3911 3.213523695286892e7 2.8584984879833587e7 9.027404933483386e6 34063.17758992079 34567.172526717935 33580.48860245475 -2470.459727790897
3921 3.1801100179781243e7 2.8584984879833587e7 8.63397960970004e6 66872.65433380817 67759.54091978596 65944.9433308542 -2471.5018613587886
3931 3.2057723922094956e7 2.8584984879833587e7 8.852140386606606e6 45313.75568968822 45966.021413735274 44658.38020816372 -2466.0516803963837
3941 3.2140601464126363e7 2.8584984879833587e7 8.959564280687846e6 36517.50736679181 36990.318595976896 36045.18060971244 -2470.631746413813
3951 3.1888297660962418e7 2.8584984879833587e7 8.593542805111825e6 36831.90706526695 37356.877431165514 36300.51725385464 -2470.4281509840134
3961 3.177910717076108e7 2.8584984879833587e7 8.535211180995172e6 39620.925268044724 40182.176367391665 39056.39074627566 -2465.6626123006317
3971 3.2127518966151364e7 2.8584984879833587e7 8.81226464980057e6 29581.03317520549 29994.432076083787 29180.150039595323 -2473.0089159899153
3981 3.1725020468475677e7 2.8584984879833587e7 8.480304809081765e6 27208.92725368663 27562.481751715237 26848.613013636048 -2466.3425510621055
3991 3.176894206254332e7 2.8584984879833587e7 8.485622468685405e6 29951.943339456797 30347.765381663576 29556.408654603958 -2467.037913526365


==> data/simulation/pendulum_softplusmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 3.873875779899785e10 2.3820820733194653e7 3.8704384835101036e10 4.2955521923902017e8 4.323533528281763e8 4.268713860649233e8 -85890.42047424403
11 3.811353742184679e9 2.3820820733194653e7 3.8366259394767795e9 3.0386531279792827e7 3.0620706129739452e7 3.0155650126822256e7 -9481.963961381038
21 1.6763101849511988e9 2.3820820733194653e7 1.6544905292554028e9 1.088119391345278e7 1.0990364843152424e7 1.0769278252951626e7 -6004.367324320967
31 1.0498776162730289e9 2.3820820733194653e7 1.0321951548062388e9 5.877610423372727e6 5.933098076666989e6 5.820719237739309e6 -4461.838852276374
41 7.913723219321597e8 2.3820820733194653e7 7.845225916323911e8 4.943411832128471e6 5.005471647927675e6 4.8788377915325e6 -3459.0312804530504
51 6.301052601777602e8 2.3820820733194653e7 6.176001186443747e8 3.7428800936024054e6 3.7877493363127033e6 3.699386596610888e6 -3552.420294206106
61 5.0878487432381755e8 2.3820820733194653e7 5.070693780291907e8 2.908591168593219e6 2.944440406374362e6 2.8720881327167205e6 -3459.096808480449
71 4.4261184975743526e8 2.3820820733194653e7 4.2952265602648205e8 1.9147212974662508e6 1.9378665210373672e6 1.8917335730468577e6 -3531.5992892092418
81 4.217028339935756e8 2.3820820733194653e7 4.08943923678503e8 1.874802873442192e6 1.896434212657259e6 1.8532424326097188e6 -3587.7829994231965
91 3.2264241834012926e8 2.3820820733194653e7 3.108820604326501e8 1.439964205376317e6 1.457141207034368e6 1.4229183270947987e6 -3051.2335436614353
101 2.8959136808406156e8 2.3820820733194653e7 2.7817013407535976e8 1.3078221327727304e6 1.3253044813986546e6 1.2907403976957952e6 -3204.7797372205987
111 2.5850301683678085e8 2.3820820733194653e7 2.4529009269586504e8 1.3018592301800605e6 1.3193017550029862e6 1.2846223064418833e6 -2933.6883496639875
121 2.4185096445364618e8 2.3820820733194653e7 2.2895415340758955e8 1.4577143515911326e6 1.4770026549827966e6 1.4377362050236063e6 -2821.0588447190253
131 2.1921073931564572e8 2.3820820733194653e7 2.065942439608869e8 898273.4175855549 909922.1008362211 886574.6498671279 -2753.389584012376
141 2.0630319270083877e8 2.3820820733194653e7 1.9735441032737932e8 1.1256707927781225e6 1.1410576824731715e6 1.1098947073020812e6 -2795.07442293943
151 1.9202075298836845e8 2.3820820733194653e7 1.7852608929995662e8 952586.2230029075 963636.9921074992 941363.108433482 -2745.756039583575
161 1.7980230261066774e8 2.3820820733194653e7 1.676265553784142e8 1.253846805843548e6 1.2701054907749465e6 1.2377257250566788e6 -2735.59718751731
171 1.7047833866103342e8 2.3820820733194653e7 1.5371570429476693e8 649616.7688640743 657988.2471288419 640830.1173537032 -2745.142911455272
181 1.5836149469970393e8 2.3820820733194653e7 1.4515621478997844e8 693524.8446337194 702234.0304048995 684804.929985111 -2725.5013902381747
191 1.5252470901604134e8 2.3820820733194653e7 1.3885611977806342e8 560311.8343500168 567730.4159198267 553158.1705717129 -2681.3705872008572
201 1.463236464528134e8 2.3820820733194653e7 1.3388296941024633e8 580012.5671142786 587855.9217124823 571972.8742466529 -2763.739856479881
211 1.3662716420666465e8 2.3820820733194653e7 1.2350936423392023e8 567530.347419605 574590.7719700456 560415.1083015203 -2642.6973883971946
221 1.3375118355288376e8 2.3820820733194653e7 1.1944857224631807e8 492282.18768673897 498141.9188738364 486500.4646692372 -2693.9063629820603
231 1.2661321773839808e8 2.3820820733194653e7 1.1277809161748606e8 525133.7354386832 532648.7116161602 517750.66090148326 -2596.333061277777
241 1.2359071245739643e8 2.3820820733194653e7 1.0950664226640055e8 509253.91790281615 515731.10928289534 502873.6099794896 -2615.6011035903657
251 1.1803131402180977e8 2.3820820733194653e7 1.0492975160691608e8 739948.5181360794 750450.9627960654 729560.127946438 -2690.036019267539
261 1.1502846539122465e8 2.3820820733194653e7 1.0061555131224567e8 1.0062758200251679e6 1.0200261459440556e6 992986.6879049755 -2680.9124229021195
271 1.077674739281465e8 2.3820820733194653e7 9.551814494705737e7 480608.6668159583 487701.6587138282 473385.36511600233 -2612.4725449076122
281 1.0556441380039892e8 2.3820820733194653e7 9.118603694792663e7 362624.2079870869 367814.99541746214 357578.5227248404 -2678.1658273770126
291 1.0181457894278242e8 2.3820820733194653e7 8.641613036195157e7 524441.3990501084 532202.6226205884 516649.41579885705 -2639.9871396391895
301 9.853878014402959e7 2.3820820733194653e7 8.341989736204414e7 356150.20057789545 360664.41613049025 351426.08326119394 -2666.0086542440986
311 9.592336087502086e7 2.3820820733194653e7 8.17791042816657e7 591225.7787110647 599675.1264978985 582884.665535935 -2642.2538757727175
321 9.405105549497184e7 2.3820820733194653e7 8.005249987852196e7 336022.42746079684 340490.4156309123 331737.1143309875 -2623.51656648287
331 9.119764392162439e7 2.3820820733194653e7 7.650550617554498e7 366390.95397193264 371619.0456739072 360984.4335887907 -2585.3698719409354
341 8.863082945595384e7 2.3820820733194653e7 7.50439859753234e7 302959.2554274972 306749.6970765536 299167.07038443716 -2584.52196526396
351 8.786645983249377e7 2.3820820733194653e7 7.351805092038073e7 328406.22187527595 332427.4946910987 324385.79739712906 -2605.964083289575
361 8.53811201859051e7 2.3820820733194653e7 7.136884334261815e7 273240.210711869 276674.8740417348 269766.1247444166 -2577.826789102067
371 8.503983720965394e7 2.3820820733194653e7 7.09765900790347e7 280474.12375816435 284092.81184087263 276978.19217933214 -2602.780853926381
381 8.151746631325115e7 2.3820820733194653e7 6.6809601041285366e7 257579.02040316636 260917.50549523832 254121.4928195152 -2592.0094436829354
391 7.986339483887085e7 2.3820820733194653e7 6.564184271321836e7 273556.1361146045 277122.889025919 270030.7132090647 -2542.453658147059
401 7.732976709945439e7 2.3820820733194653e7 6.324659770818273e7 351782.009884032 356839.15743898734 346723.03929285076 -2572.503152133713
411 7.692004840369014e7 2.3820820733194653e7 6.223520344638021e7 386580.43160880374 392467.52580265875 380820.09612262505 -2539.140418611709
421 7.78630684427335e7 2.3820820733194653e7 6.402148489212379e7 407912.06732662104 413644.6763934723 402050.4279996728 -2607.891673645754
431 7.378124769680607e7 2.3820820733194653e7 5.964498975266924e7 264948.4342266829 268637.261797021 261238.09154858347 -2601.9962308090876
441 7.198557594841312e7 2.3820820733194653e7 5.708826074817428e7 218460.94571711175 221521.8307522672 215546.6701504062 -2540.920673350768
451 7.079115014922693e7 2.3820820733194653e7 5.6294062978361115e7 344089.56467934477 349168.4986238328 339160.1613081816 -2563.032230732711
461 6.927195651870507e7 2.3820820733194653e7 5.4648937388706975e7 319650.502422981 324218.9690031869 315140.8840310652 -2561.532511319008
471 6.931104864347672e7 2.3820820733194653e7 5.48786295011783e7 218369.01149954446 221240.72535836496 215560.93862177385 -2584.6659492303656
481 6.70744670743707e7 2.3820820733194653e7 5.231189733984578e7 343337.97471254994 348173.23819879856 338258.35062984115 -2547.2455935728035
491 6.653518004699229e7 2.3820820733194653e7 5.226962659486273e7 516669.39922377275 523107.00785218895 510063.869023509 -2559.851418436392
501 6.562911655543144e7 2.3820820733194653e7 5.1135910727108754e7 204004.5237020374 206617.97482454276 201404.12588494254 -2557.2116585878994
511 6.585112056236173e7 2.3820820733194653e7 5.182754025002821e7 197131.93522965355 199653.50665591352 194591.269698012 -2550.20141265115
521 6.388920312447108e7 2.3820820733194653e7 4.906003913295131e7 323158.3889564534 327412.31008218724 318794.478824251 -2564.0732825584623
531 6.578434276730861e7 2.3820820733194653e7 5.0084146363437794e7 256258.24475610172 259824.54941553704 252716.11729666035 -2548.1064775775462
541 6.4410547968738064e7 2.3820820733194653e7 4.860067084603947e7 258001.73656881994 261454.81628240758 254608.88118185027 -2541.2759779901767
551 6.083303109194119e7 2.3820820733194653e7 4.5579054513057016e7 182747.5509550466 185096.72515605495 180343.45398536714 -2537.326456318876
561 6.1873214960026026e7 2.3820820733194653e7 4.741708931616953e7 265527.1892270732 269469.58809516364 261751.8643946518 -2535.5872960924853
571 5.9305371252051264e7 2.3820820733194653e7 4.403013030747568e7 277088.35032170103 280825.0751603628 273376.38507496315 -2535.0332631849155
581 6.002980035483222e7 2.3820820733194653e7 4.4236674072974436e7 199418.79272433146 202299.12134153928 196606.2427731304 -2534.463807222835
591 5.8500586428525224e7 2.3820820733194653e7 4.303848508354102e7 194084.36360956513 196572.62119543104 191605.76174265056 -2516.834399471947
601 5.744802086451337e7 2.3820820733194653e7 4.232135965452472e7 205524.66514067142 208468.4391374069 202567.11507652418 -2523.207282780004
611 5.876648469789931e7 2.3820820733194653e7 4.293062806351454e7 468601.19481564587 474156.5090634606 463060.6888051589 -2531.895620826298
621 5.57310222337424e7 2.3820820733194653e7 4.09271677116484e7 289712.1119979763 294043.59897076455 285513.42333003983 -2527.5416839922154
631 5.821445430571316e7 2.3820820733194653e7 4.199064086792687e7 160459.74485501714 162628.69838677204 158341.74666465624 -2538.8115545075298
641 5.62079414548507e7 2.3820820733194653e7 4.0558170062192656e7 151251.68748425416 153365.73389795993 149153.17100294048 -2512.3220109238337
651 5.4686931006898865e7 2.3820820733194653e7 3.88692632590687e7 163140.59791066675 165290.7474887889 161034.6919582582 -2534.056614252189
661 5.436305125490377e7 2.3820820733194653e7 3.9376449085469216e7 226146.02662043666 229130.7456828057 223069.37393498016 -2514.13783875509
671 5.341002944408743e7 2.3820820733194653e7 3.779362777146608e7 279264.43190881517 283182.01195042976 275400.5717750501 -2544.283439130445
681 5.3610250456184745e7 2.3820820733194653e7 3.8094520950263575e7 214677.89102082187 217782.91233632385 211666.41659306257 -2521.1218306816463
691 5.482802421429241e7 2.3820820733194653e7 3.905109287151379e7 208316.15770933128 211224.72361901883 205307.3067437513 -2512.0884461605583
701 5.194001528348802e7 2.3820820733194653e7 3.609548556510123e7 142654.8053684079 144479.09276254298 140818.16224655113 -2518.737699159918
711 5.2387484594190925e7 2.3820820733194653e7 3.668767239637376e7 175279.4495305329 177602.99900682998 172979.91052724444 -2513.4556491064995
721 5.1889671450871155e7 2.3820820733194653e7 3.6553651771412596e7 152654.75470596008 154645.59982704069 150684.66412798938 -2517.069949306682
731 5.0331543360515706e7 2.3820820733194653e7 3.444818870578154e7 153967.89626859885 156044.8318571337 151905.90246335889 -2513.843246469481
741 5.082968306260373e7 2.3820820733194653e7 3.546619344056354e7 222772.84879801478 225906.48080037005 219745.21332017178 -2522.403533735183
751 4.964030344612521e7 2.3820820733194653e7 3.3834326875602774e7 142655.78260547563 144438.01785197604 140926.4429209905 -2504.543534480866
761 5.0392593304793574e7 2.3820820733194653e7 3.477615379639334e7 126793.32124633814 128353.42897194285 125218.61856161014 -2503.76377958483
771 4.913274036172069e7 2.3820820733194653e7 3.2817805052982803e7 177044.7773155835 179250.78930994935 174855.86085434188 -2504.549379102825
781 4.899231816836575e7 2.3820820733194653e7 3.2707434336489674e7 145320.09784857638 147383.38074250869 143353.06544279263 -2489.8816439020156
791 4.854599154924815e7 2.3820820733194653e7 3.1913593636680286e7 135885.22292327916 137853.66554104854 133969.3219801115 -2510.077518875898
801 4.8471292612182245e7 2.3820820733194653e7 3.18349173004198e7 182451.97012847353 185177.36105339252 179639.85601428754 -2519.235112321525
811 4.930928002593778e7 2.3820820733194653e7 3.292218411509166e7 176107.24265911555 178646.87866251954 173509.5597674011 -2505.429718371614
821 4.840838186813551e7 2.3820820733194653e7 3.2204677570671104e7 124488.55795488431 126082.45846544433 122870.86690510587 -2514.315489683999
831 4.691759206652808e7 2.3820820733194653e7 3.061298936875046e7 140133.33552839342 141907.04048541115 138366.08542391792 -2495.8639006730864
841 4.642408589366834e7 2.3820820733194653e7 3.0078944952688843e7 135644.07091455747 137677.62585836617 133629.20056274883 -2530.8725473980244
851 4.60218267572773e7 2.3820820733194653e7 2.9820855255095948e7 109945.27783296703 111453.12208656993 108379.20274538394 -2497.269546315563
861 4.5727876453332275e7 2.3820820733194653e7 2.962803001161616e7 150181.17557086627 152552.00359043945 147816.29141349325 -2502.7124775825764
871 4.597716281757172e7 2.3820820733194653e7 2.9715800367382996e7 195510.98290595418 198333.93534581547 192643.76397615884 -2515.329689518709
881 4.52260008792357e7 2.3820820733194653e7 2.9039003398245886e7 124662.28269879437 126468.12493407339 122862.74714255442 -2502.0806774073685
891 4.479764950419959e7 2.3820820733194653e7 2.838445098776516e7 106688.93168369766 108124.14534615132 105266.67310563727 -2501.182202503
901 4.500697546396822e7 2.3820820733194653e7 2.9125139702456005e7 234235.88265555075 237371.13844774346 231011.2594196958 -2502.114888551992
911 4.597921663410189e7 2.3820820733194653e7 2.96493266844398e7 118424.108159116 120002.11033801982 116896.88016500609 -2512.913272025713
921 4.4080542082400724e7 2.3820820733194653e7 2.755507980006286e7 132690.59556010785 134489.5650515691 130881.95722607379 -2497.2760276320855
931 4.353801430410857e7 2.3820820733194653e7 2.669150297616397e7 104697.00063980161 106120.50456826697 103331.36754620135 -2486.5154942900253
941 4.317653005506022e7 2.3820820733194653e7 2.6752297769911528e7 103447.15531713271 104763.7608680039 102087.15766689432 -2499.404630931216
951 4.340688346831775e7 2.3820820733194653e7 2.7039456032272447e7 137078.43159827942 139001.00254812438 135121.50749760921 -2495.370614356978
961 4.342223737682738e7 2.3820820733194653e7 2.7165020224610344e7 122284.74548202845 123771.10793576395 120784.05191228702 -2515.525082512253
971 4.297063168598116e7 2.3820820733194653e7 2.667655177086066e7 110067.69599251603 111453.22355692493 108722.99935418673 -2496.8036544170895
981 4.383464259683284e7 2.3820820733194653e7 2.76460593283599e7 150996.52199823785 152956.06646712747 149007.6011283962 -2511.888640720472
991 4.252458188055365e7 2.3820820733194653e7 2.6105857069684204e7 223917.9451724313 226920.08677128772 220901.42205967355 -2524.3861967380226
1001 4.208534609160863e7 2.3820820733194653e7 2.5628602982367977e7 138778.82641674997 140886.12944640702 136719.19969747704 -2511.001902174354
1011 4.158900736241454e7 2.3820820733194653e7 2.51398356547987e7 140837.4171446479 142854.41322716043 138757.47084668247 -2503.173854834385
1021 4.183236551048967e7 2.3820820733194653e7 2.5243292507720593e7 108754.65329729936 110269.13898309399 107226.67597831703 -2511.192946635083
1031 4.1438535803935006e7 2.3820820733194653e7 2.4576511660595976e7 279161.577057537 282626.8125236119 275776.6541337837 -2520.4110223122098
1041 4.152730126201543e7 2.3820820733194653e7 2.4350793539844755e7 104924.66263049921 106227.99466358431 103602.25211704844 -2490.8136465956595
1051 4.074414356596299e7 2.3820820733194653e7 2.4261526189618684e7 123167.71605932394 124767.29510877495 121608.07472318002 -2509.4991879991876
1061 4.1666473833522625e7 2.3820820733194653e7 2.4769895385784965e7 108085.52612294254 109644.57463457211 106491.4822707428 -2490.305777265786
1071 4.049535058899341e7 2.3820820733194653e7 2.40584847749303e7 100402.18180783528 101771.91678855267 99032.11064028458 -2492.6125871341287
1081 3.9965144332276054e7 2.3820820733194653e7 2.313552846439181e7 145756.70630153336 147882.42023621977 143641.94726543815 -2492.4041437306373
1091 4.029172352046628e7 2.3820820733194653e7 2.355545803571936e7 116655.85684935276 118218.02978767107 115102.24954488066 -2507.7957690574794
1101 4.051907233718908e7 2.3820820733194653e7 2.3933938764581073e7 120188.94378622332 121573.76045242448 118768.24015625926 -2514.32152772625
1111 4.008480705784031e7 2.3820820733194653e7 2.33873335407661e7 99249.23503207281 100614.19548309197 97845.44705073223 -2494.6782542607043
1121 4.170032713283323e7 2.3820820733194653e7 2.4823795836317677e7 106283.99335524748 107590.43904219662 104981.35597989212 -2507.957972777288
1131 4.165431115024024e7 2.3820820733194653e7 2.4883998241769046e7 101285.3655070558 102544.17565025965 100061.66449956973 -2492.6033930010276
1141 3.886431125821144e7 2.3820820733194653e7 2.213012711500796e7 146594.37035346538 148763.2733710281 144403.5992518192 -2491.709911744508
1151 3.880723211313027e7 2.3820820733194653e7 2.1914272858467754e7 130983.02299204982 132969.9113196345 128956.64667408123 -2497.7583234853
1161 3.898007549434353e7 2.3820820733194653e7 2.1903082940441962e7 132938.40376264098 134896.43904550027 130940.50439388918 -2499.377758237152
1171 3.856594105952404e7 2.3820820733194653e7 2.1868106821394112e7 123783.7392433902 125624.1340794718 121925.02034903369 -2488.4293009810785
1181 3.8657908913742095e7 2.3820820733194653e7 2.1798746781330332e7 92670.7814615111 93846.66591148915 91484.37169458125 -2480.378054028796
1191 3.850771815377447e7 2.3820820733194653e7 2.1725709291314606e7 207451.71245874287 210310.6247163009 204690.16246275828 -2490.1131754426556
1201 3.961599739572308e7 2.3820820733194653e7 2.271630608873149e7 91185.26854406288 92447.97646897222 89948.21890351069 -2484.854661262419
1211 3.91381539633372e7 2.3820820733194653e7 2.2340507569475673e7 87195.50619864046 88456.88052468389 85961.61248497815 -2499.8301366009673
1221 3.7981157910905026e7 2.3820820733194653e7 2.108809368319561e7 84765.90502997184 85866.51240189486 83632.64207293025 -2481.7990625596794
1231 3.773807556331076e7 2.3820820733194653e7 2.0796632921149515e7 85931.91434719686 87053.98400927465 84784.5418937411 -2483.1942590012954
1241 3.7847357926563576e7 2.3820820733194653e7 2.0736159869680587e7 128970.13979320589 130782.6303054804 127193.38888513847 -2496.849259372116
1251 3.722245943278816e7 2.3820820733194653e7 2.0114152365209237e7 95970.82881002875 97439.95291800961 94547.3998302501 -2495.7294265293503
1261 3.7317913575989895e7 2.3820820733194653e7 2.0233176894114863e7 80562.84762887079 81621.71235385921 79482.41030418391 -2487.6114067520916
1271 3.7393216444434434e7 2.3820820733194653e7 2.0335089556793183e7 119410.51023740102 120778.87586214633 117996.68255544236 -2499.7562346739737
1281 3.8378162043241076e7 2.3820820733194653e7 2.114849353115093e7 89788.54789971694 91087.93712667844 88519.23215176245 -2498.739514481641
1291 3.716058351694708e7 2.3820820733194653e7 2.0085719702771388e7 95281.00849368304 96424.83106602661 94142.77672737901 -2489.8825475950953
1301 3.661453842439057e7 2.3820820733194653e7 1.9542453408423383e7 79834.57480712516 80909.38684956076 78767.26481527029 -2483.1889202908746
1311 3.915667883688306e7 2.3820820733194653e7 2.17870736458694e7 92784.1301320909 94197.8743573516 91423.4418908089 -2497.2264654965124
1321 3.7025403314588085e7 2.3820820733194653e7 1.997574954045826e7 94383.51017837113 95628.1002042914 93143.05727779235 -2485.3754405498958
1331 3.61990072795208e7 2.3820820733194653e7 1.8931599634582106e7 82654.29390384343 83847.92097432991 81471.34843826877 -2488.041372580985
1341 3.632264906518678e7 2.3820820733194653e7 1.9007697442347396e7 75279.19732389218 76340.51052444859 74223.74350323058 -2484.3363098980453
1351 3.623704765802393e7 2.3820820733194653e7 1.914824075299237e7 85100.67638704367 86386.31072259726 83832.40176125076 -2480.5159324090096
1361 3.604416231655094e7 2.3820820733194653e7 1.8656209427003123e7 80623.121711165 81641.9518099884 79624.78585399094 -2488.8474432294843
1371 3.7581847842982955e7 2.3820820733194653e7 2.0103691040760502e7 73804.91116167286 74772.75624948535 72841.29347267907 -2495.485378089294
1381 3.622070630161956e7 2.3820820733194653e7 1.8778728236840323e7 85251.58199201534 86433.48395192744 84054.13325285776 -2488.2113406050016
1391 3.572422785209791e7 2.3820820733194653e7 1.8446047575173076e7 202778.26775730329 205428.4886267448 200231.93807652322 -2480.21206869716
1401 3.6552818902374305e7 2.3820820733194653e7 1.9443334413582783e7 173023.1022787739 175308.25515934857 170713.03388065082 -2485.359962465354
1411 3.5641778305489525e7 2.3820820733194653e7 1.849222632269697e7 78331.55886352889 79403.8850182154 77282.71570045974 -2488.8362051207646
1421 3.5290081280463755e7 2.3820820733194653e7 1.8109109408102375e7 89606.3226357325 90770.46846113208 88416.71706366204 -2486.766698956173
1431 3.5042802507798105e7 2.3820820733194653e7 1.7544627025181387e7 81425.59381703251 82596.04359124436 80294.78134625625 -2481.339566169402
1441 3.5176777291255325e7 2.3820820733194653e7 1.8055831718615133e7 85023.78364027545 86166.68865306453 83886.80271749581 -2486.6669244729355
1451 3.509050279383916e7 2.3820820733194653e7 1.7461549160517957e7 67893.13191924931 68781.40764987598 67023.6640617618 -2478.480633026164
1461 3.487299925212393e7 2.3820820733194653e7 1.746439050042226e7 66811.96381941548 67762.50787567954 65868.44373920385 -2476.6807654853887
1471 3.602157355657037e7 2.3820820733194653e7 1.8436733488945514e7 64574.87295875533 65482.190907279466 63648.61360145515 -2495.403880899623
1481 3.510544813899849e7 2.3820820733194653e7 1.7670422781837586e7 73755.64182492727 74680.67135425912 72832.44828181945 -2493.0367278347844
1491 3.4669327272303976e7 2.3820820733194653e7 1.718676602905231e7 77407.2071891253 78589.98459707163 76249.03938818183 -2481.4964299799226
1501 3.444575528802928e7 2.3820820733194653e7 1.713247770871062e7 87734.34251512906 89036.4408444709 86445.94564163526 -2487.0288302920917
1511 3.549453873371871e7 2.3820820733194653e7 1.8006163077950265e7 80205.73348225318 81141.25752881994 79272.73916713304 -2479.931358968874
1521 3.417907891704746e7 2.3820820733194653e7 1.660391614737606e7 71520.36957503224 72492.8509814491 70566.14674854308 -2479.923670639846
1531 3.43147555284562e7 2.3820820733194653e7 1.6636415426136741e7 66288.11023115297 67162.96100250616 65413.770817497534 -2485.979229138537
1541 3.436200927019955e7 2.3820820733194653e7 1.6859879185785238e7 77573.34694740477 78535.17464102234 76598.52719949083 -2485.600566217716
1551 3.408156584666381e7 2.3820820733194653e7 1.683161778044304e7 63313.98564592299 64126.777852335756 62523.76369861716 -2478.845764017654
1561 3.4054884112880744e7 2.3820820733194653e7 1.6455012511621999e7 84449.2942613914 85611.15085164277 83267.75928505717 -2477.5306438906196
1571 3.398322768963257e7 2.3820820733194653e7 1.6517667431296417e7 84139.13769776616 85364.00731319342 82919.03180513266 -2489.719771795868
1581 3.39873825453711e7 2.3820820733194653e7 1.640849130742935e7 172171.14442499806 174232.6990091906 170080.04366391504 -2479.540285704889
1591 3.402283680028546e7 2.3820820733194653e7 1.638679793052663e7 63751.889445388726 64645.89057588697 62855.78351843046 -2474.6803097275742
1601 3.400016055803141e7 2.3820820733194653e7 1.6312720845255999e7 79959.14262390458 81123.59745575809 78816.49400462814 -2476.749443290096
1611 3.431303159457343e7 2.3820820733194653e7 1.677754836069878e7 69752.96848120017 70669.70893741868 68833.34881914557 -2496.6418955984677
1621 3.423500533308375e7 2.3820820733194653e7 1.6537107787401246e7 121008.85044087506 122758.92459059524 119312.11118727122 -2477.8111981812217
1631 3.364881204699001e7 2.3820820733194653e7 1.626762752501269e7 61610.638044572515 62445.29771107083 60822.86527702394 -2472.3560147446115
1641 3.397480640599511e7 2.3820820733194653e7 1.6357145200286744e7 61760.146324488866 62579.29311487178 60949.55985060434 -2491.1719891786233
1651 3.386776295139611e7 2.3820820733194653e7 1.6092466844755432e7 64583.31742143097 65422.83334010425 63726.4636727557 -2477.891027910708
1661 3.313276194858679e7 2.3820820733194653e7 1.5589440029130206e7 64883.60761160458 65733.23273720015 64015.89437449025 -2482.360066839803
1671 3.3161229501045875e7 2.3820820733194653e7 1.5506276705081077e7 68754.39669572684 69662.43512637171 67826.60852259044 -2485.3770858989938
1681 3.3158923326140553e7 2.3820820733194653e7 1.520389882805668e7 98551.00206432065 99968.22575024684 97081.94878560936 -2476.975931784218
1691 3.2865360022044163e7 2.3820820733194653e7 1.510170024665597e7 64023.68423378147 64929.79562550633 63109.99426417006 -2485.987520918426
1701 3.2962041500291068e7 2.3820820733194653e7 1.5100808331859263e7 64740.53231971553 65672.62820347188 63839.42398146838 -2475.7456999881956
1711 3.2918022544430517e7 2.3820820733194653e7 1.506780307538806e7 63691.30982239196 64548.14874115652 62832.19749516104 -2479.232713837504
1721 3.269425562869665e7 2.3820820733194653e7 1.479328806293154e7 60205.37624465384 61011.120680364314 59422.7358025825 -2473.507975013075
1731 3.3196850508433092e7 2.3820820733194653e7 1.5668224323918847e7 82897.06565511876 84039.03320177775 81775.33667430791 -2481.6946844046147
1741 3.2527009836825326e7 2.3820820733194653e7 1.477631587240765e7 72908.75465493565 74024.24628925644 71828.00145245138 -2486.527472962245
1751 3.263458147022745e7 2.3820820733194653e7 1.462863480746695e7 94686.54787788652 96021.49183889394 93372.06051452263 -2479.866094656039
1761 3.2777648754124183e7 2.3820820733194653e7 1.4860220783947686e7 59127.30378918035 59922.888712253676 58346.242634497416 -2480.755153972904
1771 3.3112427047744457e7 2.3820820733194653e7 1.5233346723892616e7 55743.11166545131 56480.98997414907 54986.21680651041 -2480.95298068065
1781 3.2420623819072656e7 2.3820820733194653e7 1.4455541450781975e7 78996.30290789745 80182.76340789313 77837.81939799037 -2479.891861800741
1791 3.2237156905243658e7 2.3820820733194653e7 1.4293227023033595e7 63517.61586287511 64418.43501522884 62617.16844920706 -2482.1165436104698
1801 3.2213958852173917e7 2.3820820733194653e7 1.4560053192972107e7 71483.95709719392 72498.13661051767 70461.94198994857 -2485.2738727665715
1811 3.2296656138625585e7 2.3820820733194653e7 1.4492764805340463e7 135685.46208170187 137485.41519615988 133899.52948170155 -2482.8646874317847
1821 3.194125404807604e7 2.3820820733194653e7 1.4061500663230065e7 77237.03632297649 78361.76564361523 76065.43194614377 -2480.9385835516773
1831 3.2150429708280217e7 2.3820820733194653e7 1.4229358560683047e7 83548.60995237475 84819.01632568742 82302.49950556627 -2480.070861388383
1841 3.2102818936487004e7 2.3820820733194653e7 1.428249114011841e7 53354.94745576711 54090.05186595917 52629.73265415122 -2492.7182505026863
1851 3.1791885879399627e7 2.3820820733194653e7 1.4057361930924453e7 80531.04329163078 81786.19468109169 79319.75567163285 -2480.804327655504
1861 3.2376723995499022e7 2.3820820733194653e7 1.4263548933321124e7 55348.22580918904 56075.46805697277 54609.67041656582 -2479.789394658135
1871 3.197527767530457e7 2.3820820733194653e7 1.4103534320747195e7 68230.3120598266 69185.07458820076 67319.41610563571 -2478.008795009216
1881 3.1656576780909665e7 2.3820820733194653e7 1.367244740424973e7 54224.92265232131 54955.88828209818 53485.606986133695 -2472.3224057239713
1891 3.2347012712672602e7 2.3820820733194653e7 1.464301343595917e7 56424.66883981262 57165.57228871485 55675.96226600019 -2484.6794764691012
1901 3.149956791821594e7 2.3820820733194653e7 1.324347773227909e7 57558.57835081824 58320.42216819685 56785.94698806889 -2484.5868498197065
1911 3.1536552658318996e7 2.3820820733194653e7 1.341269771558817e7 55559.39279869515 56283.02926504515 54810.32905311243 -2474.942778612886
1921 3.1417449062261898e7 2.3820820733194653e7 1.3246823599718025e7 64505.27435957889 65455.22415142569 63590.93387397798 -2481.732299695086
1931 3.1664932112594754e7 2.3820820733194653e7 1.3787454409851905e7 58322.46660343663 59073.77471440267 57599.723257663696 -2484.7214280272515
1941 3.1631413546189018e7 2.3820820733194653e7 1.3706996608014598e7 58784.7592608791 59532.77574269689 58021.635160074264 -2484.7619582190327
1951 3.1289865789078042e7 2.3820820733194653e7 1.3294966608123034e7 66926.06415825144 67924.48468642778 65964.27304843863 -2477.306966454935
1961 3.128482162667996e7 2.3820820733194653e7 1.3315293650450792e7 62603.225133294625 63501.574893048964 61688.96765647198 -2473.2231469414137
1971 3.1249186404089622e7 2.3820820733194653e7 1.333589032261948e7 66844.83579374409 67800.8778378204 65849.58861893309 -2477.089153554443
1981 3.1138517378417663e7 2.3820820733194653e7 1.3252774251184277e7 74988.43854298812 76143.67370123004 73890.13619095486 -2472.0412683094937
1991 3.119971174294867e7 2.3820820733194653e7 1.322747681405349e7 66415.44074782288 67304.97188072336 65541.44669083245 -2477.58587998009
2001 3.130255540868716e7 2.3820820733194653e7 1.323746259068635e7 52099.60265893365 52789.44303551336 51415.19299100321 -2477.348962394697
2011 3.101952472669942e7 2.3820820733194653e7 1.313958623238672e7 62614.95001542182 63422.07589814908 61801.2492088379 -2473.932158211444
2021 3.1023641536573824e7 2.3820820733194653e7 1.309741547687866e7 90273.4727267091 91589.45001805056 88972.062004566 -2475.682874315621
2031 3.0824644197761625e7 2.3820820733194653e7 1.2543965229634976e7 69039.2823218303 69934.16015815444 68158.33047746563 -2476.318573697407
2041 3.1411328955166914e7 2.3820820733194653e7 1.3315453244133214e7 54704.19998215679 55488.819612387706 53938.108536550426 -2482.071768617167
2051 3.0861287781611573e7 2.3820820733194653e7 1.262701231971793e7 47034.145740004926 47672.1144109319 46392.21334115096 -2475.9968167024404
2061 3.0928412378200654e7 2.3820820733194653e7 1.2839075942295998e7 57592.79176586123 58327.128739049636 56861.13094385091 -2474.770103510059
2071 3.06077169354957e7 2.3820820733194653e7 1.2472957332412845e7 49615.14877389656 50287.4261247514 48947.41633838862 -2479.9008407607
2081 3.0838077545685448e7 2.3820820733194653e7 1.259369145589242e7 52869.705355455895 53603.239479867414 52131.362341893684 -2475.45802429583
2091 3.116717406729953e7 2.3820820733194653e7 1.317226553238235e7 49142.39840199735 49850.34231266311 48449.563439315796 -2477.6370100650083
2101 3.0631057055129312e7 2.3820820733194653e7 1.258988255386011e7 63343.014765674656 64276.67889208909 62432.32762410294 -2474.218706377364
2111 3.0988591444112387e7 2.3820820733194653e7 1.2756558518825803e7 53079.21893715262 53752.41181459391 52407.16391770602 -2479.5999367006357
2121 3.0465481422616158e7 2.3820820733194653e7 1.234962097867082e7 63231.93261005171 64139.31121428887 62337.86059060451 -2478.278337849178
2131 3.119336697140929e7 2.3820820733194653e7 1.3163316030778678e7 57471.0992561032 58276.268303703255 56684.135706059365 -2485.1759523619885
2141 3.09356358615223e7 2.3820820733194653e7 1.2704637931115268e7 59543.647958877824 60411.34183814637 58690.681543821665 -2484.3607470470215
2151 3.02746347756705e7 2.3820820733194653e7 1.2321358973988198e7 53086.3649451278 53794.47074300214 52365.9111395196 -2470.781719125531
2161 3.095894242970852e7 2.3820820733194653e7 1.2914525749900853e7 49156.65600411025 49868.50454865669 48454.06064342497 -2471.3593602363076
2171 3.0278275235249903e7 2.3820820733194653e7 1.213017494918876e7 93934.98887069346 95297.23207479539 92615.5258066618 -2478.9332665374773
2181 3.014336945950565e7 2.3820820733194653e7 1.1953261599376004e7 56082.744427010286 56897.44039569985 55282.5049726805 -2477.571316850002
2191 3.027233148285646e7 2.3820820733194653e7 1.2157115179836296e7 55245.59762045762 55937.172285028304 54569.34003621052 -2470.016109703264
2201 3.019663824020952e7 2.3820820733194653e7 1.1838899022846501e7 58852.20098328841 59593.00143293558 58115.1325065948 -2471.3800437127697
2211 3.09276660186738e7 2.3820820733194653e7 1.2601146614843477e7 52816.95139155541 53567.405644675164 52052.469943419244 -2479.559921642452
2221 3.0089458882430762e7 2.3820820733194653e7 1.1784139901984306e7 47785.89799952993 48421.13379206879 47147.89304387261 -2473.7656616135687
2231 3.060377986045654e7 2.3820820733194653e7 1.232508744621884e7 58014.45051342516 58865.14749758712 57142.830037224034 -2472.8291347538907
2241 3.0132075261036087e7 2.3820820733194653e7 1.1941699575782077e7 51301.35991306583 52028.58073386478 50575.29543107691 -2476.4867991379915
2251 3.010514450124064e7 2.3820820733194653e7 1.1787782920705868e7 56384.76007031548 57123.66864222567 55652.28448335817 -2477.0046544551474
2261 2.997415832446967e7 2.3820820733194653e7 1.166312106812306e7 65422.665373116724 66348.47384089988 64514.769965185325 -2477.3577115675016
2271 3.0018589131584466e7 2.3820820733194653e7 1.1589932137496222e7 55196.27159956303 55931.21592431409 54480.67392085763 -2474.475833303379
2281 2.9833345644692305e7 2.3820820733194653e7 1.14943780745448e7 48175.999119065375 48898.93447352698 47442.47316195062 -2475.667752841045
2291 3.0029096996437524e7 2.3820820733194653e7 1.1817141930383287e7 49743.55997667321 50373.445324526045 49119.04982597961 -2475.831395629221
2301 3.0128362110920295e7 2.3820820733194653e7 1.1814348336211162e7 48211.50599998176 48838.504758051895 47594.876445095986 -2479.8026447373904
2311 3.0136105968332015e7 2.3820820733194653e7 1.1906263490392257e7 48303.37646637005 48956.129214972505 47660.426781367394 -2470.79662692232
2321 2.96346284942078e7 2.3820820733194653e7 1.1407208633955937e7 50263.24516848182 50952.11508637265 49576.54266575526 -2470.9423489723945
2331 2.963129022490414e7 2.3820820733194653e7 1.1443896364625065e7 54887.74485791901 55683.13108014949 54098.667332669604 -2477.330030167826
2341 2.9618014020290934e7 2.3820820733194653e7 1.1157182337899493e7 48511.79643952469 49116.45565956662 47921.35509745391 -2477.5016778918925
2351 2.976885273093008e7 2.3820820733194653e7 1.1413435647826992e7 61933.697869355914 62806.07707624714 61068.986222302454 -2469.7244287013905
2361 2.9835028727383405e7 2.3820820733194653e7 1.1490637762877332e7 90167.06350375182 91333.22209594035 88966.01711409254 -2471.8495602059043
2371 2.9541073865252748e7 2.3820820733194653e7 1.1088891718376407e7 42803.58793410774 43360.66753108674 42240.5552676235 -2470.525446543708
2381 2.996838793026346e7 2.3820820733194653e7 1.1494638297188824e7 49503.33535049679 50139.79694286218 48882.175857467126 -2478.033554917822
2391 2.940862246227576e7 2.3820820733194653e7 1.106797175606014e7 58249.96492389821 59075.812598152435 57418.83537462499 -2481.744551739658
2401 3.028505650523463e7 2.3820820733194653e7 1.1715914859608322e7 60217.32890600435 61104.016675072475 59358.39105501167 -2477.9545629119834
2411 2.938786801386779e7 2.3820820733194653e7 1.0894842060169252e7 53402.305251861915 54231.81165288718 52632.19796914015 -2470.543060316006
2421 2.9592925181652978e7 2.3820820733194653e7 1.1284891916905064e7 43498.90430764237 44058.36135180513 42940.02477467616 -2476.0712675746645
2431 2.9428088243026752e7 2.3820820733194653e7 1.097053752364611e7 44727.549829066396 45299.50365157998 44166.05315652656 -2475.7327278549237
2441 3.0197037232016467e7 2.3820820733194653e7 1.1718851697630176e7 55838.57977340121 56504.21885997163 55201.30079766156 -2473.2718900675986
2451 2.919767226685544e7 2.3820820733194653e7 1.073265836567993e7 53651.91847109023 54465.78973640906 52819.25972136098 -2474.9933228754944
2461 2.940621392991332e7 2.3820820733194653e7 1.118051190264557e7 83019.94740283286 84151.71535828376 81913.13552928342 -2474.81118913179
2471 2.9683287962577116e7 2.3820820733194653e7 1.1192954426726528e7 52861.17104360952 53669.555302585766 52062.877595254206 -2473.006427635146
2481 2.9076380444581248e7 2.3820820733194653e7 1.0574811156140106e7 44279.80445303016 44847.54488590923 43710.369179730646 -2470.6404674202117
2491 2.924972187986874e7 2.3820820733194653e7 1.087125477681229e7 59162.37180401474 60045.311448253175 58261.79095992342 -2473.7213767630974
2501 2.928741314803441e7 2.3820820733194653e7 1.0760567825843545e7 47853.59125946434 48540.0773086516 47170.751704935705 -2475.6680406053715
2511 2.9453544959611926e7 2.3820820733194653e7 1.110060474791437e7 49160.4025582922 49867.1096142495 48466.57475561956 -2470.241304652949
2521 2.893158354952523e7 2.3820820733194653e7 1.0395688905472357e7 38564.121362680366 39095.962302661384 38024.40709050761 -2482.396174123443
2531 2.917557739182799e7 2.3820820733194653e7 1.0593169724151995e7 50309.96074781447 51057.93118744235 49573.91708369554 -2476.776080422175
2541 2.9549801494702704e7 2.3820820733194653e7 1.1036231324639944e7 48983.49696814656 49589.90523174404 48385.44525996328 -2474.8349416937103
2551 2.984845359617817e7 2.3820820733194653e7 1.1280147458971635e7 57814.51184773276 58651.89309493435 57005.53283351957 -2481.628411584035
2561 2.9116496678596515e7 2.3820820733194653e7 1.0463440832585838e7 39792.84103875607 40348.49424329389 39257.261150113074 -2474.4013200398203
2571 2.8845384821205936e7 2.3820820733194653e7 1.0184601162319759e7 51461.938235051566 52232.62757096769 50646.03764179377 -2473.753799791857
2581 2.895645561374645e7 2.3820820733194653e7 1.0412056813975213e7 43676.05916794573 44259.50973519273 43079.56311330933 -2467.6746906077587
2591 2.8833570979358118e7 2.3820820733194653e7 1.0280663393318973e7 43466.82035284126 44086.94501258354 42842.33405539869 -2474.9089846989664
2601 2.9034217256136924e7 2.3820820733194653e7 1.0339448887906242e7 45002.780858966 45596.53529293678 44421.879031026896 -2473.7440604964913
2611 2.8798500443711743e7 2.3820820733194653e7 1.0190594173634993e7 40813.13751001743 41384.35617112723 40242.95763229976 -2472.372890079241
2621 2.86480220157457e7 2.3820820733194653e7 1.0114123627279604e7 60569.042341269225 61393.224522215525 59782.976481496466 -2473.3869270760442
2631 2.8613961994709834e7 2.3820820733194653e7 1.0071474233563678e7 42628.165257707995 43226.17147368613 42024.044782893376 -2470.895479894423
2641 2.9803029499313854e7 2.3820820733194653e7 1.1157226873964898e7 43934.287361073475 44555.92489873415 43316.56879228695 -2472.575540634887
2651 2.8921470839516673e7 2.3820820733194653e7 1.0359822898485972e7 43859.76271857825 44436.70851589691 43280.56256964836 -2476.168016600925
2661 2.8532278248523597e7 2.3820820733194653e7 9.91765029004862e6 73727.74197012749 74805.08598113157 72653.65709221494 -2469.656108829694
2671 2.8809383357163996e7 2.3820820733194653e7 1.0028734395801315e7 70705.48550958146 71726.12348104865 69713.78848109159 -2476.6662010220257
2681 2.858734969829226e7 2.3820820733194653e7 1.0125093074139627e7 87575.47245909303 88780.11843448791 86417.42089821279 -2476.7156587339928
2691 2.8569053723659217e7 2.3820820733194653e7 9.857224816115048e6 39815.95890867972 40370.11167042519 39261.20497337756 -2472.371667123414
2701 2.869686744353964e7 2.3820820733194653e7 1.0128768355850456e7 44932.11994515247 45499.648426006715 44352.46753361117 -2471.3960033133294
2711 2.844085690137153e7 2.3820820733194653e7 9.785105716945024e6 56987.10609819609 57819.63384642823 56163.26586328854 -2472.99650802776
2721 2.858083860812653e7 2.3820820733194653e7 9.847892184920913e6 46066.718603663954 46719.10481730033 45415.00242081156 -2471.0766450938477
2731 2.870865784936036e7 2.3820820733194653e7 1.008957919319169e7 41161.684034219325 41679.73147345772 40646.24112746146 -2479.5750065110647
2741 2.8399859515801854e7 2.3820820733194653e7 9.934557552223587e6 42247.35599916341 42837.7374212263 41683.472888186196 -2471.4706279266834
2751 2.8374441229979154e7 2.3820820733194653e7 9.676876907920409e6 42020.358488363694 42644.33786599706 41399.30504863131 -2474.0245780580963
2761 2.8415362250857785e7 2.3820820733194653e7 9.789988138668593e6 37194.400151266724 37680.937549389266 36704.768744860885 -2471.402874172978
2771 2.8325463629109997e7 2.3820820733194653e7 9.558916958688445e6 47048.92833886894 47768.83949178018 46339.01537007609 -2470.388785352759
2781 2.8281594252636313e7 2.3820820733194653e7 9.546075179361386e6 37562.18971742047 38084.5801075751 37050.66188662183 -2471.6312720953492
2791 2.8685192544178948e7 2.3820820733194653e7 9.977136181768164e6 55017.37644551214 55780.31771292556 54256.73887905505 -2468.9775590674876
2801 2.8462554997971714e7 2.3820820733194653e7 9.79940230077567e6 36871.21061708283 37374.20265282315 36376.3975409251 -2469.090504510479
2811 2.8215756980705433e7 2.3820820733194653e7 9.476650096010234e6 45020.692715792306 45667.33394045462 44371.34024352083 -2467.0308027455594
2821 2.8434196996242613e7 2.3820820733194653e7 9.80658151345139e6 38353.46779827428 38879.47119739355 37842.526247197726 -2474.459527574919
2831 2.8607758904319417e7 2.3820820733194653e7 9.985688218927125e6 43672.15962502874 44284.60506999755 43055.91252216767 -2473.427095121673
2841 2.826745436910391e7 2.3820820733194653e7 9.486617220452847e6 37999.3179641159 38558.60176150874 37448.04303781631 -2472.970103990601
2851 2.8195555629976608e7 2.3820820733194653e7 9.56176799224457e6 37447.44253507952 37976.86001902692 36929.591424681545 -2468.3340894078037
2861 2.834918832922335e7 2.3820820733194653e7 9.53200114257007e6 68233.01864499818 69150.55616369782 67316.65855566121 -2471.7944079109925
2871 2.829876364891948e7 2.3820820733194653e7 9.483150416383866e6 48529.99354119852 49251.01330745417 47817.27830884775 -2469.9350706325636
2881 2.8228961488859262e7 2.3820820733194653e7 9.407407948638529e6 43406.99604846595 43970.44959244045 42836.96532046322 -2469.3946815253757
2891 2.801565637998638e7 2.3820820733194653e7 9.254547035978887e6 34941.258779138894 35444.48704495547 34451.203050659926 -2475.059145397121
2901 2.8310063919173397e7 2.3820820733194653e7 9.533702303712292e6 39770.26628148177 40314.36853503704 39231.97339292344 -2471.298747187245
2911 2.8452717370662868e7 2.3820820733194653e7 9.67629463223442e6 38072.14041204662 38607.094433962615 37545.49854342577 -2465.396452243338
2921 2.8072557357994307e7 2.3820820733194653e7 9.210843449230196e6 37028.30478911566 37537.14226182928 36525.612224323086 -2484.257615144087
2931 2.8116760695335038e7 2.3820820733194653e7 9.236135387757843e6 36731.00791532105 37250.54665920558 36228.06894062321 -2477.68601901079
2941 2.7930727460178792e7 2.3820820733194653e7 9.006034574310424e6 45657.37554053907 46353.78712899252 44952.20488853208 -2468.4570201208417
2951 2.7869837745815065e7 2.3820820733194653e7 9.078065010295363e6 36430.752553250684 36933.726701936546 35946.137434783166 -2475.145543791921
2961 2.8367025275217123e7 2.3820820733194653e7 9.571864447969101e6 43573.86198557026 44199.06143516102 42937.43516873222 -2473.6056282245504
2971 2.7939068676807348e7 2.3820820733194653e7 9.109834038332054e6 37840.16714978877 38353.287841202735 37336.444501316415 -2468.17657090591
2981 2.8016815943240073e7 2.3820820733194653e7 9.09687095446196e6 34794.38289691161 35261.168182968104 34334.783406198185 -2469.5319488615323
2991 2.79344356161179e7 2.3820820733194653e7 9.132793223034011e6 42280.7326183702 42876.344931227235 41674.749981825946 -2469.3043031725565
3001 2.790494466447848e7 2.3820820733194653e7 9.051639484107032e6 58710.65063755109 59548.76806260934 57867.0814231068 -2467.264853298141
3011 2.8186423016197026e7 2.3820820733194653e7 9.354156830955204e6 51389.59473915589 52139.76166565092 50645.777585763055 -2471.4596259863233
3021 2.8049489160704445e7 2.3820820733194653e7 9.207217567262731e6 31936.47961091259 32364.67225345436 31522.62696215781 -2469.053090275149
3031 2.784875638496543e7 2.3820820733194653e7 8.966596441584675e6 36177.02862643783 36675.17664471632 35679.267636302204 -2473.9164639403566
3041 2.7740240601729903e7 2.3820820733194653e7 8.841436307630926e6 34356.60201727195 34836.47832779233 33898.430804243166 -2468.663096818932
3051 2.7724616013196845e7 2.3820820733194653e7 8.921397924576305e6 37666.8538907182 38168.44867973091 37157.430902221575 -2470.6887441229105
3061 2.7817805669870224e7 2.3820820733194653e7 8.939514914049113e6 37529.98242999919 38029.71730121417 37042.175035863555 -2471.3942842333768
3071 2.7966452756279152e7 2.3820820733194653e7 9.090307495876918e6 34465.49550570957 34907.506135678705 34008.96429620905 -2476.7729908983492
3081 2.7705697504288718e7 2.3820820733194653e7 8.720040107334664e6 42196.16190613668 42811.705335361214 41602.39794334557 -2469.1703557584074
3091 2.7816739714108586e7 2.3820820733194653e7 8.899360111847777e6 43808.410017877504 44373.00086095077 43235.20457134297 -2474.483484356507
3101 2.775881343786181e7 2.3820820733194653e7 8.734246447075719e6 35160.701090838505 35620.59650585902 34704.99052184521 -2466.4498297249133
3111 2.7973647612752564e7 2.3820820733194653e7 8.965811410519408e6 46539.94151303707 47078.80417809889 45998.28662649528 -2469.728838395141
3121 2.7527344763408277e7 2.3820820733194653e7 8.538734267062262e6 67371.27208511834 68346.76811306062 66431.40159298536 -2478.4078004354606
3131 2.7538339823273394e7 2.3820820733194653e7 8.57231550546304e6 38888.8816975911 39394.532504595176 38413.78268538568 -2472.9831300832116
3141 2.7679744963144477e7 2.3820820733194653e7 8.60746616822859e6 32655.176283016117 33088.26483027686 32216.664842955775 -2468.1408002176377
3151 2.768487019769211e7 2.3820820733194653e7 8.741364752036842e6 42106.52432298085 42651.334640920955 41571.36472777102 -2472.2031702329223
3161 2.748032341463142e7 2.3820820733194653e7 8.568339210405046e6 33876.144752900145 34331.41194615257 33429.55466991957 -2468.4357900352943
3171 2.7588525337502606e7 2.3820820733194653e7 8.70539738722569e6 39770.98269913658 40290.789082503135 39250.71161234502 -2472.9733517059967
3181 2.747533864533259e7 2.3820820733194653e7 8.535647373910796e6 33076.146823157505 33508.15923175369 32641.074826555538 -2466.143728898148
3191 2.7470142344689287e7 2.3820820733194653e7 8.615082679889163e6 33506.94435747732 33954.90230069917 33058.010086929804 -2473.1063678112287
3201 2.7676882451462403e7 2.3820820733194653e7 8.704602481907414e6 49125.930907688184 49800.669386158486 48442.79558645458 -2468.38937281442
3211 2.7787604889671694e7 2.3820820733194653e7 8.770898477787726e6 38979.071865612954 39526.757816531855 38418.48195189963 -2471.786565019937
3221 2.7649320342347346e7 2.3820820733194653e7 8.809214186411206e6 44725.58369679687 45377.3907822708 44097.7530015779 -2468.5883291125033
3231 2.740339086649551e7 2.3820820733194653e7 8.351487654649669e6 35143.92095261424 35636.34575617056 34650.48571565533 -2470.5354180756085
3241 2.7497593046153232e7 2.3820820733194653e7 8.541949658476546e6 44269.1436064387 44823.26833308915 43726.00336039786 -2466.3471404254897
3251 2.751725703483819e7 2.3820820733194653e7 8.455438039163364e6 37457.203229701576 37987.42574344593 36941.657153321445 -2469.6825518983683
3261 2.765621554896177e7 2.3820820733194653e7 8.746466535801414e6 38892.72496483701 39418.344335630805 38373.07535851031 -2470.80079282684
3271 2.732845548676162e7 2.3820820733194653e7 8.424478941888202e6 34476.741005787924 34989.98102763196 33962.251600456184 -2466.2890141283806
3281 2.7435512727948472e7 2.3820820733194653e7 8.511958961770957e6 31613.814930867575 32042.079322327776 31179.550470944345 -2472.798974843484
3291 2.758024069376931e7 2.3820820733194653e7 8.590767418556739e6 37161.29070216445 37683.947584920716 36634.94610317346 -2472.114758245161
3301 2.7313588512255732e7 2.3820820733194653e7 8.190229350263672e6 43236.64262941399 43848.641840675555 42623.720115722324 -2470.3682456151987
3311 2.7412675558858704e7 2.3820820733194653e7 8.3580878969060965e6 40420.18350580813 40981.03756653746 39856.308878658296 -2468.703547614452
3321 2.787068660168053e7 2.3820820733194653e7 8.93919065627787e6 45075.98076377849 45704.62434382296 44464.914995443425 -2473.2126965934294
3331 2.7185776538765367e7 2.3820820733194653e7 8.122131556961425e6 32157.308405541597 32586.870221143716 31748.20932598786 -2471.250497801472
3341 2.7202187009798914e7 2.3820820733194653e7 8.208392569842353e6 35282.6546626583 35799.777225594684 34752.780990350075 -2468.7772051101647
3351 2.7185911272200882e7 2.3820820733194653e7 8.184413874787369e6 44840.11580988573 45516.344941705145 44171.07866429406 -2469.1081506622922
3361 2.74410198738718e7 2.3820820733194653e7 8.487159926169524e6 37287.38602488583 37841.979469906524 36724.5218176056 -2472.5257806857976
3371 2.7454688150322076e7 2.3820820733194653e7 8.361219659758437e6 40535.11351580143 41138.196414621954 39913.19342930015 -2464.0965794988606
3381 2.7149654158207476e7 2.3820820733194653e7 8.149498713570992e6 62497.617478488864 63358.32964873472 61624.987399849546 -2469.9313355554486
3391 2.7163829980580352e7 2.3820820733194653e7 8.109929552452896e6 40567.825727567615 41164.54371911993 40000.1336692926 -2469.1171798372043
3401 2.728932662957377e7 2.3820820733194653e7 8.157124180734701e6 51766.45671705745 52555.53532249706 50980.480981998444 -2466.599596658428
3411 2.711847206298653e7 2.3820820733194653e7 8.000918735652047e6 32356.979102372236 32801.686549917555 31927.287501515257 -2467.9808942092995
3421 2.7140916660377957e7 2.3820820733194653e7 8.063477863539997e6 36056.45476697696 36600.60166466226 35525.23114127012 -2468.235675579692
3431 2.7196556503608726e7 2.3820820733194653e7 8.162907125736185e6 32693.190912728096 33142.98876495611 32238.52176768883 -2468.4052965246237
3441 2.7716798617191833e7 2.3820820733194653e7 8.575891880291313e6 30941.174979314077 31357.798913372477 30522.75116595479 -2469.307098947936
3451 2.7295312932787724e7 2.3820820733194653e7 8.104317485351514e6 34617.11584853455 35111.67967214471 34120.34923313317 -2471.11485290597
3461 2.708347568860252e7 2.3820820733194653e7 7.965671127430435e6 34481.58871508729 34939.20385815211 34030.83257186915 -2465.7178508571487
3471 2.7088249775444485e7 2.3820820733194653e7 7.945817842741719e6 37375.46024612528 37918.56163190763 36837.15974726495 -2468.913206300679
3481 2.740561752445309e7 2.3820820733194653e7 8.2644342862673635e6 35576.303665370884 36056.44457836336 35077.385401692496 -2470.8509749647146
3491 2.7826941896461487e7 2.3820820733194653e7 8.806795110950101e6 32181.831552817803 32631.533435503265 31752.236223472624 -2471.728561185388
3501 2.700020635169184e7 2.3820820733194653e7 7.829080111324372e6 32393.019629531136 32882.74093109723 31906.387111491145 -2471.0083137012684
3511 2.69666518572686e7 2.3820820733194653e7 7.863540472396904e6 65321.522097339584 66200.72082386512 64413.043455391096 -2466.9443262134864
3521 2.704583031589292e7 2.3820820733194653e7 7.926492913142588e6 39170.643622530835 39686.138192920145 38675.078227597 -2470.6750064310713
3531 2.7716151944423996e7 2.3820820733194653e7 8.527431942829844e6 63154.25503640086 63985.55260134758 62299.08972138445 -2473.4184489021454
3541 2.703381847040859e7 2.3820820733194653e7 7.8964402487794245e6 28681.857093534145 29080.645549314966 28285.060206736318 -2470.147061662345
3551 2.7142826480188172e7 2.3820820733194653e7 8.017029136979359e6 29622.252093299478 30022.72568776768 29230.325315615864 -2467.053906484962
3561 2.6944086218163356e7 2.3820820733194653e7 7.752047992951893e6 30825.141955798128 31231.8690782373 30401.247926527456 -2468.0671305053993
3571 2.6919164643878214e7 2.3820820733194653e7 7.736689409805636e6 29630.367450622343 30035.53097393165 29244.039932987715 -2467.7422605512184
3581 2.72248291038271e7 2.3820820733194653e7 8.088759174211304e6 32422.563917988864 32895.460926080086 31941.389693204706 -2471.520367753267
3591 2.724691430359763e7 2.3820820733194653e7 7.995765876471065e6 48071.47926489119 48785.57721625833 47354.56951408494 -2466.609428495485
3601 2.6871027190502305e7 2.3820820733194653e7 7.72337671436576e6 39539.2783506536 40061.7391146124 39029.482316589885 -2469.93308520439
3611 2.6870462378793932e7 2.3820820733194653e7 7.6473743875028575e6 28785.69968102479 29210.970151387846 28367.61264148344 -2465.870790997595
3621 2.7174227970204774e7 2.3820820733194653e7 7.999955382763695e6 32509.96073445871 32922.45527223291 32093.552646660344 -2467.9301992192436
3631 2.684649249601971e7 2.3820820733194653e7 7.753439775552558e6 33634.75198654152 34114.084491368034 33161.17574839597 -2462.991153720073
3641 2.6853440530517183e7 2.3820820733194653e7 7.663764688108109e6 31513.263031606086 31952.02991858098 31085.968239288966 -2469.3057761192586
3651 2.6775569085496947e7 2.3820820733194653e7 7.539441061136748e6 44939.27051434353 45599.92031569947 44306.0512123344 -2472.286480631696
3661 2.675445872355438e7 2.3820820733194653e7 7.491899382510037e6 64367.64514959774 65295.50487417454 63432.0420914226 -2470.215041177979
3671 2.694451484188547e7 2.3820820733194653e7 7.674462191419562e6 32981.58904118475 33418.80438962974 32539.625129547738 -2467.6830521364254
3681 2.687242458649052e7 2.3820820733194653e7 7.6268977096571345e6 32476.96147156506 32930.09344964843 32027.658821195168 -2473.01351963482
3691 2.7091339283979356e7 2.3820820733194653e7 7.808384930601574e6 46528.89197940338 47206.97603739416 45850.96040299814 -2468.001574742975
3701 2.697602826700702e7 2.3820820733194653e7 7.623777732843433e6 32423.40995213049 32911.08363428356 31935.562090829026 -2468.2129085143397
3711 2.6775595345833194e7 2.3820820733194653e7 7.575500156586007e6 33426.17758681546 33871.31233201198 32962.7872593279 -2470.4519152016505
3721 2.670484720937726e7 2.3820820733194653e7 7.442814532645756e6 27815.781834088564 28199.279112146844 27434.086189535687 -2468.5201381000356
3731 2.6965938053612266e7 2.3820820733194653e7 7.664356170507069e6 52657.28163885817 53391.346158441 51917.257287676606 -2468.619497091742
3741 2.688745511718143e7 2.3820820733194653e7 7.615718934625609e6 30843.653083457077 31240.04407972967 30461.411821215566 -2467.623697599183
3751 2.6671426647853013e7 2.3820820733194653e7 7.375127247924844e6 38981.09104293704 39492.73957791105 38475.50650825018 -2469.2468089948193
3761 2.6951373648906454e7 2.3820820733194653e7 7.74217571607268e6 32752.89275736253 33226.347533726665 32286.239029849003 -2468.192733432328
3771 2.6833947509905852e7 2.3820820733194653e7 7.53886330037093e6 32026.66439007775 32430.395464347537 31628.968874696162 -2468.471417016964
3781 2.6953286716064505e7 2.3820820733194653e7 7.651324676660968e6 33143.24987737929 33560.03054799386 32738.990254507116 -2466.8443856960835
3791 2.681469804033518e7 2.3820820733194653e7 7.489663718399013e6 47507.946459868 48212.02230028298 46787.14682760093 -2468.492835730153
3801 2.671190623753924e7 2.3820820733194653e7 7.410679939651303e6 39418.55301117449 40038.293488940406 38799.964381950114 -2469.504960812115
3811 2.6755845207941435e7 2.3820820733194653e7 7.478989097004843e6 30391.23199471766 30780.01943910539 29984.21947370223 -2467.3938061836843
3821 2.6594808702753548e7 2.3820820733194653e7 7.324490790556383e6 41608.900512305234 42183.70922716434 41017.238832238705 -2473.5470244630383
3831 2.678782254687087e7 2.3820820733194653e7 7.532483364009358e6 56126.47319954895 56916.18570914195 55321.41987790341 -2466.9037626523786
3841 2.663634304188187e7 2.3820820733194653e7 7.186432699405161e6 56212.7806359936 56999.73354844563 55431.538404514446 -2466.469497103856
3851 2.662161113399035e7 2.3820820733194653e7 7.313936113573568e6 52391.56358828579 53146.9806428768 51644.45889607327 -2473.733040527788
3861 2.6548319922983516e7 2.3820820733194653e7 7.112428740430982e6 41098.512187682536 41681.635236584356 40505.135961229054 -2467.649159958606
3871 2.6655103857404e7 2.3820820733194653e7 7.236951322407157e6 28627.951600075885 29031.96469490228 28235.522913730176 -2468.436800325118
3881 2.6555786811269604e7 2.3820820733194653e7 7.145177558074553e6 31314.16303694733 31773.2288432852 30856.526647965424 -2471.6236113007294
3891 2.6823275523090687e7 2.3820820733194653e7 7.48969187509063e6 32875.34922005327 33340.763828668816 32405.93954779145 -2467.7635919735203
3901 2.6666414401941855e7 2.3820820733194653e7 7.395793791737877e6 29375.641524906565 29784.51316844081 28983.9179971272 -2470.1834756473186
3911 2.6779379689425573e7 2.3820820733194653e7 7.5228530066043e6 34063.17758992079 34567.172526717935 33580.48860245475 -2470.459727790897
3921 2.6500950705035083e7 2.3820820733194653e7 7.195016896634081e6 66872.65433380817 67759.54091978596 65944.9433308542 -2471.5018613587886
3931 2.6714793397212543e7 2.3820820733194653e7 7.376807117638918e6 45313.75568968822 45966.021413735274 44658.38020816372 -2466.0516803963837
3941 2.6783852378196377e7 2.3820820733194653e7 7.466321391997612e6 36517.50736679181 36990.318595976896 36045.18060971244 -2470.631746413813
3951 2.6573599541396968e7 2.3820820733194653e7 7.161303828188142e6 36831.90706526695 37356.877431165514 36300.51725385464 -2470.4281509840134
3961 2.6482609045031466e7 2.3820820733194653e7 7.112695720226547e6 39620.925268044724 40182.176367391665 39056.39074627566 -2465.6626123006317
3971 2.677294395795683e7 2.3820820733194653e7 7.343565360997833e6 29581.03317520549 29994.432076083787 29180.150039595323 -2473.0089159899153
3981 2.6437524372269362e7 2.3820820733194653e7 7.0669279894411e6 27208.92725368663 27562.481751715237 26848.613013636048 -2466.3425510621055
3991 2.647412979845825e7 2.3820820733194653e7 7.071363470243317e6 29951.943339456797 30347.765381663576 29556.408654603958 -2467.037913526365


==> data/simulation/pendulum_squareroot_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 4.648650599009894e10 2.8584984879833587e7 4.644525843342276e10 3.944193284816216e8 3.974962681900832e8 3.914746922012015e8 -85890.42047424403
11 1.9144669999251032e9 2.8584984879833587e7 1.921507771338719e9 1.0656982086605975e7 1.0755705328293798e7 1.055902945166446e7 -5412.036550015125
21 8.903011111262889e8 2.8584984879833587e7 8.734017949950657e8 5.068522320634206e6 5.124967389562223e6 5.0113685283160275e6 -4022.5363582583236
31 6.170519828257178e8 2.8584984879833587e7 5.962700963720604e8 2.2686009791382626e6 2.292115446300065e6 2.244363440333106e6 -3388.504058077887
41 4.3724887461779356e8 2.8584984879833587e7 4.2557284470508784e8 2.231450218441117e6 2.261609817992334e6 2.2004049571313667e6 -2904.359821015672
51 3.969563566782983e8 2.8584984879833587e7 3.8247994162914884e8 2.063207105309433e6 2.0851335577933071e6 2.0418128574681873e6 -3043.7387952392232
61 3.1093580790148085e8 2.8584984879833587e7 3.023824022379728e8 1.2294641043641479e6 1.2437881909861139e6 1.2149650361073625e6 -2915.625197994051
71 2.6663889752156234e8 2.8584984879833587e7 2.5066299134719494e8 2.0704098120375152e6 2.0968057792694042e6 2.0444758688392187e6 -2973.5156079728827
81 2.915719436097854e8 2.8584984879833587e7 2.750018198321829e8 4.266861725494613e6 4.30558805727104e6 4.229054815192057e6 -3054.940002928441
91 2.0267302310039937e8 2.8584984879833587e7 1.873160254876988e8 867353.3903917804 879055.3178036307 855668.4189605991 -2750.2142227169606
101 1.7898168646888253e8 2.8584984879833587e7 1.632288872682531e8 1.006262770480754e6 1.0194838749371497e6 993288.2950610016 -2818.958044011231
111 1.5557596537720603e8 2.8584984879833587e7 1.3889084861562455e8 867120.1855872949 878312.3448872018 856048.0770198249 -2674.394495319653
121 1.486136514729151e8 2.8584984879833587e7 1.3188799991461378e8 1.059575722221067e6 1.0729615129734674e6 1.0459032953490927e6 -2613.3496717780777
131 1.6412240456760702e8 2.8584984879833587e7 1.475105261930096e8 721740.5857320807 731645.6828549595 711943.4964845959 -2633.576661686747
141 1.291865086724447e8 2.8584984879833587e7 1.1447895091754875e8 652137.1625418124 660128.0141998784 644004.383522846 -2602.82281539268
151 1.4190191560008225e8 2.8584984879833587e7 1.2561664061609292e8 704245.8374154483 712618.3533020283 695780.0789917867 -2614.3471074658587
161 1.1271533418281722e8 2.8584984879833587e7 9.610082054113764e7 1.1153735515791879e6 1.1268590967752752e6 1.1040070923308213e6 -2583.5601594035656
171 1.1142017899550664e8 2.8584984879833587e7 9.186696241973177e7 298714.50471859 302515.6734563154 294682.2977763529 -2595.8449576605444
181 1.0691206541961586e8 2.8584984879833587e7 8.941167088625543e7 699724.9582901477 707688.9434410573 691805.1008878684 -2593.8359701450177
191 1.0152619784337488e8 2.8584984879833587e7 8.357676931387158e7 531323.871411759 538683.7963298908 524107.86971459235 -2569.8711765081835
201 9.642021416058347e7 2.8584984879833587e7 7.918350758261523e7 482589.2238197601 488968.4995786616 476120.6268060768 -2606.8898024943896
211 9.306766469748443e7 2.8584984879833587e7 7.544521174342798e7 518243.3461811577 524513.3362382991 511796.94495043746 -2550.3829627979103
221 9.338922530032963e7 2.8584984879833587e7 7.45823355520176e7 356118.6219953196 360737.8629195772 351523.45217912836 -2580.537231961256
231 9.105015128892513e7 2.8584984879833587e7 7.321242155090891e7 621340.9979603088 629476.6238485427 613137.3514569028 -2538.5105327821543
241 8.379310323014128e7 2.8584984879833587e7 6.5341625642429166e7 438956.6454220449 444450.68400782556 433499.15095351904 -2530.040730789021
251 9.933124183798441e7 2.8584984879833587e7 8.150454400177707e7 2.3008691719830343e6 2.317343229229225e6 2.28461441825195e6 -2633.4462926571246
261 7.66751344543116e7 2.8584984879833587e7 5.812289847555189e7 1.088632592094663e6 1.0994706485650097e6 1.0781299343661296e6 -2570.8338685186663
271 7.377054658850321e7 2.8584984879833587e7 5.622228757538447e7 524356.7133229051 530791.9578168384 517919.62242220354 -2533.6336089654787
281 7.189531090905964e7 2.8584984879833587e7 5.318471208478344e7 176071.59274254495 178562.5357378716 173635.45080881042 -2560.319539939325
291 7.120371625213684e7 2.8584984879833587e7 5.163348518130444e7 653519.512306318 660794.5071942738 646122.8357613364 -2554.1788346300664
301 6.97610755151304e7 2.8584984879833587e7 5.040023515483335e7 192367.8875195923 194602.23765657723 190047.52267031517 -2553.594359546832
311 7.971707269714361e7 2.8584984879833587e7 6.109503403864378e7 1.5954269661408057e6 1.607231757655537e6 1.583703787421587e6 -2587.277608787551
321 6.631771957940076e7 2.8584984879833587e7 4.74646549851881e7 256339.26336828643 259061.91709865583 253659.69627597168 -2539.0096410657243
331 7.253823952862132e7 2.8584984879833587e7 5.301330074963994e7 559346.0894594543 565502.1375646619 553025.643031538 -2543.048482933249
341 6.62143323317471e7 2.8584984879833587e7 4.79398938793868e7 229777.39656593322 232925.91974615658 226614.1334397029 -2521.506007039135
351 6.4049819313022815e7 2.8584984879833587e7 4.501077775256098e7 196505.833749205 198640.52352537235 194398.32046631133 -2526.8030630133935
361 6.574713777070108e7 2.8584984879833587e7 4.705461395352018e7 244432.7028415175 247592.15090363187 241271.23185206478 -2523.735078816812
371 6.858206944061446e7 2.8584984879833587e7 4.93649244454328e7 300138.01266694214 304122.5342057992 296268.61204019765 -2539.3178645965354
381 6.522836207472213e7 2.8584984879833587e7 4.60051631637721e7 259631.50682226586 263098.2511900018 256026.83132331545 -2530.7253956312384
391 6.2500056021864146e7 2.8584984879833587e7 4.333389064398092e7 197318.72074273444 199883.10199523787 194811.52513358023 -2502.164395992747
401 5.725070688097255e7 2.8584984879833587e7 3.821061526640771e7 323569.7464377389 327368.5622280585 319750.57534428616 -2512.454996732756
411 5.650072094791156e7 2.8584984879833587e7 3.710063068093478e7 324108.2480294534 328380.56037906354 319979.8235568909 -2496.6978810276723
421 5.861326977032211e7 2.8584984879833587e7 3.9692424545090266e7 246892.61025378184 249763.42733510153 243953.77153301527 -2533.210006756878
431 6.306056434098913e7 2.8584984879833587e7 4.409878100410556e7 498499.6211632108 503836.75655690895 493194.72745086247 -2547.1503570718332
441 5.6590813543895185e7 2.8584984879833587e7 3.6849508461228855e7 192856.39843737 195666.42405888095 190165.37788876815 -2501.561004087186
451 5.44318585076364e7 2.8584984879833587e7 3.497601250027005e7 468546.270523332 473627.56429007533 463566.8279547939 -2508.705421937008
461 6.42006188193635e7 2.8584984879833587e7 4.5363824758684784e7 147114.04142573447 148790.6183954881 145448.00339258215 -2510.6476448659023
471 5.3516843669453844e7 2.8584984879833587e7 3.4014431187569395e7 151464.61199295125 153416.0004974077 149557.63202232402 -2518.3874531827546
481 5.127637977747674e7 2.8584984879833587e7 3.1522836603399903e7 477657.58436367 482619.1375614989 472569.36313256883 -2500.9194084188866
491 5.057894683302822e7 2.8584984879833587e7 3.1152884647381537e7 743456.9936804732 749615.2631689375 737219.7209946042 -2505.165877257358
501 5.074894855017758e7 2.8584984879833587e7 3.114610992796546e7 130575.80564813544 132086.3641126322 129056.88643357398 -2504.7107991447315
511 5.51539796867375e7 2.8584984879833587e7 3.5958892773512155e7 270943.0680604975 274397.6051712736 267469.9480124952 -2510.3250951082837
521 5.055586574559901e7 2.8584984879833587e7 3.08254770992921e7 402051.36143433413 406145.67144746205 397908.3098027731 -2511.276060003399
531 5.947425283541681e7 2.8584984879833587e7 3.874989909741615e7 144101.7708688954 145996.21171064043 142237.2567670558 -2511.6590503794796
541 5.129375400946481e7 2.8584984879833587e7 3.0839583395363275e7 481983.6396219766 486713.60982903116 477265.0833364488 -2500.1876549751196
551 4.895459269123543e7 2.8584984879833587e7 2.873058530656025e7 132588.12318753175 134328.18650916428 130807.58350249288 -2499.0068789811953
561 4.771648201035443e7 2.8584984879833587e7 2.791636644250386e7 200779.94430735125 203306.0914596706 198330.40879638583 -2495.0188763408114
571 4.6766139920960456e7 2.8584984879833587e7 2.6608590855412558e7 242995.6085770544 245764.19027547547 240230.92980880715 -2491.1448160806553
581 4.7391391589566514e7 2.8584984879833587e7 2.6810797773969766e7 276849.3111864092 280124.50303450983 273592.6750553215 -2494.158833866045
591 5.517142794575368e7 2.8584984879833587e7 3.4522939622474134e7 164164.2624863033 166284.16832216148 162044.50574770404 -2496.9908103137846
601 4.8758524548587e7 2.8584984879833587e7 2.8597252594594754e7 386965.88432735123 390916.2689724651 382970.51913581014 -2496.7601833621743
611 4.613524951849368e7 2.8584984879833587e7 2.5482947782925304e7 401081.0085032688 404948.1206954495 397265.9729195832 -2493.0147476654333
621 4.473329328003432e7 2.8584984879833587e7 2.4731103440092925e7 323211.80500684824 326877.7361143683 319576.11062306317 -2491.1236609357634
631 5.158529548121343e7 2.8584984879833587e7 3.058864415331833e7 222006.34832537174 224810.05059842853 219224.64086933187 -2506.827407206656
641 4.511772942747031e7 2.8584984879833587e7 2.4558986028556164e7 89594.7901041339 90948.61852855243 88251.41936316236 -2482.7585841154196
651 4.4601362929911405e7 2.8584984879833587e7 2.3867532154808152e7 105628.58918502841 106908.07271878103 104381.5183509502 -2493.841605059191
661 4.727255207706545e7 2.8584984879833587e7 2.730471556568628e7 113557.6134102583 114809.25189438304 112292.84942553246 -2485.634954230647
671 4.369697752035405e7 2.8584984879833587e7 2.310224001965118e7 291821.86485919764 295003.0373404918 288706.7687590791 -2497.8749983120474
681 4.4050601359755754e7 2.8584984879833587e7 2.351447775420779e7 140791.61850833282 142562.25956719203 139056.46761934183 -2487.2590304277855
691 4.923162032236162e7 2.8584984879833587e7 2.8597404314859986e7 91279.62913952854 92503.39959378351 90037.25400518737 -2488.235199959514
701 4.2916225489498004e7 2.8584984879833587e7 2.2131141953510713e7 78336.70786961052 79358.3912806044 77312.0390162915 -2485.9301022496256
711 4.421876383674299e7 2.8584984879833587e7 2.3479785237765502e7 297950.00403348304 301081.5057872951 294819.6752064798 -2486.167910935975
721 4.2895669360316664e7 2.8584984879833587e7 2.2356634225052405e7 74913.8596321641 75924.52489350668 73925.15481525462 -2485.7424789388465
731 4.394955159332469e7 2.8584984879833587e7 2.311356513487991e7 79364.88002063772 80369.08700715684 78366.48270705549 -2483.341420493482
741 4.660718522081412e7 2.8584984879833587e7 2.6164055483818937e7 96094.95519783169 97224.0680566946 95011.347097878 -2492.002832512411
751 4.301787026909275e7 2.8584984879833587e7 2.213532719687926e7 88560.10400330496 89598.69597490242 87560.30479906667 -2480.0920576525104
761 4.205799275716649e7 2.8584984879833587e7 2.1286156344064463e7 99743.0475546743 101120.30992585297 98358.11230241977 -2478.935533849755
771 4.198187646660949e7 2.8584984879833587e7 2.079994519976536e7 114255.24287737074 115498.9914614562 113022.58356226167 -2478.4910381507834
781 4.256666650550811e7 2.8584984879833587e7 2.1420458588854108e7 221537.72180804217 224270.83217036448 218901.25519632996 -2475.635399766732
791 4.3516182089283645e7 2.8584984879833587e7 2.200768173793382e7 83277.7569296571 84432.94140396145 82156.33855941668 -2485.6392481160947
801 4.669452143359712e7 2.8584984879833587e7 2.521859215810266e7 61063.89008163452 61884.466235457236 60213.53447110063 -2491.9399568681833
811 4.563104073963277e7 2.8584984879833587e7 2.4167375639833078e7 77347.62258367095 78308.78248986087 76379.77319183356 -2484.6820439995604
821 4.200564492877059e7 2.8584984879833587e7 2.0777380949892286e7 164380.51433056878 166451.40629587765 162278.79470597304 -2486.617116307901
831 4.139641245440862e7 2.8584984879833587e7 2.0188970925264552e7 108923.60635931665 110320.7966043095 107544.55214584319 -2477.6371865891397
841 4.171656021780353e7 2.8584984879833587e7 2.0388047933441635e7 87951.10941293722 88949.36331000409 86952.21590682297 -2493.4712719381546
851 3.9956917894976825e7 2.8584984879833587e7 1.8694189005060565e7 70187.9698361885 71142.23653688506 69208.69327810807 -2477.123377611919
861 4.2209494699806936e7 2.8584984879833587e7 2.0863467977720246e7 60880.276978954156 61712.22735229392 60052.57380667655 -2480.8247888794376
871 3.961103470305239e7 2.8584984879833587e7 1.827150658358882e7 291504.2560564748 294519.3447049198 288478.0152076586 -2486.000948798368
881 4.093642142075749e7 2.8584984879833587e7 1.9661036104974944e7 61369.878490503186 62140.050220186924 60589.522444072085 -2480.102846150439
891 3.9655344600284934e7 2.8584984879833587e7 1.8199699203946717e7 76784.0239579984 77898.53497740514 75685.80599971082 -2479.739657935329
901 3.9904146223012485e7 2.8584984879833587e7 1.871316649696e7 204485.2688792472 206848.45988235937 202076.8830058826 -2476.7613391643567
911 4.1685419299271956e7 2.8584984879833587e7 2.0272692120456096e7 95902.85862027612 97180.27252116505 94667.79579389107 -2487.58198118736
921 3.8889433568169095e7 2.8584984879833587e7 1.7361174290670834e7 88331.09346140458 89519.61991755902 87126.24396721489 -2476.8700871117394
931 3.8908977219997846e7 2.8584984879833587e7 1.715467056304766e7 55852.88893487683 56585.94109032499 55148.80250302937 -2471.561964506149
941 3.8662977994662754e7 2.8584984879833587e7 1.724418260508818e7 73296.3621047734 74252.57437879643 72296.97128734383 -2477.624083256421
951 3.8566064794536926e7 2.8584984879833587e7 1.7087612810426433e7 141119.23796100204 142852.02845124286 139369.08767117307 -2477.0529305431955
961 4.068628304895467e7 2.8584984879833587e7 1.9283614924878903e7 138582.0557831364 140223.92496690157 136936.66431434764 -2489.145061635908
971 3.9242435096590586e7 2.8584984879833587e7 1.778890073720148e7 93960.90450702693 95188.18140815967 92756.61305862611 -2477.953761483749
981 4.0885924883270316e7 2.8584984879833587e7 1.9546731311714843e7 93728.98145508138 94658.37407419001 92792.91398389889 -2488.8017339370654
991 3.741709323823035e7 2.8584984879833587e7 1.5873589932717439e7 396147.03832486627 399430.7059386055 392835.17929543945 -2486.9575851580553
1001 3.987199910914805e7 2.8584984879833587e7 1.832717205626724e7 65632.88500011197 66615.47324027425 64670.268917774745 -2483.6329874030844
1011 3.791641529683138e7 2.8584984879833587e7 1.624300495355152e7 103384.01584048448 104788.09191074745 101955.40108857694 -2478.0956148005585
1021 4.019798274167074e7 2.8584984879833587e7 1.8580849413360827e7 221109.048782398 223404.77037139167 218822.56175182646 -2490.7851741812274
1031 3.992546090857136e7 2.8584984879833587e7 1.809602234294319e7 242225.98645576072 244634.46094224407 239869.00743045117 -2485.069551058019
1041 3.747705113112211e7 2.8584984879833587e7 1.5396543131262e7 76496.05310072606 77477.23460974188 75494.91885212436 -2472.9741877048577
1051 3.779958422186025e7 2.8584984879833587e7 1.6206815920759482e7 86710.00726953095 87587.50358499605 85852.63741913278 -2483.6693329553063
1061 3.915039953675884e7 2.8584984879833587e7 1.7189408900349934e7 59467.725868678666 60227.01237351582 58692.686724196814 -2476.6182755767422
1071 3.714462839707159e7 2.8584984879833587e7 1.5499656923606342e7 105728.1598886105 107125.95584784413 104309.32990815859 -2474.7913452206576
1081 3.77274612835725e7 2.8584984879833587e7 1.583135539162866e7 99954.58142164526 101266.33111449631 98646.66523614817 -2471.7349453982006
1091 3.863173469915463e7 2.8584984879833587e7 1.6760938383029813e7 59365.60211269162 60067.03766846933 58667.82150334189 -2483.272813714623
1101 3.7894257422032416e7 2.8584984879833587e7 1.6184198884634474e7 199549.65514552486 201460.00056408645 197584.8505111744 -2488.0568659789365
1111 3.781865429493264e7 2.8584984879833587e7 1.593232977043424e7 46147.9906672942 46745.129308230826 45536.66319159568 -2477.227620666334
1121 4.139243590476419e7 2.8584984879833587e7 1.9475484342257094e7 294456.0687603513 297063.7309321983 291898.7158210518 -2491.2132944810883
1131 4.2377499652619384e7 2.8584984879833587e7 2.0339597393533897e7 198842.14388149758 200944.3499981189 196760.74707864402 -2483.2797962726536
1141 3.56863397315947e7 2.8584984879833587e7 1.3797085777238172e7 174547.79914154066 176541.77658773452 172509.01904773925 -2473.129182504214
1151 3.570197117976381e7 2.8584984879833587e7 1.3689461523296189e7 187052.58507002666 189123.16077899942 184921.7101572471 -2477.650313380396
1161 3.64001997460246e7 2.8584984879833587e7 1.4279511163581518e7 109126.10055702228 110534.33479857129 107683.57822237692 -2478.8923984057055
1171 3.541022072924122e7 2.8584984879833587e7 1.3522396999071253e7 136193.84389971287 137836.59031505024 134525.67148522564 -2472.2054595409286
1181 3.6000199922792956e7 2.8584984879833587e7 1.4015528062470773e7 53518.620804628095 54171.443367873595 52855.939842329746 -2468.4385499361692
1191 3.6184968911149636e7 2.8584984879833587e7 1.425360046883103e7 196750.21996613775 198886.50629128798 194641.72371785622 -2473.1884387405735
1201 3.6294306218794584e7 2.8584984879833587e7 1.4233669966928678e7 47919.0780117418 48560.28521110724 47293.10836658061 -2470.3547442138347
1211 3.915320437963573e7 2.8584984879833587e7 1.7201455694512732e7 228562.03771490222 230920.77540513067 226266.95926775684 -2486.092778064501
1221 3.573789133790521e7 2.8584984879833587e7 1.365973837749161e7 45098.9360377031 45667.42031437851 44511.85290953595 -2468.969036021063
1231 3.5631509717746966e7 2.8584984879833587e7 1.3540553201074606e7 60048.21352312896 60881.20071412528 59197.14451172647 -2470.7771582045066
1241 3.5660410320853e7 2.8584984879833587e7 1.3389720019110546e7 145195.37836797786 146878.77748119357 143547.40086257824 -2479.611382834233
1251 3.604043708794156e7 2.8584984879833587e7 1.3785311805665737e7 148816.511564066 150636.04526946784 147060.39371386135 -2480.85968593398
1261 3.522957321555423e7 2.8584984879833587e7 1.3039161348430483e7 57534.765300255756 58204.56513098903 56854.44199767327 -2471.9634435676994
1271 3.5060026270675056e7 2.8584984879833587e7 1.2840820242110167e7 126852.24164215436 128105.21097089374 125561.75977307682 -2478.599828588387
1281 3.562150193444548e7 2.8584984879833587e7 1.3309070351955121e7 151909.42255027467 153751.21970330345 150135.05004550496 -2477.8717154323413
1291 3.513052570427524e7 2.8584984879833587e7 1.2907726234468475e7 82718.55692614618 83700.2851043083 81735.64617889289 -2473.4509492448706
1301 3.546459554875609e7 2.8584984879833587e7 1.3195080128570542e7 95384.70509413813 96615.46379931633 94163.36692108955 -2472.2798874892273
1311 4.001066169643567e7 2.8584984879833587e7 1.756487695148481e7 377254.64274459006 380388.46320315666 374168.57486221794 -2486.907950088026
1321 3.5779639108400576e7 2.8584984879833587e7 1.349143844896984e7 52120.65394671831 52797.91645980099 51442.92146478531 -2472.474076143954
1331 3.4310952726213254e7 2.8584984879833587e7 1.1916966776073888e7 80432.36469531799 81511.63956821845 79353.07395777026 -2472.3623356789453
1341 3.513776456261909e7 2.8584984879833587e7 1.2712216816736966e7 72330.43633581065 73301.35300131388 71373.74248886596 -2473.2600525186044
1351 3.524633346232901e7 2.8584984879833587e7 1.2940016612948982e7 41058.22041645978 41612.05017708888 40508.58447784583 -2469.470681123287
1361 3.453778908755669e7 2.8584984879833587e7 1.2025949650688173e7 55499.108477539674 56121.511683024146 54877.00599703172 -2473.066197273037
1371 4.019434914858561e7 2.8584984879833587e7 1.7656048352594163e7 241065.14657273935 243300.4021119636 238843.56598362394 -2486.5865451469995
1381 3.4452296925844975e7 2.8584984879833587e7 1.1910273660747977e7 112625.71607483254 113965.45816404952 111275.10021812908 -2473.766027304938
1391 3.454250574871881e7 2.8584984879833587e7 1.2118913768570688e7 190991.12636164384 192988.883422518 189054.4489282971 -2467.441316665307
1401 3.7036267871714175e7 2.8584984879833587e7 1.475500978825354e7 74270.96259852752 75273.7862754237 73247.56111209025 -2472.058633297208
1411 3.454162489415676e7 2.8584984879833587e7 1.2185674002307331e7 46269.9589312194 46810.255335289556 45731.74654796612 -2472.8544949255215
1421 3.587375776750777e7 2.8584984879833587e7 1.348513434554792e7 54722.37641526836 55317.40334494307 54127.685037657386 -2473.5744726345133
1431 3.380441199997663e7 2.8584984879833587e7 1.114277785606197e7 66619.55293240331 67515.5857486486 65752.5365800763 -2469.180730894525
1441 3.4092867192677565e7 2.8584984879833587e7 1.1692886605843576e7 68872.47909894049 69703.3198274763 68053.08596912483 -2471.3672852798277
1451 3.370665312519167e7 2.8584984879833587e7 1.1030195486915288e7 41178.619723705386 41683.93452597989 40683.7700634261 -2467.7815296479803
1461 3.394438006687636e7 2.8584984879833587e7 1.1358265174089462e7 38909.62795100964 39446.95634452248 38378.390573593424 -2467.0329621314563
1471 3.511216175526512e7 2.8584984879833587e7 1.2431479313009884e7 88497.34394128349 89592.23366604281 87385.34584822248 -2478.20826986622
1481 3.388842160533541e7 2.8584984879833587e7 1.1299122612955965e7 41164.51192650203 41698.170253088974 40631.327016008756 -2475.6202938355377
1491 3.371066040246687e7 2.8584984879833587e7 1.1123573730228713e7 65230.096613203335 66157.96126977183 64318.08884696761 -2470.6458282180593
1501 3.3501530947261523e7 2.8584984879833587e7 1.0959766018377837e7 67271.05411940107 68196.1728800485 66346.58714925371 -2472.260653241124
1511 3.7104440953853354e7 2.8584984879833587e7 1.4425928132507289e7 140480.26210567312 141959.9771074117 139035.7123801746 -2474.784787884852
1521 3.415280812690551e7 2.8584984879833587e7 1.14043581514122e7 45850.13569926657 46372.35710306713 45334.98216227806 -2468.9691556082425
1531 3.4039376082688384e7 2.8584984879833587e7 1.1246525913147245e7 44376.240387664526 44893.95794121178 43855.5654999826 -2473.6628863260426
1541 3.373892828693782e7 2.8584984879833587e7 1.1052626069818929e7 52258.09968062333 52846.20942742618 51661.2070956565 -2471.1498998057796
1551 3.3237267596873403e7 2.8584984879833587e7 1.0716450784201488e7 45457.82218733294 45990.249249467655 44941.29326849439 -2467.54075880834
1561 3.4131717751447424e7 2.8584984879833587e7 1.134503260899966e7 107824.4036233023 109079.13764124397 106533.96551085397 -2469.0966966818337
1571 3.545848008333789e7 2.8584984879833587e7 1.2762514198893951e7 49010.043468255506 49570.79688731588 48455.64365310523 -2475.3753649066075
1581 3.412524125178152e7 2.8584984879833587e7 1.1346479534847055e7 177968.75960893393 179607.76741056397 176323.08295217203 -2467.0764052411723
1591 3.8609847609669685e7 2.8584984879833587e7 1.5666772836186068e7 189883.46175377126 191740.1850703648 188033.05839748777 -2477.8784582059047
1601 3.402062844372639e7 2.8584984879833587e7 1.1198404028388847e7 39373.11612609375 39844.0814086807 38900.924270439464 -2468.046432069344
1611 3.430666809213943e7 2.8584984879833587e7 1.1585346422501236e7 94703.26530407065 95911.29489538605 93479.77923314062 -2480.0673065394803
1621 3.42947893056544e7 2.8584984879833587e7 1.1446007092583584e7 91129.03092827159 92256.64957246263 90032.96395882126 -2469.6775135178445
1631 3.3442476022336625e7 2.8584984879833587e7 1.0767065866405409e7 33486.46365866812 33934.54416325282 33066.262428121256 -2465.3698372419676
1641 3.3650090877266884e7 2.8584984879833587e7 1.0840793668961383e7 62619.015706559134 63473.8458948741 61772.75445006356 -2475.5237504027996
1651 3.374036171749107e7 2.8584984879833587e7 1.0802877685511135e7 54790.36132536848 55568.92122770171 53983.78854440036 -2468.905552021333
1661 3.3362857871678736e7 2.8584984879833587e7 1.0582067579579076e7 48838.738989177786 49376.00307097457 48298.38180385164 -2470.6353926681068
1671 3.2912415900831886e7 2.8584984879833587e7 1.0061847893614182e7 43214.83077738098 43746.28361529765 42672.44865937504 -2471.957006547629
1681 3.361418194044827e7 2.8584984879833587e7 1.0554430789369643e7 99609.7056741875 100834.77476422809 98362.18636916741 -2468.2892012937336
1691 3.2955889185166404e7 2.8584984879833587e7 1.0028322671533708e7 55640.150530501945 56415.23830239689 54856.920393552726 -2472.7122588582943
1701 3.3713884016197525e7 2.8584984879833587e7 1.0754014594879726e7 40184.50547355428 40684.13562449639 39702.793842773266 -2466.9398819191642
1711 3.3752391117413834e7 2.8584984879833587e7 1.0779633336600736e7 107385.35310815688 108623.62859057545 106155.02893410732 -2471.05372616153
1721 3.2765047963454925e7 2.8584984879833587e7 9.739428437786823e6 37350.50977129361 37799.33652521397 36917.021061073225 -2465.289121641783
1731 3.658164052873531e7 2.8584984879833587e7 1.3645341249581775e7 50595.184192509216 51259.623022521795 49936.95660316098 -2474.310576878177
1741 3.2555483964291744e7 2.8584984879833587e7 9.608549822318569e6 51360.841123656435 52123.217364822995 50613.44090707444 -2472.692522623985
1751 3.2581607066203125e7 2.8584984879833587e7 9.479387732672146e6 145978.56915443376 147442.1944164009 144521.2345957849 -2468.763074977938
1761 3.2712619049884252e7 2.8584984879833587e7 9.639834924627742e6 36321.85257698836 36790.870239394346 35862.56013328157 -2469.1861455101284
1771 3.37309224729668e7 2.8584984879833587e7 1.0661973700116549e7 50007.001712153935 50731.17269527531 49275.15095323326 -2471.6315150065916
1781 3.571885043523053e7 2.8584984879833587e7 1.2434667300717702e7 266527.36247424275 268657.666386705 264433.10733090003 -2478.6280999646947
1791 3.4228667294255204e7 2.8584984879833587e7 1.110538778734518e7 114208.3813891817 115511.83468270038 112867.49486417904 -2475.238314581382
1801 3.245335965301863e7 2.8584984879833587e7 9.541081894421155e6 79411.11079184413 80380.57040198815 78422.08529213656 -2472.220716041359
1811 3.2603392043761376e7 2.8584984879833587e7 9.572282518129917e6 131428.62897834726 132795.80465325562 130033.38606044336 -2470.8203842344756
1821 3.2432499355689675e7 2.8584984879833587e7 9.328839101662265e6 58441.75511103741 59214.85390219958 57649.17335319919 -2469.3341164731896
1831 3.323991091319426e7 2.8584984879833587e7 1.0100503909015127e7 189784.2220968234 191594.27874488212 187996.86563204075 -2472.3209732740333
1841 3.297117076399223e7 2.8584984879833587e7 9.951791131473254e6 62639.190779808014 63500.302843334786 61793.010370097574 -2477.7190297646225
1851 3.342735663674506e7 2.8584984879833587e7 1.0415302635759823e7 157618.33539239893 159205.5262944218 156033.9802997066 -2475.1994489882536
1861 3.2922251401136603e7 2.8584984879833587e7 9.674088838839894e6 69214.00078383955 70122.21258515038 68279.17060112543 -2469.6956858909825
1871 3.3274421958886024e7 2.8584984879833587e7 1.0165460169944247e7 47802.650059495 48398.27753270045 47236.083207183605 -2470.8441763327764
1881 3.2151115461973123e7 2.8584984879833587e7 8.955588989264444e6 32931.295892073744 33356.50992607861 32500.121062432052 -2465.9603099397386
1891 3.246843012255313e7 2.8584984879833587e7 9.443116603540696e6 53835.044176799136 54592.66674697854 53060.94223892322 -2471.806870434089
1901 3.194697585713571e7 2.8584984879833587e7 8.590423968871258e6 40795.2673254553 41305.160723509216 40276.737962430925 -2471.948592054694
1911 3.273982921546911e7 2.8584984879833587e7 9.449548483451273e6 47100.379412634 47763.854512951686 46417.46387718959 -2467.9473424512144
1921 3.2288363872983873e7 2.8584984879833587e7 8.973313553241877e6 77236.03222529018 78229.41867630232 76286.68905687655 -2471.40088700916
1931 3.3208336560250886e7 2.8584984879833587e7 1.009744639005179e7 41294.18113301961 41862.77998839648 40749.76854272721 -2473.95569578285
1941 3.2811317359588563e7 2.8584984879833587e7 9.727699723767864e6 67583.26682525808 68383.52845162402 66775.90025603356 -2473.929141023607
1951 3.1951455737054802e7 2.8584984879833587e7 8.73307333897634e6 45664.07184727053 46331.87749039181 45026.50711278956 -2468.144512889871
1961 3.2118603910718825e7 2.8584984879833587e7 8.910518091321815e6 41264.80582181044 41850.13003897199 40662.99901927939 -2466.1179105987235
1971 3.2235907777102068e7 2.8584984879833587e7 9.075003555135947e6 53742.5544116419 54418.169579733476 53032.20266034824 -2466.239148420603
1981 3.2029036847433634e7 2.8584984879833587e7 8.891036886192381e6 64671.58916405268 65550.45995681298 63832.778438493275 -2464.9206753311414
1991 3.2808004248189475e7 2.8584984879833587e7 9.566234972780619e6 42911.42260871968 43394.78913781448 42435.43924435031 -2468.7787633682415


==> data/simulation/quadratic_linearchol_boundedentropybound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.838727779253494e9 480474.09378176916 1.8407834632809117e9 1.4338753883790567e9 1.444940177371032e9 1.4229131408421597e9 -365910.3433987187
11 6.016155391117159e8 480474.09378176916 5.980751008142651e8 4.678668988816252e8 4.721173208354155e8 4.6368257581441015e8 -125070.2290130282
21 1.9120200974589896e8 480474.09378176916 1.9543688203354096e8 1.4922426029078496e8 1.5073934569687644e8 1.4772760197368255e8 -34504.013552960845
31 6.150291205136905e7 480474.09378176916 6.050847557601787e7 4.70450420843198e7 4.757657513248341e7 4.652246223674947e7 -11976.140936583393
41 2.020505669772873e7 480474.09378176916 1.9656556097506933e7 1.5549892565961145e7 1.5752177260182127e7 1.5346367675250953e7 -3696.6965798856268
51 7.225436474184679e6 480474.09378176916 6.961182845811748e6 5.607640688765337e6 5.680909943449221e6 5.53973652415268e6 -1009.7481000587212
61 2.728701837865676e6 480474.09378176916 2.221325190614182e6 1.7872149350351929e6 1.8128162043753436e6 1.7618999901410597e6 -540.0324524809582
71 1.321732186037565e6 480474.09378176916 833983.566219091 664626.6745841384 674525.4395511625 654372.0335238536 -209.66020614492652
81 808089.3314669229 480474.09378176916 308646.27955843485 233403.8727938618 237182.0531418577 229616.82614399018 -137.69152915547812
91 652813.4331288041 480474.09378176916 146950.96490200423 110879.94705481574 112633.77918842182 109134.43191842959 -106.1740974756471
101 589410.8697314982 480474.09378176916 80514.6982854197 53010.22216840037 53633.267512339495 52389.66149402446 -99.78504792954708
111 568642.8413625975 480474.09378176916 57588.9875110016 34649.89008475524 35007.41857622534 34255.83909088002 -93.04982684769996
121 562496.6389378612 480474.09378176916 52447.56492181819 29091.536903151144 29391.57401300819 28800.205700498645 -93.7125061981518
131 560243.957022671 480474.09378176916 48608.63939779572 25556.25697125712 25784.206662794106 25313.074700872505 -94.70540175052335
141 558969.2233408908 480474.09378176916 47824.52638722661 26458.260671333228 26728.94631353074 26195.25785929921 -91.17287256498196
151 559190.9956942173 480474.09378176916 49044.00523473374 26032.622390734763 26266.568187950586 25792.23851064742 -93.14469255341962
161 558984.5092513715 480474.09378176916 48605.1701822717 26132.760687623842 26386.988069794403 25878.892228456727 -93.11491456855519
171 558792.7199872786 480474.09378176916 46682.544836810586 25194.917694569434 25420.132845035998 24978.082906535692 -92.54478269529746
181 558810.1079649933 480474.09378176916 47258.13933662006 25702.760797056268 25945.23272892863 25457.03387378886 -91.8578001790681
191 558928.0609662808 480474.09378176916 46406.499921048424 24698.100314801737 24930.455134851796 24471.504668095404 -93.81831719410616
201 558429.6737621343 480474.09378176916 46280.69716160884 23733.068520767712 23942.433056061374 23532.070659378303 -93.86041289647616
211 558425.3449137914 480474.09378176916 47689.591720122065 24295.90865515557 24530.669066886097 24075.94734275026 -94.238024214042
221 558842.9412027203 480474.09378176916 47952.2684460876 25437.114267694073 25667.05796619589 25217.813292845098 -93.39097474890885
231 559011.6885629774 480474.09378176916 47983.181012735244 25823.05581225702 26069.37504949056 25575.419914829065 -91.94378629224778
241 558739.3603342652 480474.09378176916 48834.151275109274 25701.07969535452 25955.24232357109 25444.389907969686 -92.46463272497974
251 559054.7542537678 480474.09378176916 47875.80488211511 26473.92297465421 26735.563452643408 26213.254835874788 -92.25619655122281
261 558877.1903681234 480474.09378176916 47091.933705549374 24723.304719163654 24946.999019416002 24494.48488611621 -94.27936002980482
271 558972.3164043378 480474.09378176916 47684.31560766054 26152.84043885051 26413.184935246845 25896.54196583908 -93.32164374494081
281 559011.2190050134 480474.09378176916 49575.63143865687 26750.479907821373 27012.507075607213 26481.746350339068 -92.246596087278
291 558754.3729048902 480474.09378176916 49397.06844098991 26407.108313822446 26651.640890397208 26166.595703862564 -92.82734750237107
301 558750.7470745851 480474.09378176916 48423.270442741676 26960.10769846874 27216.912266254374 26713.728563375433 -92.59884388914169
311 558794.5234494401 480474.09378176916 48342.46820298333 25856.4945650065 26097.46513327736 25607.701879550445 -92.43641660636855
321 558908.2798630405 480474.09378176916 49683.96331190968 26505.090948336692 26755.480904414562 26263.041057456343 -92.56902558029273
331 558789.555551984 480474.09378176916 48062.690617376335 25249.970971512746 25489.76315644986 25013.798012018047 -91.57043808045908
341 558948.6679423979 480474.09378176916 49515.492123350996 25757.863022233985 25985.90499817715 25526.227232196594 -92.83609559430525
351 558795.197598139 480474.09378176916 47459.623247158925 24759.4742583527 25015.134632762496 24514.482332348143 -94.07107488936828
361 558812.2486288531 480474.09378176916 47617.83728360356 25994.266956847707 26244.087140289135 25742.10194990639 -92.17270599587513
371 558692.9342876154 480474.09378176916 46171.21613789677 25523.939116843394 25774.02358628627 25267.161068446243 -93.10735188374275
381 558697.6687152674 480474.09378176916 47229.33063584765 25297.7263180441 25561.002058774946 25043.14259675914 -92.3760949413168
391 558982.7113799822 480474.09378176916 48235.27809195416 26492.694928422356 26730.472666721504 26257.26218637173 -91.58395662355255
401 558981.1398151305 480474.09378176916 47163.957000706585 26504.13454838632 26753.096047317646 26253.56722978777 -92.72133209143345
411 558752.9936165356 480474.09378176916 45175.23938105385 25298.04868221439 25535.888531614106 25061.749510480036 -91.58008116666153
421 558982.7060383151 480474.09378176916 47751.37516888367 26924.686317314496 27181.091945690605 26676.567389209104 -91.61060290036038
431 559078.4569384133 480474.09378176916 47093.22507155572 26028.086545463775 26275.872350611964 25785.11854260071 -93.3811906992573
441 559085.2582820602 480474.09378176916 49757.23498596867 27619.767574763242 27889.642868679068 27338.618045867912 -91.74287823342662
451 558809.5825195897 480474.09378176916 48207.151852773 25882.87802844957 26128.026294714688 25643.90094603551 -92.66508242609672
461 558883.9517360142 480474.09378176916 47969.34458333434 25879.807316802693 26122.68012148372 25645.383558035926 -93.73256868921618
471 558998.0627700475 480474.09378176916 49902.56467963996 26452.18747869166 26740.07161673995 26179.448205951507 -93.52563657338273
481 558767.0463052889 480474.09378176916 47795.354413617024 25324.86716807534 25568.824019465752 25085.33754688894 -92.73535678791848
491 558567.7699317684 480474.09378176916 48716.743983351225 25872.029627380198 26120.243476842636 25625.954968735423 -92.21992365348818


==> data/simulation/quadratic_linearchol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 3.678202990901507e9 1.32149916684253e6 3.682319704496424e9 1.4338753883790567e9 1.444940177371032e9 1.4229131408421597e9 -365910.3433987187
11 1.2037116947905772e9 1.32149916684253e6 1.1965717242162552e9 4.678668988816252e8 4.721173208354155e8 4.6368257581441015e8 -125070.2290130282
21 3.827988090084282e8 1.32149916684253e6 3.9111337645846254e8 1.4922426029078496e8 1.5073934569687644e8 1.4772760197368255e8 -34504.013552960845
31 1.2337525229551171e8 1.32149916684253e6 1.2114892042183234e8 4.70450420843198e7 4.757657513248341e7 4.652246223674947e7 -11976.140936583393
41 4.0772323209530495e7 1.32149916684253e6 3.93872961926067e7 1.5549892565961145e7 1.5752177260182127e7 1.5346367675250953e7 -3696.6965798856268
51 1.4811286496193236e7 1.32149916684253e6 1.3965391771999246e7 5.607640688765337e6 5.680909943449221e6 5.53973652415268e6 -1009.7481000587212
61 5.817536993755478e6 1.32149916684253e6 4.466378329865123e6 1.7872149350351929e6 1.8128162043753436e6 1.7618999901410597e6 -540.0324524809582
71 3.0036524052270744e6 1.32149916684253e6 1.6819842459846109e6 664626.6745841384 674525.4395511625 654372.0335238536 -209.66020614492652
81 1.9764870996469734e6 1.32149916684253e6 625172.3611870641 233403.8727938618 237182.0531418577 229616.82614399018 -137.69152915547812
91 1.6660198470791872e6 1.32149916684253e6 298555.22093293694 110879.94705481574 112633.77918842182 109134.43191842959 -106.1740974756471
101 1.5392837539966821e6 1.32149916684253e6 163678.778008314 53010.22216840037 53633.267512339495 52389.66149402446 -99.78504792954708
111 1.4977882916093138e6 1.32149916684253e6 116622.37147382216 34649.89008475524 35007.41857622534 34255.83909088002 -93.04982684769996
121 1.4855159451545512e6 1.32149916684253e6 105843.51021239677 29091.536903151144 29391.57401300819 28800.205700498645 -93.7125061981518
131 1.4810188750511555e6 1.32149916684253e6 97766.66700135979 25556.25697125712 25784.206662794106 25313.074700872505 -94.70540175052335
141 1.4784777379192843e6 1.32149916684253e6 95929.28556466014 26458.260671333228 26728.94631353074 26195.25785929921 -91.17287256498196
151 1.4789199194892303e6 1.32149916684253e6 98275.19399304118 26032.622390734763 26266.568187950586 25792.23851064742 -93.14469255341962
161 1.478508086624672e6 1.32149916684253e6 97337.93409328788 26132.760687623842 26386.988069794403 25878.892228456727 -93.11491456855519
171 1.4781248098953653e6 1.32149916684253e6 93452.93557122894 25194.917694569434 25420.132845035998 24978.082906535692 -92.54478269529746
181 1.4781587209620017e6 1.32149916684253e6 94608.08186512545 25702.760797056268 25945.23272892863 25457.03387378886 -91.8578001790681
191 1.4783955525754525e6 1.32149916684253e6 92952.2698360075 24698.100314801737 24930.455134851796 24471.504668095404 -93.81831719410616
201 1.477402532960333e6 1.32149916684253e6 92631.49890657571 23733.068520767712 23942.433056061374 23532.070659378303 -93.86041289647616
211 1.4773945811837688e6 1.32149916684253e6 95410.45481920558 24295.90865515557 24530.669066886097 24075.94734275026 -94.238024214042
221 1.478225015733515e6 1.32149916684253e6 95901.1648056632 25437.114267694073 25667.05796619589 25217.813292845098 -93.39097474890885
231 1.4785620113795807e6 1.32149916684253e6 95899.44655135789 25823.05581225702 26069.37504949056 25575.419914829065 -91.94378629224778
241 1.478020913937546e6 1.32149916684253e6 97657.89224249031 25701.07969535452 25955.24232357109 25444.389907969686 -92.46463272497974
251 1.4786474079329509e6 1.32149916684253e6 95768.08630730533 26473.92297465421 26735.563452643408 26213.254835874788 -92.25619655122281
261 1.4782960684999959e6 1.32149916684253e6 94234.42781678776 24723.304719163654 24946.999019416002 24494.48488611621 -94.27936002980482
271 1.4784838905736296e6 1.32149916684253e6 95494.53626560379 26152.84043885051 26413.184935246845 25896.54196583908 -93.32164374494081
281 1.478559904313597e6 1.32149916684253e6 99204.9211220648 26750.479907821373 27012.507075607213 26481.746350339068 -92.246596087278
291 1.478049948269221e6 1.32149916684253e6 98882.22017690293 26407.108313822446 26651.640890397208 26166.595703862564 -92.82734750237107
301 1.4780403052994788e6 1.32149916684253e6 96949.44759561964 26960.10769846874 27216.912266254374 26713.728563375433 -92.59884388914169
311 1.4781300325344414e6 1.32149916684253e6 96643.68119310857 25856.4945650065 26097.46513327736 25607.701879550445 -92.43641660636855
321 1.4783559144852343e6 1.32149916684253e6 99387.18872558368 26505.090948336692 26755.480904414562 26263.041057456343 -92.56902558029273
331 1.4781198627020172e6 1.32149916684253e6 96110.33628246686 25249.970971512746 25489.76315644986 25013.798012018047 -91.57043808045908
341 1.4784359723885644e6 1.32149916684253e6 99043.44870056797 25757.863022233985 25985.90499817715 25526.227232196594 -92.83609559430525
351 1.478129543815718e6 1.32149916684253e6 94913.10488707761 24759.4742583527 25015.134632762496 24514.482332348143 -94.07107488936828
361 1.478162534156411e6 1.32149916684253e6 95265.82089789126 25994.266956847707 26244.087140289135 25742.10194990639 -92.17270599587513
371 1.4779280750189908e6 1.32149916684253e6 92379.74924678756 25523.939116843394 25774.02358628627 25267.161068446243 -93.10735188374275
381 1.4779366920039016e6 1.32149916684253e6 94570.27333142211 25297.7263180441 25561.002058774946 25043.14259675914 -92.3760949413168
391 1.4785048844444538e6 1.32149916684253e6 96574.40111404119 26492.694928422356 26730.472666721504 26257.26218637173 -91.58395662355255
401 1.4785012749715094e6 1.32149916684253e6 94412.16956775653 26504.13454838632 26753.096047317646 26253.56722978777 -92.72133209143345
411 1.4780471160725153e6 1.32149916684253e6 90433.04040223591 25298.04868221439 25535.888531614106 25061.749510480036 -91.58008116666153
421 1.4785022248712974e6 1.32149916684253e6 95615.89156924287 26924.686317314496 27181.091945690605 26676.567389209104 -91.61060290036038
431 1.4786955875284465e6 1.32149916684253e6 94314.68893686532 26028.086545463775 26275.872350611964 25785.11854260071 -93.3811906992573
441 1.4787078338436214e6 1.32149916684253e6 99598.31124436311 27619.767574763242 27889.642868679068 27338.618045867912 -91.74287823342662
451 1.4781592301502468e6 1.32149916684253e6 96445.90232715591 25882.87802844957 26128.026294714688 25643.90094603551 -92.66508242609672
461 1.4783081614404363e6 1.32149916684253e6 96019.03623838353 25879.807316802693 26122.68012148372 25645.383558035926 -93.73256868921618
471 1.4785341225670297e6 1.32149916684253e6 99842.65554968099 26452.18747869166 26740.07161673995 26179.448205951507 -93.52563657338273
481 1.478073513777538e6 1.32149916684253e6 95699.25562390457 25324.86716807534 25568.824019465752 25085.33754688894 -92.73535678791848
491 1.477679062742043e6 1.32149916684253e6 97502.27667781757 25872.029627380198 26120.243476842636 25625.954968735423 -92.21992365348818


==> data/simulation/quadratic_linearmf_boundedentropybound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.1525251298126457e9 301161.32628363644 1.1538136332639854e9 7.86279975206798e8 7.882555970934871e8 7.843151649762897e8 -365910.3433987187
11 3.684382159864801e8 301161.32628363644 3.685422712770768e8 2.479777873832645e8 2.485961820510128e8 2.4736337056339338e8 -118549.71798586445
21 1.181781177888119e8 301161.32628363644 1.1801833689313078e8 7.927924445678696e7 7.9515533348348e7 7.905174221089868e7 -35768.53169023536
31 3.794773591173412e7 301161.32628363644 3.763449600009781e7 2.5247609064292397e7 2.5320272998473473e7 2.5174530346533444e7 -11573.75774385653
41 1.2468302114875633e7 301161.32628363644 1.2213102400433801e7 8.169468338932071e6 8.197932256123003e6 8.140331640881463e6 -3831.508648212254
51 4.210663457922121e6 301161.32628363644 3.969834513812319e6 2.6387750211608997e6 2.6482408862402756e6 2.6300318518433254e6 -1234.5279686284796
61 1.5829576234940183e6 301161.32628363644 1.2864641929657469e6 844613.4978260956 848255.2336962521 841095.7515075204 -484.82672638095823
71 747594.5268746279 301161.32628363644 444950.430983195 279419.9513198007 280782.3811243659 278061.8099550755 -210.3665089839281
81 472999.033119491 301161.32628363644 158559.7096530339 90774.48948532036 91218.94015341696 90337.51077164337 -128.84289027478613
91 389577.3350162182 301161.32628363644 71934.40170425255 34817.36608390408 35073.552619222995 34567.20535322594 -100.12997881141615
101 362336.3924391943 301161.32628363644 43323.90039670164 14785.822825956879 14901.789781004365 14668.624067919285 -98.38435908174432
111 353460.45212324976 301161.32628363644 32485.09646910455 8901.103333161756 9004.884114078612 8793.103328925543 -92.96621068953021
121 350941.3894168111 301161.32628363644 31270.73804770534 7362.613112928878 7457.387526446403 7271.806830439155 -92.94599831088695
131 349980.2280088063 301161.32628363644 29107.702921213568 6371.9825762079 6449.749889274437 6292.686624726788 -94.33974665628577
141 349602.8769399957 301161.32628363644 29250.520821964124 6483.618844950849 6573.7359389577405 6397.239127517065 -90.706986713215
151 349579.6712801471 301161.32628363644 29590.48934559803 6463.073238055774 6545.8553866624825 6382.91426545076 -92.56979855324946
161 349432.9292386874 301161.32628363644 29358.264858628136 6274.2964296564505 6358.596570653562 6193.728650918255 -92.77505342165811
171 349522.6406683866 301161.32628363644 28602.25858506351 6293.251915844869 6373.931156426279 6216.3732505268335 -92.39835921512389
181 349562.71425628365 301161.32628363644 29005.29681289222 6488.370953751498 6572.904986305156 6407.623748268166 -91.74216455923404
191 349575.2235687266 301161.32628363644 28452.45547833383 6201.768260921639 6281.950369635306 6123.513051116138 -93.67155434411013
201 349412.00729507994 301161.32628363644 28647.097395833585 5899.80889665589 5972.058988958206 5830.398144986178 -93.67681638465787
211 349464.30367528 301161.32628363644 29413.750885433637 6142.85016666221 6221.009506452067 6068.084973623391 -93.87552737543888
221 349567.0901511306 301161.32628363644 29364.78076674043 6352.158405944743 6430.065922643708 6274.2804159386615 -93.09983066129624
231 349541.3971812937 301161.32628363644 29126.965587027596 6516.6768967478765 6600.290067992571 6429.708216471413 -91.72238947586325
241 349483.6042576833 301161.32628363644 29920.25368562239 6372.953118205426 6458.340698726475 6284.592542712252 -91.95796507592294
251 349567.08369325544 301161.32628363644 29035.61585039047 6473.780350085814 6562.7637542486 6385.334030245545 -92.27127563688676
261 349482.2932481167 301161.32628363644 28821.23803703767 6083.460855878772 6160.709241977168 6007.325665650833 -93.63877663960781
271 349459.150055066 301161.32628363644 28844.84394575466 6211.582431219634 6295.63852927479 6129.144665041061 -92.97554469363831
281 349547.3750719131 301161.32628363644 30155.626839426324 6518.868228647614 6604.5873947426435 6430.46983679514 -92.34058735982748
291 349486.52532859263 301161.32628363644 30307.063928678614 6625.452113021517 6713.730544770357 6539.114334213469 -92.45801412332588
301 349587.4444493365 301161.32628363644 29798.760856471243 6715.3521638998045 6811.532423077117 6624.086246051499 -92.32058168466004
311 349498.74219428055 301161.32628363644 29591.676149479143 6316.909856891129 6400.4520536383925 6231.561492920014 -91.97904631141643
321 349511.77899300447 301161.32628363644 30278.015003336994 6509.003669165164 6594.479650928276 6424.724920663504 -92.1517548969866
331 349513.9805419974 301161.32628363644 29466.436968059104 6334.923268925448 6423.1212220390335 6247.575008198877 -91.38077226038737
341 349483.86597778247 301161.32628363644 30067.79251520033 6396.934136367647 6474.451493139114 6320.354328716728 -92.47628158567807
351 349498.6119164547 301161.32628363644 29033.160212178733 6086.006894669328 6169.079507471167 6003.709685023352 -93.98958827661042
361 349441.79961362225 301161.32628363644 28972.221893138994 6416.321682009162 6502.5771762607965 6329.691944488037 -92.07241631323735
371 349413.05588980543 301161.32628363644 28162.66747488943 6277.430184002407 6359.05456376476 6193.875280286307 -92.52817162193608
381 349545.76293137047 301161.32628363644 29161.42411426243 6387.191475785921 6476.739762170147 6299.854474127231 -91.98931920195827
391 349598.8809549393 301161.32628363644 29407.534626703113 6393.439456397672 6473.265880326941 6313.185425847426 -91.65130534763043
401 349476.3726514348 301161.32628363644 28512.315810400323 6278.807770899053 6357.649314659912 6197.019898834073 -92.5373198312945
411 349481.30098417314 301161.32628363644 27665.031420732113 6029.657606165858 6107.486248758748 5954.578720841159 -91.56349005315941
421 349587.8522409692 301161.32628363644 29159.58127012073 6501.106927873758 6588.593943310506 6418.203127375179 -91.70442401510162
431 349545.78669278295 301161.32628363644 28664.955678396258 6383.266403742509 6465.055692562503 6303.500171016999 -92.90604303451747
441 349670.3894257617 301161.32628363644 30396.707199515746 7034.396926794927 7131.286504859842 6930.567966294861 -91.3523161661323
451 349509.02343274833 301161.32628363644 29450.081478935208 6436.388747676376 6519.260817609751 6355.505796001372 -92.57762850797994
461 349440.41772578127 301161.32628363644 29192.653690696683 6225.327714179048 6305.764824776783 6147.10501330792 -93.60414103855689
471 349517.01290137856 301161.32628363644 30298.452246948265 6569.4299471540735 6669.059248491789 6476.53164935984 -92.95377808456803
481 349472.4748099794 301161.32628363644 29321.250360332477 6217.390092785231 6298.879771870705 6134.974506957742 -92.57158102680296
491 349443.0925577468 301161.32628363644 29893.935915560563 6217.145346242904 6303.228062205124 6133.043872918088 -92.15656099055008


==> data/simulation/quadratic_linearmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 2.3055088214940643e9 828316.1296720838 2.308089178983095e9 7.86279975206798e8 7.882555970934871e8 7.843151649762897e8 -365910.3433987187
11 7.3717018883612e8 828316.1296720838 7.373452844248099e8 2.479777873832645e8 2.485961820510128e8 2.4736337056339338e8 -118549.71798586445
21 2.3660018868014494e8 828316.1296720838 2.361839408519323e8 7.927924445678696e7 7.9515533348348e7 7.905174221089868e7 -35768.53169023536
31 7.612510383034872e7 828316.1296720838 7.535196894482474e7 2.5247609064292397e7 2.5320272998473473e7 2.5174530346533444e7 -11573.75774385653
41 2.5162589917721793e7 828316.1296720838 2.4473261939600628e7 8.169468338932071e6 8.197932256123003e6 8.140331640881463e6 -3831.508648212254
51 8.64664201124161e6 828316.1296720838 7.966345850351839e6 2.6387750211608997e6 2.6482408862402756e6 2.6300318518433254e6 -1234.5279686284796
61 3.3913198757252814e6 828316.1296720838 2.5879665014191167e6 844613.4978260956 848255.2336962521 841095.7515075204 -484.82672638095823
71 1.72078288558609e6 828316.1296720838 898513.5107642971 279419.9513198007 280782.3811243659 278061.8099550755 -210.3665089839281
81 1.1717516552198625e6 828316.1296720838 321965.1943986626 90774.48948532036 91218.94015341696 90337.51077164337 -128.84289027478613
91 1.0050065599233208e6 828316.1296720838 146657.44516257025 34817.36608390408 35073.552619222995 34567.20535322594 -100.12997881141615
101 950590.5264013174 828316.1296720838 88264.9456825122 14785.822825956879 14901.789781004365 14668.624067919285 -98.38435908174432
111 932874.1714743997 828316.1296720838 65876.73518292324 8901.103333161756 9004.884114078612 8793.103328925543 -92.96621068953021
121 927854.2496397258 828316.1296720838 63105.049081168516 7362.613112928878 7457.387526446403 7271.806830439155 -92.94599831088695
131 925940.1081382853 828316.1296720838 58542.10697785779 6371.9825762079 6449.749889274437 6292.686624726788 -94.33974665628577
141 925190.9912018363 828316.1296720838 58671.432866875555 6483.618844950849 6573.7359389577405 6397.239127517065 -90.706986713215
151 925145.6406018746 828316.1296720838 59296.3309721909 6463.073238055774 6545.8553866624825 6382.91426545076 -92.56979855324946
161 924855.2093329771 828316.1296720838 58805.13209048413 6274.2964296564505 6358.596570653562 6193.728650918255 -92.77505342165811
171 925031.1341339037 828316.1296720838 57262.94888482886 6293.251915844869 6373.931156426279 6216.3732505268335 -92.39835921512389
181 925109.7992179703 828316.1296720838 58071.15518891617 6488.370953751498 6572.904986305156 6407.623748268166 -91.74216455923404
191 925137.464164363 828316.1296720838 56987.743003846925 6201.768260921639 6281.950369635306 6123.513051116138 -93.67155434411013
201 924814.4197982566 828316.1296720838 57343.995188177876 5899.80889665589 5972.058988958206 5830.398144986178 -93.67681638465787
211 924918.2395608983 828316.1296720838 58849.94907978545 6142.85016666221 6221.009506452067 6068.084973623391 -93.87552737543888
221 925120.426492148 828316.1296720838 58731.81231983724 6352.158405944743 6430.065922643708 6274.2804159386615 -93.09983066129624
231 925068.6245976922 828316.1296720838 58210.82288320304 6516.6768967478765 6600.290067992571 6429.708216471413 -91.72238947586325
241 924955.7567967572 828316.1296720838 59830.51264124809 6372.953118205426 6458.340698726475 6284.592542712252 -91.95796507592294
251 925120.2562930319 828316.1296720838 58080.16596960208 6473.780350085814 6562.7637542486 6385.334030245545 -92.27127563688676
261 924955.7511720357 828316.1296720838 57673.04139129063 6083.460855878772 6160.709241977168 6007.325665650833 -93.63877663960781
271 924907.2047840368 828316.1296720838 57776.509510803546 6211.582431219634 6295.63852927479 6129.144665041061 -92.97554469363831
281 925082.1470879043 828316.1296720838 60352.747834902846 6518.868228647614 6604.5873947426435 6430.46983679514 -92.34058735982748
291 924962.0426754717 828316.1296720838 60676.90833675207 6625.452113021517 6713.730544770357 6539.114334213469 -92.45801412332588
301 925158.506009764 828316.1296720838 59663.67403604016 6715.3521638998045 6811.532423077117 6624.086246051499 -92.32058168466004
311 924985.992533592 828316.1296720838 59162.71331861827 6316.909856891129 6400.4520536383925 6231.561492920014 -91.97904631141643
321 925011.6102351143 828316.1296720838 60570.492751378435 6509.003669165164 6594.479650928276 6424.724920663504 -92.1517548969866
331 925016.226061673 828316.1296720838 58928.87103141 6334.923268925448 6423.1212220390335 6247.575008198877 -91.38077226038737
341 924954.7918200118 828316.1296720838 60139.163600518455 6396.934136367647 6474.451493139114 6320.354328716728 -92.47628158567807
351 924983.7923874332 828316.1296720838 58056.718996483556 6086.006894669328 6169.079507471167 6003.709685023352 -93.98958827661042
361 924870.09676454 828316.1296720838 57958.137424325025 6416.321682009162 6502.5771762607965 6329.691944488037 -92.07241631323735
371 924817.2264741078 828316.1296720838 56348.09641635383 6277.430184002407 6359.05456376476 6193.875280286307 -92.52817162193608
381 925078.0511903253 828316.1296720838 58392.365864169595 6387.191475785921 6476.739762170147 6299.854474127231 -91.98931920195827
391 925185.3416571523 828316.1296720838 58882.46447986919 6393.439456397672 6473.265880326941 6313.185425847426 -91.65130534763043
401 924942.6055906748 828316.1296720838 57082.17265999865 6278.807770899053 6357.649314659912 6197.019898834073 -92.5373198312945
411 924952.2526766699 828316.1296720838 55388.14727928549 6029.657606165858 6107.486248758748 5954.578720841159 -91.56349005315941
421 925160.7529439628 828316.1296720838 58384.61549762786 6501.106927873758 6588.593943310506 6418.203127375179 -91.70442401510162
431 925079.0257459948 828316.1296720838 57413.32994633329 6383.266403742509 6465.055692562503 6303.500171016999 -92.90604303451747
441 925323.8859133662 828316.1296720838 60846.705212302004 7034.396926794927 7131.286504859842 6930.567966294861 -91.3523161661323
451 925006.0008566851 828316.1296720838 58931.10615517589 6436.388747676376 6519.260817609751 6355.505796001372 -92.57762850797994
461 924872.6279923548 828316.1296720838 58448.96111940094 6225.327714179048 6305.764824776783 6147.10501330792 -93.60414103855689
471 925019.687155485 828316.1296720838 60625.47558802716 6569.4299471540735 6669.059248491789 6476.53164935984 -92.95377808456803
481 924932.7411726755 828316.1296720838 58711.23554907665 6217.390092785231 6298.879771870705 6134.974506957742 -92.57158102680296
491 924878.7021960678 828316.1296720838 59836.68233532385 6217.145346242904 6303.228062205124 6133.043872918088 -92.15656099055008


==> data/simulation/quadratic_matrixsquareroot_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 6785.597482952124 690.8813479641772 3268.3856612057516 3682.3674189555704 3715.2751503925724 3649.9420453377456 -673.1246218608621
11 5625.940890429376 690.8813479641772 2689.9561272294586 2996.429466741589 3022.1578858226276 2971.2770904741888 -558.2660620296991
21 4680.516871004669 690.8813479641772 2208.0607886884295 2421.463291242911 2441.926753010812 2401.010688504034 -452.7202801035903
31 3918.8839531707717 690.8813479641772 1817.9969402044972 1968.3239950236623 1987.130739065147 1949.3553449134101 -379.0817202003554
41 3307.800032531673 690.8813479641772 1517.865225086831 1615.1665897597784 1630.5456695998082 1599.2831929016122 -331.4951155470147
51 2812.0858408474764 690.8813479641772 1267.713558953524 1328.0339695461723 1339.6013849095266 1317.0574418118506 -268.03775506404907
61 2410.904968605949 690.8813479641772 1042.3682250334239 1081.880743583444 1091.9738581305542 1071.9518444708333 -263.88542848850756
71 2093.0573290865896 690.8813479641772 880.1241942207427 880.8452757367102 889.1924947047826 872.4014964194831 -209.86912701105794
81 1823.106989357828 690.8813479641772 732.8084265925321 724.0228318780496 731.071528676074 717.1461035901413 -190.39384765229988
91 1618.5501696299677 690.8813479641772 626.9258698868326 605.3677097108607 611.561461234327 599.2220151282746 -150.5127419147059
101 1443.3685456720914 690.8813479641772 536.7268178846946 494.58584288784976 499.45310866595804 489.7559364045431 -156.17615494713
111 1296.5161626863091 690.8813479641772 448.68256472038814 409.7919334254846 413.89353950845083 405.489369314802 -131.4299251803031
121 1190.9860288095967 690.8813479641772 391.3116035745201 348.71082451157207 352.50464037181723 344.9465335731236 -130.40587337861507
131 1095.2494429869712 690.8813479641772 339.4585576107327 287.35007453009825 290.19492141477235 284.3806524732076 -126.3891483925115
141 1015.4644383612185 690.8813479641772 290.88930999257474 238.91895352417234 241.39373005700924 236.4805963662401 -110.20000358099837
151 953.6134936354506 690.8813479641772 252.73612076942027 206.891938055826 208.86655399537509 204.9728644058495 -107.49693213957536
161 901.650856593204 690.8813479641772 221.3122651773303 171.0694352466146 172.7457969410408 169.43946341396938 -102.36561948669524
171 863.9890784330291 690.8813479641772 196.39279155785383 150.66153973448874 152.21935613789856 149.18219014892136 -97.3035544923433
181 832.3677363003222 690.8813479641772 177.22063940047974 130.2807230626911 131.45308416242946 129.10582717042297 -93.37389390089794
191 806.0342160146092 690.8813479641772 162.04256620887026 116.30931930497951 117.48015523998471 115.13988160318962 -93.66186645523328
201 783.2282229442865 690.8813479641772 144.26499150339725 100.2441691337253 101.16335391954176 99.351826654161 -89.01352500173132
211 766.1208326873815 690.8813479641772 132.07871405384665 90.38506361058225 91.22577897653744 89.57400319341302 -90.12557384361766
221 752.3865268470043 690.8813479641772 122.37568871345285 83.09553931029853 83.78907670365108 82.4176858167255 -87.12346086884574
231 740.7057415404441 690.8813479641772 112.14592188528245 76.13670156418519 76.80541717780333 75.45473169946187 -87.08588673132168
241 731.8412955434561 690.8813479641772 105.08758498085426 70.89980668994744 71.53320195894632 70.24690275017386 -86.14446444425215
251 724.8802659054172 690.8813479641772 98.52475168063957 67.37972879780615 67.9970640494315 66.76163053861987 -84.68900224681855
261 718.8819080792043 690.8813479641772 94.82076586978961 63.6593978814725 64.21528010471755 63.089893584551696 -85.44244033839949
271 714.6370406029043 690.8813479641772 91.66446891066235 61.06566416497448 61.659525959670255 60.49621646741012 -86.12632349218666
281 709.8442171898984 690.8813479641772 87.5394051221979 58.65189945224958 59.17297787373363 58.1123323062926 -83.0783521237539
291 706.558531529325 690.8813479641772 83.83574239180206 56.807477052304215 57.29317930265732 56.32283312220486 -84.29548116930614
301 704.1351594175611 690.8813479641772 80.90973869797587 55.83332397437317 56.31901053553649 55.36717626691185 -83.84965099981198
311 701.6170406374628 690.8813479641772 77.43991732559417 53.59158778957076 54.04825410712089 53.13001133883214 -83.23681882375169
321 699.8666101119056 690.8813479641772 75.71228660209312 52.0862514066592 52.528285322205896 51.65751626359957 -83.08820330799266
331 698.3128246841687 690.8813479641772 73.68519092979975 51.60235123783951 52.05549717617053 51.15821240549751 -82.10122889798289
341 697.3909034711417 690.8813479641772 73.17815895368406 51.64799215450092 52.080990243766706 51.21591725807569 -82.38173695355479
351 696.444768087189 690.8813479641772 71.04112864497661 50.40613774133378 50.89437569214469 49.933124637695386 -83.84631053247186
361 695.8422958623494 690.8813479641772 70.18078418193674 50.39094463685494 50.84550406682828 49.93406483301711 -82.44027218803335
371 695.2829623738816 690.8813479641772 67.3619828475269 49.79486146235593 50.255873305559575 49.319305223830774 -82.94698752227558
381 694.8557692149122 690.8813479641772 68.10393189514072 49.4520116447898 49.91069750712019 48.99341394071891 -82.4440804663748
391 694.6932955629286 690.8813479641772 67.52054836062796 49.106167733675015 49.513706390240856 48.696492684624275 -81.54320144626764
401 694.5000459846121 690.8813479641772 66.11353386588765 49.87484379964078 50.32182056659655 49.439372884777754 -82.7576895217282
411 694.1361744165123 690.8813479641772 64.750322245624 48.3367052633441 48.76099680552795 47.923145391784985 -81.70907389004147
421 694.104165798368 690.8813479641772 64.86717279998018 48.66879243959692 49.082871292117154 48.2631417760592 -82.60595424450536
431 693.8542365451586 690.8813479641772 64.4389474842463 48.299133110892434 48.723408131701795 47.883445795632625 -83.92268255467746
441 693.6311528102729 690.8813479641772 64.59165699380814 49.273526669702925 49.70861865098771 48.81280781877774 -82.44548382141028
451 693.3175085059847 690.8813479641772 64.29093822568032 48.64537049233906 49.070803950672186 48.22046653093298 -82.61866296077264
461 693.3161398801311 690.8813479641772 64.02868115040683 48.2174473007814 48.63093971053036 47.8121148589321 -83.4284765595975
471 693.1366994581391 690.8813479641772 63.63966189883345 48.551855374428484 49.027864197892576 48.08911641895917 -83.79536748668694
481 693.0732370544101 690.8813479641772 63.48683836773288 47.79582283035517 48.219982355946165 47.373407287206824 -82.72487264711866
491 692.9532252565592 690.8813479641772 64.33199969309563 48.49754766150311 48.933157214068856 48.06185526583059 -82.36528438481656


==> data/simulation/quadratic_softpluschol_boundedentropybound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.8798571616737754e9 480474.09378176916 1.8823038692443388e9 9.834687179989676e8 9.995422808971982e8 9.67782567456268e8 -375831.07642181945
11 3.539084040112716e7 480474.09378176916 3.600698805138087e7 2.1782600434393853e7 2.2083579228298705e7 2.148816101798036e7 -8193.47658628371
21 9.068049468199007e6 480474.09378176916 8.937122230726114e6 5.76483190120504e6 5.82246995893298e6 5.707716974410635e6 -1928.8775919128384
31 5.790533620049588e6 480474.09378176916 5.593334894728276e6 3.394265964379969e6 3.4334430439968607e6 3.3558970962562445e6 -1156.3754381345846
41 4.087560707995866e6 480474.09378176916 3.8277218669299786e6 2.416785910494714e6 2.4425018440917106e6 2.390516487865643e6 -798.745691913805
51 3.138923227029934e6 480474.09378176916 2.9411323896396505e6 1.9234477797057836e6 1.9426578669230286e6 1.905056333148258e6 -717.2864512566533
61 2.598152439377483e6 480474.09378176916 2.4061455501188235e6 1.466518848709583e6 1.4810747593048993e6 1.4518340705602549e6 -470.2797258732912
71 2.3457051795484787e6 480474.09378176916 2.0927370777683293e6 1.2477466991790964e6 1.260671690301529e6 1.2343821508339474e6 -419.35318021169746
81 2.001298465639206e6 480474.09378176916 1.7199313198680803e6 986628.9261708515 997206.1918358355 976191.744379682 -320.6214950494374
91 1.8913520279426463e6 480474.09378176916 1.610049967683124e6 970204.5219403661 980153.102218836 960517.1600258774 -348.3159571055937
101 1.6932396825557142e6 480474.09378176916 1.41546921752635e6 865531.4688741891 873936.1859111694 856751.6045181996 -298.3039749370389
111 1.6290549424260128e6 480474.09378176916 1.361501369823461e6 795694.5296993444 803432.7125102337 787389.37470419 -293.51053315505663
121 1.4643478698359272e6 480474.09378176916 1.1972619814459968e6 715519.3630054714 723328.9361861187 707712.748810811 -256.78406879746115
131 1.4193731420582333e6 480474.09378176916 1.1324687158866911e6 698866.1491049665 705943.8649471048 691496.5767522325 -298.2712814370842
141 1.2616127816340374e6 480474.09378176916 968528.0920121815 571185.023933567 577640.5268938513 564940.9727814707 -195.59806458889247
151 1.2586498290923347e6 480474.09378176916 981760.9490006717 624146.1690333146 630306.4438097217 617875.1787001026 -223.4891170084161
161 1.164272858576915e6 480474.09378176916 861696.3668906097 537754.3498199692 543665.0447735087 531929.1089639639 -205.13348569686923
171 1.1296980149568398e6 480474.09378176916 824566.6741361009 538408.1267264182 543950.8310817287 533042.3461169996 -191.6949966903171
181 1.0775933649403069e6 480474.09378176916 769259.7087644868 450209.421911142 454847.18326521013 445516.10041074996 -191.92404193553043
191 1.0704301014785382e6 480474.09378176916 746896.3889145163 473417.6285976509 478252.2093128381 468696.3449806176 -205.36610002903825
201 1.0096953788948902e6 480474.09378176916 699869.9054917897 446871.9203615434 451239.26638547605 442522.63944937446 -194.88121983324027
211 944395.9972875875 480474.09378176916 644061.5016181679 396037.8151984107 400209.8304824505 392020.35338414274 -180.14056406917166
221 944462.9829558101 480474.09378176916 628226.2157044698 388423.113859419 392277.6322588817 384701.06067828083 -164.86587009113316
231 914553.4041743228 480474.09378176916 587626.3968942882 352747.56923796044 356358.8623215176 349182.4902546024 -152.0542221049449
241 885955.0429205786 480474.09378176916 564959.886929997 339904.03939470934 343372.2964154138 336280.6068797561 -158.20029410437093
251 844351.609530143 480474.09378176916 516360.7292831096 304373.18009076285 307505.40405838215 301171.582954583 -137.67967572233616
261 861827.6859924493 480474.09378176916 540346.6641735123 344194.62214242975 347743.76545045304 340632.5877438557 -182.7068651740036
271 826726.831959886 480474.09378176916 506019.34085682034 315073.89727217477 318354.66867908824 311880.811778448 -141.62213680453678
281 816970.9026443227 480474.09378176916 495317.6715995956 297276.56562828587 300583.8602665398 293884.60433195235 -133.23344223031643
291 790324.2435131593 480474.09378176916 459900.26444487105 267980.77145215555 270621.79925772914 265384.8352939665 -137.37117904639706
301 774073.4021036648 480474.09378176916 439115.6108361006 260859.7259863652 263382.86205603374 258361.3469032157 -132.61491338726893
311 763165.6540312291 480474.09378176916 435412.2192476301 246191.33365828637 248679.9390916202 243651.07301251366 -131.56119822838554
321 762333.7284080267 480474.09378176916 426326.08854410495 253890.68016776125 256375.04436826656 251434.53940795694 -136.11247643134567
331 770407.9435875037 480474.09378176916 437810.67598831723 262126.71498182006 264781.1206111464 259476.4354554355 -119.51152995821624
341 735683.9844398084 480474.09378176916 404894.1139017049 239237.08787195955 241565.61416245624 236969.5685551915 -125.68273414363422
351 723374.7559286542 480474.09378176916 387946.8476958403 228676.83289913344 231264.75046376986 226160.5133989755 -140.93709933453448
361 739496.4482010673 480474.09378176916 408988.91631601576 240434.15470621438 242863.9795167351 237951.97723852325 -128.15405492931245
371 710697.6885088943 480474.09378176916 356814.7905419022 216958.23454191675 219155.66834811683 214697.23154873867 -125.34364527684494
381 717359.301198489 480474.09378176916 371175.3030539165 215431.23419032226 217833.93900182357 213068.5719733388 -123.80405919384805
391 689086.7241271142 480474.09378176916 346274.04321498505 201515.86033630496 203413.26077362217 199568.38726993432 -103.07728481567122
401 690412.2440009802 480474.09378176916 345508.454483358 199579.30358954868 201585.36754837653 197544.40385211667 -116.00322071627244
411 692619.1791368399 480474.09378176916 340959.1850046233 190847.86794662275 192773.13410102046 188974.28073504908 -115.23663312901644
421 677004.1703434811 480474.09378176916 330680.87082449935 205055.0152888709 207000.7832175165 203096.38959629982 -109.51150371374553
431 664098.8414268031 480474.09378176916 308200.1706426507 191668.1806794593 193611.22461663623 189755.8451001747 -111.63216214138703
441 652221.0563436311 480474.09378176916 301517.8140682236 178244.59551590926 180056.13037875877 176304.9859829374 -112.18895406797431
451 665766.4577576834 480474.09378176916 311891.44204637664 187583.14940862864 189534.6188275544 185665.6236701434 -102.7454813670127
461 653762.5261274972 480474.09378176916 300147.852781944 174751.9126738902 176505.00570608256 173048.79452709501 -115.11691135398344
471 641320.3354558684 480474.09378176916 290220.48364623816 175953.7224885266 177907.68212303214 174048.26002686113 -113.22082483944337
481 650125.8511784871 480474.09378176916 293938.9068871942 196300.0097824185 198322.1274895415 194321.2125599867 -119.4600755092847
491 649740.2702843171 480474.09378176916 303207.1915167103 166436.4743320891 168136.71822372792 164764.23737400305 -108.67415600022758
501 641034.3337959037 480474.09378176916 288841.833029831 172161.26927804833 173922.1598310797 170343.97895922104 -114.60466009099339
511 645333.0640856476 480474.09378176916 286382.55321602843 172054.7478559585 173870.6390102692 170255.36584696945 -108.38144148511813
521 625720.9740695956 480474.09378176916 264939.43563183484 156503.8164336388 158161.7278496191 154893.48403782092 -101.94437118315524
531 619570.3970304346 480474.09378176916 262807.424507039 168472.25660554404 170196.50798186575 166811.95403406813 -109.90561640148432
541 611023.0320617189 480474.09378176916 249530.22989473204 147341.79375065473 148757.74686962136 145887.99499151594 -103.44013711942605
551 612566.3685060241 480474.09378176916 250337.23440289218 178438.09960363182 180331.81952425072 176554.19161594598 -114.05235426846832
561 609880.8949033753 480474.09378176916 247534.59298602777 163742.18466883863 165367.8230229449 162122.6540565201 -100.39348248444452
571 602201.0508630353 480474.09378176916 237331.02269588131 137581.46270912534 139073.20003519702 136190.2313930857 -101.3307214283088
581 618060.8437461196 480474.09378176916 259472.3387917363 169980.55033828298 171723.33305399463 168316.91247263638 -110.76037784780034
591 612042.8916161371 480474.09378176916 245016.0603391109 146464.29133123468 147959.9669939396 144971.29129039342 -107.57369861689138
601 606248.401176181 480474.09378176916 246947.6550253554 152199.61441333545 153758.6984393449 150643.05250343855 -107.92112986908715
611 599100.0854684947 480474.09378176916 237040.9781608883 137110.6593058613 138512.18147694538 135712.68505530254 -97.4775687194911
621 596034.2235122067 480474.09378176916 235684.2531719844 143668.31564214622 145090.90423338144 142234.9986582421 -94.27623568777403
631 586279.4698069486 480474.09378176916 222157.44896649668 129125.24438085964 130503.32917336411 127797.49555496285 -97.05945719070594
641 585417.9756228526 480474.09378176916 215902.2412476043 127159.88841985019 128448.22145901748 125877.96216860105 -92.43922451298215
651 591987.6027687128 480474.09378176916 225630.51505904543 130445.33306490483 131819.6337789916 129151.47439909179 -102.51283051425418
661 579773.6709382554 480474.09378176916 208906.65991834784 139809.5523274777 141306.3410168023 138321.3106858269 -110.7029027267211
671 578047.0438991555 480474.09378176916 209254.6520189746 122716.54434674376 123971.58784186766 121466.50786219047 -92.2438722838337
681 589686.8195899399 480474.09378176916 221521.1603643204 124777.70882298326 126085.86439262032 123386.73070750998 -98.61024648667876
691 577934.9134430948 480474.09378176916 206909.86355575128 121869.06871732243 123065.78783163261 120669.91071753911 -93.05727521219211
701 586703.9083799828 480474.09378176916 217174.28877464854 128239.15681401009 129617.55658528741 126880.4328221744 -105.01979049858892
711 579922.1576964455 480474.09378176916 210949.9567636268 128450.35840822752 129733.73714452272 127177.58407923474 -96.49359409684739
721 585294.1372376508 480474.09378176916 214943.2598159719 131839.4632385694 133165.0585027608 130509.01395407993 -94.85000783220792
731 577640.2983065121 480474.09378176916 203127.51409241467 121850.69358075337 123062.81523268424 120658.09695819467 -96.85840242819003
741 564489.6859673199 480474.09378176916 190403.26422686872 126964.38925756239 128296.2310206932 125594.6421162047 -99.56131062523296
751 564872.8301176769 480474.09378176916 193497.52341573994 112282.81659261232 113455.27092899977 111113.58786906063 -94.4334169391015
761 582240.2808231472 480474.09378176916 212696.37398941634 128005.4713288414 129339.67619414876 126728.85084796426 -106.39018842480198
771 568161.5485489859 480474.09378176916 195827.0553067921 123618.23730971452 124862.53277699825 122410.75566666908 -94.46024758378485
781 559509.8410418438 480474.09378176916 181742.11067091793 107572.4725374282 108657.60486761357 106527.39796252786 -97.56615228241992
791 556598.4643762982 480474.09378176916 181364.17335665517 106042.21332929142 107002.57133979595 105093.64919923383 -90.07778433769062
801 554349.8033900042 480474.09378176916 179117.82778622393 101452.01287489934 102406.50723184606 100477.43364268623 -96.86650498717279
811 573074.6417335978 480474.09378176916 194856.34142395065 119583.63530908621 120928.0947143417 118238.3962381236 -98.43435009242336
821 566823.8120289209 480474.09378176916 190387.97746637545 123369.63956476924 124556.87715811524 122224.79677338577 -95.34313162910988
831 558209.9828496539 480474.09378176916 182294.34059590296 110425.96122060224 111614.79305092855 109291.47210540029 -97.3105019768847
841 555418.1400690766 480474.09378176916 179474.10876486564 102503.21059506176 103580.5484843663 101421.08958145925 -86.94773642726835
851 551460.9861188441 480474.09378176916 173253.4334744287 101993.5412074297 103076.54344188019 100899.27636231897 -87.6363633687057
861 550650.940199613 480474.09378176916 174783.57624518918 105623.47847084292 106686.823350165 104520.14306159329 -91.17591477277585
871 554666.8189707398 480474.09378176916 174992.74322023636 102262.8883460622 103264.59402683414 101238.69707866531 -92.41455680084448
881 552752.0138414669 480474.09378176916 172276.4065583612 96179.08391734774 97053.47492594666 95263.67231452501 -91.95120503637781
891 559054.8779926815 480474.09378176916 179492.5489860001 127901.855264179 129249.13123677272 126520.09194980405 -103.1971706862252
901 555577.4793811338 480474.09378176916 173968.4267979014 109015.96943358232 110106.04485425923 107886.12859345353 -92.23529693202408
911 548875.0415801608 480474.09378176916 167580.91667788898 102695.57468481021 103738.56510980052 101591.16507719217 -89.9476290757481
921 561714.0541909517 480474.09378176916 179860.3015313783 105083.5191638665 106173.13325808602 103935.45727633285 -85.19598298512517
931 552261.6463064001 480474.09378176916 169026.5546235466 115231.83756279411 116457.27250064406 114057.22731122821 -94.33469868629504
941 542869.447917706 480474.09378176916 163871.32736674897 99171.27499028409 100290.17610055735 98136.48796917548 -95.28150666204877
951 539211.4246670543 480474.09378176916 157663.38615036674 89597.689808057 90585.60655365851 88690.05300220528 -84.59406648713613
961 544245.6915534828 480474.09378176916 162313.7551812732 98059.545092071 99077.44414769683 97066.91727541214 -84.99045779147849
971 539713.3132501462 480474.09378176916 153669.81993282324 88887.41299397234 89834.5067768502 87981.3152551198 -83.95916079522355
981 543606.3652183685 480474.09378176916 160337.15805349936 96405.48773279462 97374.01878384523 95439.30255108044 -92.39933820786285
991 537198.9355769076 480474.09378176916 153271.5303904911 89622.61278696201 90474.40842183966 88744.39550395442 -90.29608167626111


==> data/simulation/quadratic_softpluschol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 3.7604763470062013e9 1.32149916684253e6 3.765366017574724e9 9.834687179989676e8 9.995422808971982e8 9.67782567456268e8 -375831.07642181945
11 7.114755635641699e7 1.32149916684253e6 7.201472077213703e7 2.1782600434393853e7 2.2083579228298705e7 2.148816101798036e7 -8193.47658628371
21 1.849744509134792e7 1.32149916684253e6 1.7876302418099884e7 5.76483190120504e6 5.82246995893298e6 5.707716974410635e6 -1928.8775919128384
31 1.1941988515353989e7 1.32149916684253e6 1.1186328512810875e7 3.394265964379969e6 3.4334430439968607e6 3.3558970962562445e6 -1156.3754381345846
41 8.535809642344609e6 1.32149916684253e6 7.655892326411342e6 2.416785910494714e6 2.4425018440917106e6 2.390516487865643e6 -798.745691913805
51 6.63838057453334e6 1.32149916684253e6 5.882581091914635e6 1.9234477797057836e6 1.9426578669230286e6 1.905056333148258e6 -717.2864512566533
61 5.556822528660592e6 1.32149916684253e6 4.810685147687478e6 1.466518848709583e6 1.4810747593048993e6 1.4518340705602549e6 -470.2797258732912
71 5.051904329720106e6 1.32149916684253e6 4.18538084025781e6 1.2477466991790964e6 1.260671690301529e6 1.2343821508339474e6 -419.35318021169746
81 4.363101089833633e6 1.32149916684253e6 3.438804468887358e6 986628.9261708515 997206.1918358355 976191.744379682 -320.6214950494374
91 4.143151645754003e6 1.32149916684253e6 3.2193924118798627e6 970204.5219403661 980153.102218836 960517.1600258774 -348.3159571055937
101 3.746908557271322e6 1.32149916684253e6 2.830246653878851e6 865531.4688741891 873936.1859111694 856751.6045181996 -298.3039749370389
111 3.6185411711611184e6 1.32149916684253e6 2.723030739735841e6 795694.5296993444 803432.7125102337 787389.37470419 -293.51053315505663
121 3.2891118973487886e6 1.32149916684253e6 2.3950205494861286e6 715519.3630054714 723328.9361861187 707712.748810811 -256.78406879746115
131 3.199138075530649e6 1.32149916684253e6 2.2636113254902977e6 698866.1491049665 705943.8649471048 691496.5767522325 -298.2712814370842
141 2.8836523456430594e6 1.32149916684253e6 1.9373953036420934e6 571185.023933567 577640.5268938513 564940.9727814707 -195.59806458889247
151 2.877686927629958e6 1.32149916684253e6 1.964121879853271e6 624146.1690333146 630306.4438097217 617875.1787001026 -223.4891170084161
161 2.6889359211150073e6 1.32149916684253e6 1.7234072646573498e6 537754.3498199692 543665.0447735087 531929.1089639639 -205.13348569686923
171 2.619771466861332e6 1.32149916684253e6 1.6489190742866509e6 538408.1267264182 543950.8310817287 533042.3461169996 -191.6949966903171
181 2.515595931288839e6 1.32149916684253e6 1.5381066516229718e6 450209.421911142 454847.18326521013 445516.10041074996 -191.92404193553043
191 2.501248284356095e6 1.32149916684253e6 1.4944017036712521e6 473417.6285976509 478252.2093128381 468696.3449806176 -205.36610002903825
201 2.3797700419747774e6 1.32149916684253e6 1.3998464476772237e6 446871.9203615434 451239.26638547605 442522.63944937446 -194.88121983324027
211 2.249185414107429e6 1.32149916684253e6 1.2876074799485942e6 396037.8151984107 400209.8304824505 392020.35338414274 -180.14056406917166
221 2.249322149412855e6 1.32149916684253e6 1.2560067776152163e6 388423.113859419 392277.6322588817 384701.06067828083 -164.86587009113316
231 2.189513225281574e6 1.32149916684253e6 1.1745293778100996e6 352747.56923796044 356358.8623215176 349182.4902546024 -152.0542221049449
241 2.1323128762575504e6 1.32149916684253e6 1.1299297920660318e6 339904.03939470934 343372.2964154138 336280.6068797561 -158.20029410437093
251 2.0491206187989067e6 1.32149916684253e6 1.0323932046678121e6 304373.18009076285 307505.40405838215 301171.582954583 -137.67967572233616
261 2.0840399129970707e6 1.32149916684253e6 1.0799932099893573e6 344194.62214242975 347743.76545045304 340632.5877438557 -182.7068651740036
271 2.0138467659403724e6 1.32149916684253e6 1.0119597688166412e6 315073.89727217477 318354.66867908824 311880.811778448 -141.62213680453678
281 1.9943421112830741e6 1.32149916684253e6 990374.6968794421 297276.56562828587 300583.8602665398 293884.60433195235 -133.23344223031643
291 1.9410672679616618e6 1.32149916684253e6 920249.3534455318 267980.77145215555 270621.79925772914 265384.8352939665 -137.37117904639706
301 1.9085640563299e6 1.32149916684253e6 878599.1432683269 260859.7259863652 263382.86205603374 258361.3469032157 -132.61491338726893
311 1.886756229072549e6 1.32149916684253e6 870324.2296713578 246191.33365828637 248679.9390916202 243651.07301251366 -131.56119822838554
321 1.8850785278248298e6 1.32149916684253e6 852390.3581154307 253890.68016776125 256375.04436826656 251434.53940795694 -136.11247643134567
331 1.9012179581517489e6 1.32149916684253e6 875431.5425593484 262126.71498182006 264781.1206111464 259476.4354554355 -119.51152995821624
341 1.831780065158298e6 1.32149916684253e6 809639.5273138364 239237.08787195955 241565.61416245624 236969.5685551915 -125.68273414363422
351 1.8071652062497817e6 1.32149916684253e6 775532.964126806 228676.83289913344 231264.75046376986 226160.5133989755 -140.93709933453448
361 1.839397272821908e6 1.32149916684253e6 817312.5662281425 240434.15470621438 242863.9795167351 237951.97723852325 -128.15405492931245
371 1.781811218316258e6 1.32149916684253e6 713223.9780454037 216958.23454191675 219155.66834811683 214697.23154873867 -125.34364527684494
381 1.7951359604725812e6 1.32149916684253e6 742217.4505895951 215431.23419032226 217833.93900182357 213068.5719733388 -123.80405919384805
391 1.7385928706595558e6 1.32149916684253e6 692962.4693203373 201515.86033630496 203413.26077362217 199568.38726993432 -103.07728481567122
401 1.7412466149976347e6 1.32149916684253e6 691352.6532817864 199579.30358954868 201585.36754837653 197544.40385211667 -116.00322071627244
411 1.745664946533564e6 1.32149916684253e6 681920.0913801733 190847.86794662275 192773.13410102046 188974.28073504908 -115.23663312901644
421 1.7144155433894927e6 1.32149916684253e6 662006.2949478333 205055.0152888709 207000.7832175165 203096.38959629982 -109.51150371374553
431 1.688613695893294e6 1.32149916684253e6 616337.7539829811 191668.1806794593 193611.22461663623 189755.8451001747 -111.63216214138703
441 1.6648709870576167e6 1.32149916684253e6 603064.333433034 178244.59551590926 180056.13037875877 176304.9859829374 -112.18895406797431
451 1.6919470464243563e6 1.32149916684253e6 623947.0058959541 187583.14940862864 189534.6188275544 185665.6236701434 -102.7454813670127
461 1.6679497956696367e6 1.32149916684253e6 599984.1027076716 174751.9126738902 176505.00570608256 173048.79452709501 -115.11691135398344
471 1.6430577285467354e6 1.32149916684253e6 580486.1315400791 175953.7224885266 177907.68212303214 174048.26002686113 -113.22082483944337
481 1.660649623469693e6 1.32149916684253e6 588081.7209423208 196300.0097824185 198322.1274895415 194321.2125599867 -119.4600755092847
491 1.6599048128622738e6 1.32149916684253e6 606733.933589764 166436.4743320891 168136.71822372792 164764.23737400305 -108.67415600022758
501 1.642485538119148e6 1.32149916684253e6 577799.0343261169 172161.26927804833 173922.1598310797 170343.97895922104 -114.60466009099339
511 1.6510806143471608e6 1.32149916684253e6 572086.1954286306 172054.7478559585 173870.6390102692 170255.36584696945 -108.38144148511813
521 1.6118680031903195e6 1.32149916684253e6 529958.683102956 156503.8164336388 158161.7278496191 154893.48403782092 -101.94437118315524
531 1.5995504969634963e6 1.32149916684253e6 525393.2509536886 168472.25660554404 170196.50798186575 166811.95403406813 -109.90561640148432
541 1.582477910551255e6 1.32149916684253e6 498774.6277879962 147341.79375065473 148757.74686962136 145887.99499151594 -103.44013711942605
551 1.5855292064364746e6 1.32149916684253e6 500288.4775965354 178438.09960363182 180331.81952425072 176554.19161594598 -114.05235426846832
561 1.580169120152908e6 1.32149916684253e6 494901.15198533307 163742.18466883863 165367.8230229449 162122.6540565201 -100.39348248444452
571 1.564839102929583e6 1.32149916684253e6 474647.97827136755 137581.46270912534 139073.20003519702 136190.2313930857 -101.3307214283088
581 1.596522920825322e6 1.32149916684253e6 518822.25032249413 169980.55033828298 171723.33305399463 168316.91247263638 -110.76037784780034
591 1.5845106898416409e6 1.32149916684253e6 489762.496344919 146464.29133123468 147959.9669939396 144971.29129039342 -107.57369861689138
601 1.572912242726639e6 1.32149916684253e6 494122.1512783234 152199.61441333545 153758.6984393449 150643.05250343855 -107.92112986908715
611 1.5586293823950796e6 1.32149916684253e6 474273.7515572474 137110.6593058613 138512.18147694538 135712.68505530254 -97.4775687194911
621 1.5524884291311114e6 1.32149916684253e6 471506.0574440898 143668.31564214622 145090.90423338144 142234.9986582421 -94.27623568777403
631 1.5329952792367446e6 1.32149916684253e6 444400.82786882465 129125.24438085964 130503.32917336411 127797.49555496285 -97.05945719070594
641 1.5312710940262745e6 1.32149916684253e6 431435.616878636 127159.88841985019 128448.22145901748 125877.96216860105 -92.43922451298215
651 1.544407366539256e6 1.32149916684253e6 451055.4520784743 130445.33306490483 131819.6337789916 129151.47439909179 -102.51283051425418
661 1.5199608465145032e6 1.32149916684253e6 417599.51475637 139809.5523274777 141306.3410168023 138321.3106858269 -110.7029027267211
671 1.5165357534307824e6 1.32149916684253e6 418718.65035555226 122716.54434674376 123971.58784186766 121466.50786219047 -92.2438722838337
681 1.539809069826698e6 1.32149916684253e6 443096.541757508 124777.70882298326 126085.86439262032 123386.73070750998 -98.61024648667876
691 1.5163041754029533e6 1.32149916684253e6 413881.9437029499 121869.06871732243 123065.78783163261 120669.91071753911 -93.05727521219211
701 1.533830826993496e6 1.32149916684253e6 434074.6602688964 128239.15681401009 129617.55658528741 126880.4328221744 -105.01979049858892
711 1.520269205618993e6 1.32149916684253e6 421514.6392304752 128450.35840822752 129733.73714452272 127177.58407923474 -96.49359409684739
721 1.5310081193303135e6 1.32149916684253e6 429436.46925003064 131839.4632385694 133165.0585027608 130509.01395407993 -94.85000783220792
731 1.515708782500939e6 1.32149916684253e6 405977.41611176444 121850.69358075337 123062.81523268424 120658.09695819467 -96.85840242819003
741 1.489400876451455e6 1.32149916684253e6 380618.8396855727 126964.38925756239 128296.2310206932 125594.6421162047 -99.56131062523296
751 1.4901855815902755e6 1.32149916684253e6 386598.5645296004 112282.81659261232 113455.27092899977 111113.58786906063 -94.4334169391015
761 1.5248987501104884e6 1.32149916684253e6 425972.7100759723 128005.4713288414 129339.67619414876 126728.85084796426 -106.39018842480198
771 1.4967480387432845e6 1.32149916684253e6 391889.3182697791 123618.23730971452 124862.53277699825 122410.75566666908 -94.46024758378485
781 1.4794611303378358e6 1.32149916684253e6 363291.7418336075 107572.4725374282 108657.60486761357 106527.39796252786 -97.56615228241992
791 1.4736376335816232e6 1.32149916684253e6 362830.9414512448 106042.21332929142 107002.57133979595 105093.64919923383 -90.07778433769062
801 1.4691480001446435e6 1.32149916684253e6 358434.5526205151 101452.01287489934 102406.50723184606 100477.43364268623 -96.86650498717279
811 1.506574033139331e6 1.32149916684253e6 389837.7637619143 119583.63530908621 120928.0947143417 118238.3962381236 -98.43435009242336
821 1.4940646995823984e6 1.32149916684253e6 380462.4781774558 123369.63956476924 124556.87715811524 122224.79677338577 -95.34313162910988
831 1.4768521152996353e6 1.32149916684253e6 364149.27056257153 110425.96122060224 111614.79305092855 109291.47210540029 -97.3105019768847
841 1.4712789101311602e6 1.32149916684253e6 359077.93667600525 102503.21059506176 103580.5484843663 101421.08958145925 -86.94773642726835
851 1.4633631508825435e6 1.32149916684253e6 346331.78787296254 101993.5412074297 103076.54344188019 100899.27636231897 -87.6363633687057
861 1.4617387549866093e6 1.32149916684253e6 349446.8890030631 105623.47847084292 106686.823350165 104520.14306159329 -91.17591477277585
871 1.4697747019593236e6 1.32149916684253e6 350045.89870966267 102262.8883460622 103264.59402683414 101238.69707866531 -92.41455680084448
881 1.465952940464815e6 1.32149916684253e6 344985.0660900206 96179.08391734774 97053.47492594666 95263.67231452501 -91.95120503637781
891 1.4785148229357593e6 1.32149916684253e6 359249.0100811675 127901.855264179 129249.13123677272 126520.09194980405 -103.1971706862252
901 1.4715809641356715e6 1.32149916684253e6 348534.5169368787 109015.96943358232 110106.04485425923 107886.12859345353 -92.23529693202408
911 1.4581861698030173e6 1.32149916684253e6 334765.5360248487 102695.57468481021 103738.56510980052 101591.16507719217 -89.9476290757481
921 1.4838620743164031e6 1.32149916684253e6 360235.8597058402 105083.5191638665 106173.13325808602 103935.45727633285 -85.19598298512517
931 1.4649396854328685e6 1.32149916684253e6 337559.41088756383 115231.83756279411 116457.27250064406 114057.22731122821 -94.33469868629504
941 1.4461744963593988e6 1.32149916684253e6 327184.6378235355 99171.27499028409 100290.17610055735 98136.48796917548 -95.28150666204877
951 1.4388732290530861e6 1.32149916684253e6 315508.2708114559 89597.689808057 90585.60655365851 88690.05300220528 -84.59406648713613
961 1.4489273691472234e6 1.32149916684253e6 324643.7697527585 98059.545092071 99077.44414769683 97066.91727541214 -84.99045779147849
971 1.4398766494098443e6 1.32149916684253e6 307041.1034588872 88887.41299397234 89834.5067768502 87981.3152551198 -83.95916079522355
981 1.4476494562012258e6 1.32149916684253e6 320657.0021639826 96405.48773279462 97374.01878384523 95439.30255108044 -92.39933820786285
991 1.434844075792611e6 1.32149916684253e6 306211.67967880727 89622.61278696201 90474.40842183966 88744.39550395442 -90.29608167626111


==> data/simulation/quadratic_softplusmf_boundedentropybound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.178300516397273e9 301161.32628363644 1.1798341135391695e9 3.731425103908037e8 3.7406089095859325e8 3.722355126620501e8 -375831.07642181945
11 9.56325470833749e6 301161.32628363644 9.48964899394014e6 1.8285244202659004e6 1.8440808034552638e6 1.813037584104767e6 -3287.3070487974933
21 4.296335321717547e6 301161.32628363644 4.1731986654096707e6 602039.643758459 607287.2122898876 596714.3281835571 -1311.879895320213
31 2.6885662116943663e6 301161.32628363644 2.546974500206075e6 313412.5620257523 316677.48329601117 310176.0091652123 -777.5186876951907
41 2.0042170376803174e6 301161.32628363644 1.851435684660983e6 203753.15312085426 205830.3275778115 201622.90728257576 -658.8487994593479
51 1.61229196893939e6 301161.32628363644 1.4821461438642747e6 155573.60367282122 157156.52380172117 154077.26770583115 -583.8420856906572
61 1.3588923320572472e6 301161.32628363644 1.2176455552930112e6 128597.68560537371 129960.58958065494 127246.0209486016 -420.38864088542846
71 1.1699788935301525e6 301161.32628363644 1.0123083677011053e6 102705.31277803307 103788.5139826141 101586.11428830311 -321.9360766408639
81 1.049750371135991e6 301161.32628363644 881811.9096740234 82019.38307364256 82967.9939973953 81083.75974360332 -276.8174133394093
91 946587.1552521824 301161.32628363644 780361.9876966286 81483.28557454782 82441.60675296086 80567.53331810267 -258.8988153641678
101 860895.7360449932 301161.32628363644 691700.6636381887 64535.402339877066 65216.54588481992 63854.28782661737 -253.28851338507323
111 806045.0750780415 301161.32628363644 633735.1141929486 63702.108699059245 64398.43790273571 62968.607199980244 -219.51112498001552
121 753723.9764319671 301161.32628363644 585788.5733360667 54576.01264756765 55233.87897626672 53942.16475440026 -208.3879159398024
131 708804.8298330042 301161.32628363644 532896.7273364405 48987.86435139488 49549.12318781069 48394.0513885376 -223.03952509238997
141 667465.5139627019 301161.32628363644 484820.11438351317 43284.45101490755 43837.933248146815 42729.94362814453 -162.89462001867793
151 636481.6861615053 301161.32628363644 454441.53237663355 40806.936058330895 41260.16828487956 40338.093225816934 -190.21346434905874
161 611188.2834774838 301161.32628363644 423243.02306316537 38548.739212279346 39023.43425497563 38077.56376080125 -171.05582132034561
171 585154.10182196 301161.32628363644 397321.7146167077 35552.80949765286 35982.00792618122 35143.29103670355 -169.70345859419177
181 564691.4207906526 301161.32628363644 373509.00711132574 33871.424586411296 34259.605641630216 33481.962704355756 -156.4103112244646
191 547352.797288649 301161.32628363644 350478.07627839735 28509.180801533235 28866.104196112465 28160.595052221768 -179.1269151498079
201 531313.0669949944 301161.32628363644 338077.15790506906 30862.39397558498 31212.075560996247 30513.50312648785 -164.2752918919851
211 516066.74047159834 301161.32628363644 323310.76664760977 28849.737592190755 29184.30249635876 28517.673425719946 -160.484226153288
221 501524.9232117182 301161.32628363644 304379.9967096175 26428.904810660726 26714.992299836274 26151.6978525062 -142.71696663088545
231 491862.48751982755 301161.32628363644 288350.4064145808 26718.4690761336 27039.2272035626 26387.621565275287 -132.92921818249792
241 482163.667388018 301161.32628363644 283062.37218447874 25076.402763914477 25371.839250496094 24767.516869199586 -130.70504071932166
251 470461.38341246103 301161.32628363644 264626.87713196856 22428.60007850704 22718.728555943213 22139.24380950948 -126.69979833387387
261 464057.7403858641 301161.32628363644 263239.4580884774 22739.118565990804 23006.8135838012 22475.98922209787 -142.77988320361592
271 452881.26802668197 301161.32628363644 249305.99273156765 23493.178550932957 23785.86006570843 23207.432138999124 -127.03167095069944
281 446569.5821176837 301161.32628363644 243047.2802540575 18974.146833670286 19212.720774923837 18728.39405262469 -118.25210953568384
291 440711.3403164514 301161.32628363644 234470.17466346605 20159.019224439904 20387.30379867683 19931.524011823003 -119.04540865193314
301 434243.3181819266 301161.32628363644 224789.04933875188 19906.434315553885 20148.50692267888 19665.321369842677 -115.62602170621415
311 426308.3815095308 301161.32628363644 220041.74230944732 17365.479873507364 17581.624555920105 17141.51280905006 -114.87398152800012
321 420593.7081833619 301161.32628363644 209729.23491583669 17333.42290179055 17537.89349479536 17134.233438162835 -111.04726756416156
331 414895.29429078917 301161.32628363644 206728.9022735114 17388.246390084438 17602.937766666615 17175.527122353997 -104.65547004510984
341 411781.9295897046 301161.32628363644 204118.4435315257 16997.525760518314 17190.38184035193 16803.85515588853 -107.84655037813985
351 406212.3958962562 301161.32628363644 196659.28888847938 15643.817808092408 15855.440739364198 15438.731933127576 -118.735517820003
361 402164.3114587526 301161.32628363644 191271.1656166696 16938.66017057626 17148.02111010701 16730.518391075468 -106.92446197909085
371 399382.5783178713 301161.32628363644 179137.43140195642 15892.293026228095 16093.650058487667 15691.564162113818 -108.11557984259905
381 392783.6471167055 301161.32628363644 178009.15512225125 13956.652079601014 14147.996539204587 13769.266686514748 -102.76799670874837
391 389965.34255181573 301161.32628363644 175558.94301958976 13856.960120051957 14020.360343390208 13693.190677463943 -98.34094272198583
401 386460.8838273414 301161.32628363644 168276.02154072426 14601.409899729115 14779.340111860933 14424.080738941651 -102.38604411574735
411 384578.818357576 301161.32628363644 165953.21128219884 13224.712606454139 13385.797224122589 13064.741574085181 -98.50030085549075
421 380620.90492638387 301161.32628363644 163840.88736099968 12615.939259499019 12764.676393735244 12473.264529497204 -102.77862475077745
431 376801.58186408866 301161.32628363644 155272.93716751863 12790.716291260023 12939.521366867044 12644.160230114114 -103.37071420276969
441 373453.50570940215 301161.32628363644 152866.45957169757 12171.682283142327 12324.621442638734 12010.102934781447 -95.82541608068274
451 372257.3562513237 301161.32628363644 151824.42309515795 13077.032338836612 13243.313593356595 12915.384398593387 -97.20053427028338
461 369166.4519729682 301161.32628363644 148595.36382483944 12211.068945291536 12363.364891734242 12062.819028903066 -100.54192125707146
471 367111.2945929133 301161.32628363644 146324.06952854048 12175.303826454567 12353.862102184743 12002.834381628893 -101.2653533022652
481 364531.30594366626 301161.32628363644 142921.64223387121 10886.91072793265 11018.910216514718 10756.205937074437 -97.87311333250761
491 364283.60970344866 301161.32628363644 144915.017467762 11623.942208164159 11775.905156897761 11473.725315426227 -94.2579378872469
501 363789.24375032715 301161.32628363644 140813.3272414724 11566.170195307044 11705.903715635202 11427.84909761766 -98.30879927407199
511 360177.0434102777 301161.32628363644 135931.55000231625 12094.002685905996 12239.564500354318 11947.131247458321 -94.51306573524795
521 359513.5692910991 301161.32628363644 135225.07195101512 11336.79250693703 11479.934875259687 11199.21403517101 -90.73925243002304
531 356317.9904279228 301161.32628363644 133207.57980353216 12413.137999309358 12564.960757841964 12269.781484186073 -98.5150080995337
541 354269.80095091474 301161.32628363644 127561.20529680306 10492.91938318534 10622.971069913985 10358.774938739542 -93.86422769072352
551 352941.9460359186 301161.32628363644 128047.71112883853 11006.175051688124 11149.675405206537 10866.185507525173 -103.67398181022065
561 351052.0527829828 301161.32628363644 123797.49788195541 10456.461835950891 10580.872597927857 10329.034039622742 -98.00014263625776
571 349710.6529208899 301161.32628363644 121866.96269231902 10087.925307747579 10215.036021151269 9966.871469636386 -90.08860638537128
581 348982.3882123825 301161.32628363644 122060.09440319045 11331.929145775915 11468.40837687082 11197.49698482414 -93.83536080373658
591 347044.2782351245 301161.32628363644 118961.73484750917 9839.934544852738 9964.820116399906 9715.726047343578 -91.31327758435228
601 346689.56234456424 301161.32628363644 120608.56726539008 10038.292359685895 10170.805504570611 9906.53148376592 -95.99812918911573
611 343721.1775391097 301161.32628363644 116836.85940304378 9029.437604363628 9136.969599496553 8922.684770912054 -91.60533449747714
621 342664.9434646028 301161.32628363644 115285.85576181783 9613.517444026329 9726.153824393508 9504.095121136208 -88.10664226200103
631 342169.26809125755 301161.32628363644 113688.24979605764 9328.460132192758 9446.343934202583 9210.452598028241 -89.28312337902278
641 341370.0139681761 301161.32628363644 110102.52798756034 9168.507527534275 9286.7177283988 9052.11567978789 -86.97730720243487
651 340536.1402616771 301161.32628363644 110384.17198597046 8960.998911295383 9068.256265549548 8855.493366243601 -92.3701298141464
661 338315.4297280909 301161.32628363644 106663.11397358148 8706.445285275397 8815.929811249014 8599.91102540405 -101.47548688647782
671 337719.4728065477 301161.32628363644 106165.55944251652 9139.449506987785 9255.114280227657 9023.757624725642 -86.9634377152245
681 336978.2165465942 301161.32628363644 106599.92125979566 8309.5516259967 8413.437601441283 8202.560421805545 -83.89607946043887
691 336282.5743885551 301161.32628363644 104733.38730572937 9123.601459236548 9231.974535462226 9010.65042819107 -82.90955127253531
701 335489.4221848111 301161.32628363644 102711.32150333124 8676.865868691551 8786.429598637522 8568.641523996903 -92.72215639185455
711 334033.85310236795 301161.32628363644 103391.68955508374 7884.936174364912 7982.4143106611955 7788.129094339255 -87.3683967204643
721 334157.29685889574 301161.32628363644 102172.47110543617 7751.648263050542 7840.342338610005 7662.825449332649 -88.61216214831956
731 332605.19609472255 301161.32628363644 98089.95491951719 8221.935970596252 8324.678714344118 8119.277298922103 -88.1163807400153
741 331563.2772227178 301161.32628363644 97332.887632181 7442.795442625094 7538.12403780467 7349.08426175579 -92.32039478928812
751 331368.12143308326 301161.32628363644 98311.59700653664 7951.533452197082 8054.450365776959 7848.081918180129 -86.50608951781925
761 331678.28795783914 301161.32628363644 98074.299314977 8798.068146149493 8909.156060368776 8688.92371021357 -91.11204012501776
771 329751.24793356727 301161.32628363644 97071.03969682918 7476.900843070584 7567.523438559569 7387.1330647429995 -86.24027417140033
781 328940.0803952478 301161.32628363644 93711.54641998085 7372.782957660953 7466.923106564458 7282.837175456839 -86.35535513973045
791 329540.6220353671 301161.32628363644 93306.38895237133 7578.519248560091 7664.025344845946 7492.778117075609 -82.77008090219823
801 328945.16021743976 301161.32628363644 92642.28521825388 7004.698951374109 7095.564835448733 6913.623210926351 -87.98042099262577
811 327676.4211054823 301161.32628363644 90922.24557012004 7041.361599904073 7134.489876478629 6948.298336954635 -88.46205344856392
821 326949.45367340726 301161.32628363644 90292.3893779867 7626.084336993222 7717.637260472023 7537.065850455725 -92.63087145155887
831 325703.2643228265 301161.32628363644 89460.92593268285 7979.879146854783 8082.411674433779 7884.601920894044 -88.71804357352553
841 325560.7732993773 301161.32628363644 88948.22051781854 7173.944957893928 7264.828132581251 7079.608859832718 -80.81288012441135
851 325570.5099183776 301161.32628363644 88730.95103334723 7095.608734826735 7187.512314202101 7001.614387246918 -82.65638789437922
861 324744.83279510774 301161.32628363644 87699.44209396759 7129.235586942633 7219.54236449946 7036.155414901317 -85.32411331442404
871 324097.04828117415 301161.32628363644 86192.4358804482 6420.011623961307 6495.149802047784 6343.651946445472 -84.74761794622296
881 324078.07135075773 301161.32628363644 85728.9202328476 6702.631189320929 6783.632374273676 6620.420986001966 -83.73920494240609
891 323892.78757749376 301161.32628363644 85481.95656156604 7660.729872858147 7751.109759936391 7568.732207731727 -92.5112168112558
901 323724.0654839785 301161.32628363644 84979.30665423699 7608.109322551724 7702.590637110578 7509.88934799602 -86.30414300008472
911 322270.2088798666 301161.32628363644 83898.15789665327 6699.836870581349 6782.30395809377 6614.1517281442575 -85.5620716199648
921 322286.9480950687 301161.32628363644 83754.23372502795 7200.76836770256 7291.080739435418 7104.596092843753 -79.64675150660014
931 320544.85945371474 301161.32628363644 81085.35808263179 6766.876616867785 6848.3742003083535 6687.240186489097 -86.42121935967722
941 321279.8220461262 301161.32628363644 82670.04059194679 7002.367122651406 7099.242005289036 6912.656187522611 -87.31313962523794
951 320661.35396242834 301161.32628363644 80864.43888206877 6579.072515107572 6666.1914263852 6497.192957414024 -79.62178326046919
961 319883.11130464287 301161.32628363644 80022.33216086628 6579.832518834807 6663.026029747346 6497.474035911754 -80.8731738375576
971 319414.84768720303 301161.32628363644 78210.66411607814 6435.531802929791 6515.914505364916 6357.715950631903 -79.10094617654244
981 319876.02647076175 301161.32628363644 79353.4430885176 7126.861104356673 7211.667409997726 7044.896250589652 -85.07413278351342
991 318692.7472893782 301161.32628363644 78015.99026841644 6490.1675021115025 6569.556601575947 6411.037519404435 -84.85361263359954


==> data/simulation/quadratic_softplusmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 2.35707326485353e9 828316.1296720838 2.3601381120379343e9 3.731425103908037e8 3.7406089095859325e8 3.722355126620501e8 -375831.07642181945
11 1.9353532923203234e7 828316.1296720838 1.8987372925514393e7 1.8285244202659004e6 1.8440808034552638e6 1.813037584104767e6 -3287.3070487974933
21 8.819021226936318e6 828316.1296720838 8.347435868229903e6 602039.643758459 607287.2122898876 596714.3281835571 -1311.879895320213
31 5.6033071171767395e6 828316.1296720838 5.093876366620768e6 313412.5620257523 316677.48329601117 310176.0091652123 -777.5186876951907
41 4.234548673669202e6 828316.1296720838 3.7030683313808558e6 203753.15312085426 205830.3275778115 201622.90728257576 -658.8487994593479
51 3.450646120631408e6 828316.1296720838 2.964662074146265e6 155573.60367282122 157156.52380172117 154077.26770583115 -583.8420856906572
61 2.943808073511605e6 828316.1296720838 2.4345200843667113e6 128597.68560537371 129960.58958065494 127246.0209486016 -420.38864088542846
71 2.5659682632086603e6 828316.1296720838 2.0245435785469613e6 102705.31277803307 103788.5139826141 101586.11428830311 -321.9360766408639
81 2.325519954549154e6 828316.1296720838 1.7632037732554567e6 82019.38307364256 82967.9939973953 81083.75974360332 -276.8174133394093
91 2.1191450184026416e6 828316.1296720838 1.560686671264103e6 81483.28557454782 82441.60675296086 80567.53331810267 -258.8988153641678
101 1.9477812718329022e6 828316.1296720838 1.3831822720826205e6 64535.402339877066 65216.54588481992 63854.28782661737 -253.28851338507323
111 1.8380566500582923e6 828316.1296720838 1.2673895107418743e6 63702.108699059245 64398.43790273571 62968.607199980244 -219.51112498001552
121 1.7334237488332202e6 828316.1296720838 1.1717417258317566e6 54576.01264756765 55233.87897626672 53942.16475440026 -208.3879159398024
131 1.6435812503024614e6 828316.1296720838 1.065016479542561e6 48987.86435139488 49549.12318781069 48394.0513885376 -223.03952509238997
141 1.560906594196036e6 828316.1296720838 969581.454110023 43284.45101490755 43837.933248146815 42729.94362814453 -162.89462001867793
151 1.4989353901785777e6 828316.1296720838 909265.1986069301 40806.936058330895 41260.16828487956 40338.093225816934 -190.21346434905874
161 1.4483425067032375e6 828316.1296720838 846464.6772942314 38548.739212279346 39023.43425497563 38077.56376080125 -171.05582132034561
171 1.3962762175764514e6 828316.1296720838 794673.5898598031 35552.80949765286 35982.00792618122 35143.29103670355 -169.70345859419177
181 1.3553458551487275e6 828316.1296720838 746935.2904907163 33871.424586411296 34259.605641630216 33481.962704355756 -156.4103112244646
191 1.3206895428494986e6 828316.1296720838 701397.7421977296 28509.180801533235 28866.104196112465 28160.595052221768 -179.1269151498079
201 1.2885813293217022e6 828316.1296720838 676407.4750013347 30862.39397558498 31212.075560996247 30513.50312648785 -164.2752918919851
211 1.2580898339920235e6 828316.1296720838 646378.5271151061 28849.737592190755 29184.30249635876 28517.673425719946 -160.484226153288
221 1.2290153859695091e6 828316.1296720838 608541.4280114255 26428.904810660726 26714.992299836274 26151.6978525062 -142.71696663088545
231 1.2096807747200427e6 828316.1296720838 576152.9628784307 26718.4690761336 27039.2272035626 26387.621565275287 -132.92921818249792
241 1.1902846268274689e6 828316.1296720838 566224.0829570098 25076.402763914477 25371.839250496094 24767.516869199586 -130.70504071932166
251 1.166892665838228e6 828316.1296720838 529162.366226461 22428.60007850704 22718.728555943213 22139.24380950948 -126.69979833387387
261 1.1540758653607115e6 828316.1296720838 526264.3527582597 22739.118565990804 23006.8135838012 22475.98922209787 -142.77988320361592
271 1.1317108857843643e6 828316.1296720838 498821.3099060027 23493.178550932957 23785.86006570843 23207.432138999124 -127.03167095069944
281 1.1191129384463718e6 828316.1296720838 485997.45934325206 18974.146833670286 19212.720774923837 18728.39405262469 -118.25210953568384
291 1.1073836771174206e6 828316.1296720838 469176.9307271643 20159.019224439904 20387.30379867683 19931.524011823003 -119.04540865193314
301 1.094444412629314e6 828316.1296720838 449791.9242902681 19906.434315553885 20148.50692267888 19665.321369842677 -115.62602170621415
311 1.0785894875281155e6 828316.1296720838 439829.71456720243 17365.479873507364 17581.624555920105 17141.51280905006 -114.87398152800012
321 1.0671526793012954e6 828316.1296720838 419347.6874474075 17333.42290179055 17537.89349479536 17134.233438162835 -111.04726756416156
331 1.0557521806705482e6 828316.1296720838 413519.46437630116 17388.246390084438 17602.937766666615 17175.527122353997 -104.65547004510984
341 1.0495260447089537e6 828316.1296720838 408114.3934943742 16997.525760518314 17190.38184035193 16803.85515588853 -107.84655037813985
351 1.0383943711922544e6 828316.1296720838 393112.9546677619 15643.817808092408 15855.440739364198 15438.731933127576 -118.735517820003
361 1.0302812077597639e6 828316.1296720838 382301.8570658611 16938.66017057626 17148.02111010701 16730.518391075468 -106.92446197909085
371 1.0247247493987746e6 828316.1296720838 358183.0464752707 15892.293026228095 16093.650058487667 15691.564162113818 -108.11557984259905
381 1.0115440027371005e6 828316.1296720838 356161.80079951545 13956.652079601014 14147.996539204587 13769.266686514748 -102.76799670874837
391 1.00590272060892e6 828316.1296720838 351357.0814224591 13856.960120051957 14020.360343390208 13693.190677463943 -98.34094272198583
401 998881.8920979068 828316.1296720838 336783.8403009214 14601.409899729115 14779.340111860933 14424.080738941651 -102.38604411574735
411 995126.4700576288 828316.1296720838 332104.27669796033 13224.712606454139 13385.797224122589 13064.741574085181 -98.50030085549075
421 987215.0566547484 828316.1296720838 327980.15448553185 12615.939259499019 12764.676393735244 12473.264529497204 -102.77862475077745
431 979569.0349875643 828316.1296720838 310673.58405920974 12790.716291260023 12939.521366867044 12644.160230114114 -103.37071420276969
441 972881.2185170114 828316.1296720838 305840.4436852556 12171.682283142327 12324.621442638734 12010.102934781447 -95.82541608068274
451 970474.1592429191 828316.1296720838 303720.9873271653 13077.032338836612 13243.313593356595 12915.384398593387 -97.20053427028338
461 964298.6329552646 828316.1296720838 297224.6774413762 12211.068945291536 12363.364891734242 12062.819028903066 -100.54192125707146
471 960185.7267026973 828316.1296720838 292743.9537556686 12175.303826454567 12353.862102184743 12002.834381628893 -101.2653533022652
481 955038.4799143148 828316.1296720838 285969.9368296196 10886.91072793265 11018.910216514718 10756.205937074437 -97.87311333250761
491 954531.283121609 828316.1296720838 289946.7955786747 11623.942208164159 11775.905156897761 11473.725315426227 -94.2579378872469
501 953540.9313648283 828316.1296720838 281770.0310448134 11566.170195307044 11705.903715635202 11427.84909761766 -98.30879927407199
511 946309.7651138421 828316.1296720838 271518.4408611896 12094.002685905996 12239.564500354318 11947.131247458321 -94.51306573524795
521 944986.7573255349 828316.1296720838 270676.8816274874 11336.79250693703 11479.934875259687 11199.21403517101 -90.73925243002304
531 938584.2903785197 828316.1296720838 266404.2752003146 12413.137999309358 12564.960757841964 12269.781484186073 -98.5150080995337
541 934503.8955225509 828316.1296720838 254997.8325083353 10492.91938318534 10622.971069913985 10358.774938739542 -93.86422769072352
551 931839.460279721 828316.1296720838 255981.68248789987 11006.175051688124 11149.675405206537 10866.185507525173 -103.67398181022065
561 928064.9405961654 828316.1296720838 247522.8210603659 10456.461835950891 10580.872597927857 10329.034039622742 -98.00014263625776
571 925384.235712317 828316.1296720838 243700.251083635 10087.925307747579 10215.036021151269 9966.871469636386 -90.08860638537128
581 923913.8063484465 828316.1296720838 244106.00528887764 11331.929145775915 11468.40837687082 11197.49698482414 -93.83536080373658
591 920052.4412862452 828316.1296720838 237909.13177035103 9839.934544852738 9964.820116399906 9715.726047343578 -91.31327758435228
601 919338.4329973437 828316.1296720838 241317.93262380132 10038.292359685895 10170.805504570611 9906.53148376592 -95.99812918911573
611 913413.4460197644 828316.1296720838 233800.92191880132 9029.437604363628 9136.969599496553 8922.684770912054 -91.60533449747714
621 911292.1810015027 828316.1296720838 230799.28672001828 9613.517444026329 9726.153824393508 9504.095121136208 -88.10664226200103
631 910302.5740852333 828316.1296720838 227398.66371547277 9328.460132192758 9446.343934202583 9210.452598028241 -89.28312337902278
641 908703.6187898825 828316.1296720838 219981.32755979488 9168.507527534275 9286.7177283988 9052.11567978789 -86.97730720243487
651 907037.3017273159 828316.1296720838 220646.85544187092 8960.998911295383 9068.256265549548 8855.493366243601 -92.3701298141464
661 902596.1730445309 828316.1296720838 213241.3427362324 8706.445285275397 8815.929811249014 8599.91102540405 -101.47548688647782
671 901398.5262315315 828316.1296720838 212408.29393263807 9139.449506987785 9255.114280227657 9023.757624725642 -86.9634377152245
681 899925.8612830971 828316.1296720838 213238.7410586623 8309.5516259967 8413.437601441283 8202.560421805545 -83.89607946043887
691 898522.1492776962 828316.1296720838 209580.52064438412 9123.601459236548 9231.974535462226 9010.65042819107 -82.90955127253531
701 896938.7919888012 828316.1296720838 205274.17970230978 8676.865868691551 8786.429598637522 8568.641523996903 -92.72215639185455
711 894037.856333584 828316.1296720838 206640.5057669637 7884.936174364912 7982.4143106611955 7788.129094339255 -87.3683967204643
721 894283.529829657 828316.1296720838 204199.12595699035 7751.648263050542 7840.342338610005 7662.825449332649 -88.61216214831956
731 891173.7846407671 828316.1296720838 196068.76842921643 8221.935970596252 8324.678714344118 8119.277298922103 -88.1163807400153
741 889100.1333721511 828316.1296720838 194677.5259570721 7442.795442625094 7538.12403780467 7349.08426175579 -92.32039478928812
751 888700.3351011161 828316.1296720838 196442.753861764 7951.533452197082 8054.450365776959 7848.081918180129 -86.50608951781925
761 889310.709950023 828316.1296720838 196474.38434270374 8798.068146149493 8909.156060368776 8688.92371021357 -91.11204012501776
771 885470.6588589484 828316.1296720838 194344.98358541747 7476.900843070584 7567.523438559569 7387.1330647429995 -86.24027417140033
781 883850.120906821 828316.1296720838 187423.8326995368 7372.782957660953 7466.923106564458 7282.837175456839 -86.35535513973045
791 885045.9857142346 828316.1296720838 186737.75271180182 7578.519248560091 7664.025344845946 7492.778117075609 -82.77008090219823
801 883865.2299897578 828316.1296720838 185452.30225078456 7004.698951374109 7095.564835448733 6913.623210926351 -87.98042099262577
811 881324.0369070459 828316.1296720838 181867.46293067303 7041.361599904073 7134.489876478629 6948.298336954635 -88.46205344856392
821 879859.2318744854 828316.1296720838 180398.03639446764 7626.084336993222 7717.637260472023 7537.065850455725 -92.63087145155887
831 877362.689056836 828316.1296720838 178688.41621726454 7979.879146854783 8082.411674433779 7884.601920894044 -88.71804357352553
841 877087.3294283524 828316.1296720838 178039.50860979513 7173.944957893928 7264.828132581251 7079.608859832718 -80.81288012441135
851 877104.7679873738 828316.1296720838 177374.73796037099 7095.608734826735 7187.512314202101 7001.614387246918 -82.65638789437922
861 875453.8860926467 828316.1296720838 175378.14512974548 7129.235586942633 7219.54236449946 7036.155414901317 -85.32411331442404
871 874168.2332914317 828316.1296720838 172529.64421851645 6420.011623961307 6495.149802047784 6343.651946445472 -84.74761794622296
881 874127.5452120848 828316.1296720838 171691.92561490837 6702.631189320929 6783.632374273676 6620.420986001966 -83.73920494240609
891 873742.0425199342 828316.1296720838 171197.39311398548 7660.729872858147 7751.109759936391 7568.732207731727 -92.5112168112558
901 873403.842404674 828316.1296720838 170348.3052559656 7608.109322551724 7702.590637110578 7509.88934799602 -86.30414300008472
911 870507.3848365941 828316.1296720838 167663.5382570943 6699.836870581349 6782.30395809377 6614.1517281442575 -85.5620716199648
921 870531.7319210544 828316.1296720838 167760.92547574308 7200.76836770256 7291.080739435418 7104.596092843753 -79.64675150660014
931 867053.907352754 828316.1296720838 162018.60573541123 6766.876616867785 6848.3742003083535 6687.240186489097 -86.42121935967722
941 868518.9580758419 828316.1296720838 165076.14503027938 7002.367122651406 7099.242005289036 6912.656187522611 -87.31313962523794
951 867287.222053483 828316.1296720838 161889.8740251509 6579.072515107572 6666.1914263852 6497.192957414024 -79.62178326046919
961 865730.0433276648 828316.1296720838 160042.66578380717 6579.832518834807 6663.026029747346 6497.474035911754 -80.8731738375576
971 864796.180638304 828316.1296720838 156451.38527128854 6435.531802929791 6515.914505364916 6357.715950631903 -79.10094617654244
981 865707.6322328559 828316.1296720838 158675.7488594488 7126.861104356673 7211.667409997726 7044.896250589652 -85.07413278351342
991 863350.0075075 828316.1296720838 155906.5183301511 6490.1675021115025 6569.556601575947 6411.037519404435 -84.85361263359954


==> data/simulation/quadratic_squareroot_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 3.6782030424066834e9 1.32149916684253e6 3.6823197560016007e9 2.150510891167662e9 2.171114917643821e9 2.130340307218399e9 -365910.3433987187
11 1.2571177094100819e9 1.32149916684253e6 1.2540558623010776e9 7.43568129245776e8 7.526588695025517e8 7.346343343324659e8 -119502.86267450276
21 4.118037649031176e8 1.32149916684253e6 4.0127244959270936e8 2.426357616306788e8 2.4607627024381295e8 2.3929424409000573e8 -37712.51615923474
31 1.3217144542942716e8 1.32149916684253e6 1.2691551461832754e8 7.618615393440713e7 7.743794356473917e7 7.494942329315253e7 -12443.130392053152
41 4.522085642349509e7 1.32149916684253e6 4.466697978998884e7 2.590312282760855e7 2.6369796135223594e7 2.542469596902791e7 -4284.507740208868
51 1.6588234971469514e7 1.32149916684253e6 1.5684289634419326e7 9.708623638293436e6 9.880344033253409e6 9.54733966655013e6 -1190.8653016354676
61 6.911826230145136e6 1.32149916684253e6 5.702272944663897e6 3.4039283496228484e6 3.470433163443742e6 3.3398508594503594e6 -762.2576580807826
71 3.267719576191049e6 1.32149916684253e6 2.0398647121069778e6 1.2567697134575848e6 1.2797238007257013e6 1.2330719467941916e6 -236.6330966215795
81 1.9027387364179716e6 1.32149916684253e6 708444.3042072658 411870.0530775134 419548.1187790474 404168.9612785805 -134.40276380344676
91 1.5660018140321944e6 1.32149916684253e6 367742.1336746389 213142.71519793873 216902.20304121863 209518.16943073185 -96.84460615759711
101 1.4145166515795484e6 1.32149916684253e6 214998.58841527175 114536.61960180428 116073.55690354279 113020.7459495019 -86.3939706135972
111 1.3554106872313358e6 1.32149916684253e6 141768.88261430024 74449.93996381859 75221.86992541178 73625.09612390299 -79.36750674356648
121 1.3365937108746758e6 1.32149916684253e6 123563.37110240967 62451.39213783096 63059.24918439837 61864.40765713998 -79.23687939015258
131 1.3324373715903228e6 1.32149916684253e6 114265.84111996707 56393.075354737026 56877.31061859059 55884.277235996924 -80.35645253762584
141 1.3283491004749131e6 1.32149916684253e6 109555.91302278281 56117.34531332264 56668.1487501581 55573.30600077486 -76.24340569843037
151 1.3300920871176827e6 1.32149916684253e6 112243.46766822798 56582.65217716878 57050.23344572896 56111.03360050395 -79.05097764285827
161 1.3291922949289116e6 1.32149916684253e6 113042.32128212793 56026.16072173726 56544.36523622951 55523.88091192248 -78.62182417659697
171 1.3285161077098495e6 1.32149916684253e6 108474.48740218827 55184.33743969012 55657.91663813848 54730.53553023621 -78.0103661244404
181 1.3281793899883858e6 1.32149916684253e6 109244.19892880433 55371.80450542657 55858.245166352484 54870.0423504097 -77.5464550733534
191 1.3284637514799493e6 1.32149916684253e6 106610.01030897045 54517.51307053437 54996.723193567 54049.87107523453 -79.59524871582715
201 1.3271670619143695e6 1.32149916684253e6 106524.47508835129 51858.640953255104 52302.331706303434 51432.03743282578 -79.80914586807359
211 1.3267225321253233e6 1.32149916684253e6 109282.6119497647 52893.25229798358 53389.12500609386 52421.41351591414 -80.10813549430296
221 1.3287547610441716e6 1.32149916684253e6 111173.9119513626 56325.24557936079 56811.054551919435 55852.65301681523 -78.17963353111598
231 1.3296051987698993e6 1.32149916684253e6 110901.82351371416 56921.182734510185 57428.53163343814 56410.0307677022 -77.48444602174726
241 1.3279364648408233e6 1.32149916684253e6 112238.05260472365 55763.2827672087 56273.170000353675 55226.80855379719 -78.11323038326735
251 1.3285639842092851e6 1.32149916684253e6 109472.6675183535 56308.1865900104 56823.210992923385 55782.988118532136 -77.28076176950728
261 1.3284664690662108e6 1.32149916684253e6 108611.87558703232 54055.15892762829 54529.41734389933 53576.98310833845 -80.39655385587518
271 1.3290554461979456e6 1.32149916684253e6 110404.57385359549 55789.9030455944 56330.011340363475 55269.80238543443 -78.87561629272824
281 1.328309850906921e6 1.32149916684253e6 113060.96454768049 57660.935857137214 58199.27591517148 57106.00998158898 -76.70289210733169
291 1.3283772421172503e6 1.32149916684253e6 113267.20013512146 56756.88218181096 57257.82604823418 56255.11464179153 -78.09513679623703
301 1.327229278530974e6 1.32149916684253e6 110749.36310978234 56207.774051966415 56700.38786246679 55717.207991789335 -77.55708079387975
311 1.328317158844467e6 1.32149916684253e6 110943.69735557756 55255.78336688131 55759.809534990745 54748.24076290712 -78.25666601601075
321 1.3285445669421076e6 1.32149916684253e6 114236.98002541055 56896.10152113932 57386.69271573618 56417.35448957294 -77.93662276653271
331 1.3283105112053358e6 1.32149916684253e6 109685.99688440238 54943.57680963169 55436.700110078506 54457.56017906442 -76.86821491233681
341 1.3285251390299427e6 1.32149916684253e6 113476.08037267101 56599.575859591 57073.88887374577 56116.9239399537 -77.69323191889612
351 1.3279567476173975e6 1.32149916684253e6 109352.42472539612 54375.98431035418 54904.44611914507 53853.83007128805 -79.27948405291244
361 1.3285434129306262e6 1.32149916684253e6 109199.40434749347 55985.92319006747 56494.70582585297 55468.72564908793 -77.09033675691157
371 1.3275712728635315e6 1.32149916684253e6 107589.40451346354 55370.35218402457 55891.706582957595 54833.289193413635 -78.38745815773058
381 1.3283754980917487e6 1.32149916684253e6 108944.54374328665 55198.90602073269 55728.180054008 54681.56564680247 -77.47404074752473
391 1.328915049807569e6 1.32149916684253e6 112782.8700963647 56682.653516523504 57165.26552318767 56194.45492358574 -76.41387696917755
401 1.328857026538454e6 1.32149916684253e6 108432.73845199085 56391.177233209724 56899.08090858226 55889.018425663024 -77.8343728981219
411 1.3279005300781063e6 1.32149916684253e6 103510.9555766692 53454.3461084044 53926.35653697661 52982.37164866167 -76.97993802601813
421 1.328441340617069e6 1.32149916684253e6 110347.07312641003 56570.79852390265 57059.21188356772 56089.06561278542 -77.16545926425005
431 1.3291585076620905e6 1.32149916684253e6 109839.97795657626 55849.93219230212 56346.34150406264 55366.69658614033 -79.07519416617889
441 1.3277826627594954e6 1.32149916684253e6 112970.8047374046 57538.96888684813 58058.57098743882 56984.48958077636 -77.70790522414984
451 1.3283635978099662e6 1.32149916684253e6 109662.46544920368 56142.35175342601 56646.562365071375 55644.88201694439 -77.61292214087126
461 1.3287583866190356e6 1.32149916684253e6 110102.6647440861 55481.36575812966 55960.749874204404 55007.81267525708 -78.79963719430037
471 1.3282247979940297e6 1.32149916684253e6 112250.84636924283 56433.79868445608 56990.36457336611 55899.47321838874 -78.97642557157984
481 1.3283390845205288e6 1.32149916684253e6 109941.98749230255 55537.813947631446 56029.65284964236 55034.53424632387 -78.04787773391729
491 1.3278654201086694e6 1.32149916684253e6 111332.45230220404 55462.13907571906 55958.450378743444 54964.53896662696 -77.25167918793191


==> data/simulation/replay_airfoil.csv <==
t squareroot squarerootl squarerootu softpluscholesky softpluscholeskyl softpluscholeskyu linearcholesky linearcholeskyl linearcholeskyu expcholesky expcholeskyl expcholeskyu
1 8.226771313726457e9 8.085492768674435e9 8.374006218959878e9 5.717593639800169e9 5.633196007126719e9 5.807423957382044e9 6.847148944429243e9 6.738012232995844e9 6.960026112501774e9 6.708326654239532e9 6.592732960723548e9 6.823186320141557e9
11 2.5409235744383583e9 2.4966394705962477e9 2.586611606372613e9 1.5417422023580208e9 1.521147250393168e9 1.5629776823636117e9 2.0676626534181187e9 2.0376883242026975e9 2.0998106549147122e9 1.6923691820042632e9 1.6684593903301773e9 1.7166720762401617e9
21 8.798267601443965e8 8.664996522027972e8 8.9372790275788e8 4.717281014046413e8 4.6643587440915835e8 4.771920402202359e8 7.245803657136321e8 7.148425681228175e8 7.349201851547374e8 4.959133230997971e8 4.8960624104718345e8 5.021806777484036e8
31 3.54568163840973e8 3.4914573209974426e8 3.6006672811233705e8 1.7842226357145572e8 1.764571265836734e8 1.80425630168936e8 3.020139411642027e8 2.975622006506901e8 3.0660184468980134e8 1.897146770407822e8 1.873334952873592e8 1.9233419613419548e8
41 1.7960258096693352e8 1.7641653373348927e8 1.8271661601328665e8 8.997989068164437e7 8.86657942762249e7 9.129977967060281e7 1.5247826753324488e8 1.4974640798221225e8 1.550687153395352e8 9.129144367280298e7 8.995841275834064e7 9.264046039170016e7
51 1.0326055290646185e8 1.0165725965178852e8 1.0498256970274785e8 5.2315254555525444e7 5.134451550045927e7 5.324711180714695e7 8.694773585985065e7 8.547021894946794e7 8.850263860393423e7 5.37969776529886e7 5.287595575875261e7 5.476449702115137e7
61 6.240793950107898e7 6.131319721422849e7 6.35078154774609e7 3.114144784203667e7 3.0630697633177187e7 3.165909695998281e7 5.254616920277538e7 5.168692962313543e7 5.344280235000732e7 3.1729271528352737e7 3.119837320034913e7 3.2267914387148805e7
71 3.889504922335292e7 3.82214642998943e7 3.954920167756606e7 2.157817001402478e7 2.1188281386108313e7 2.1945035824395392e7 3.2932703453210894e7 3.240691101409636e7 3.3461215572211586e7 2.0651731911528222e7 2.027242314677593e7 2.100134374680605e7
81 2.403545957460152e7 2.3607562445824355e7 2.446880598432523e7 1.4658421612539772e7 1.4395103026754336e7 1.4926414349324737e7 2.096944949436497e7 2.055142424288127e7 2.1389948124752697e7 1.4493262430219647e7 1.4203520919625659e7 1.4768895012751887e7
91 1.6857183174907375e7 1.6536311060683701e7 1.7194039066889316e7 1.0612157883133035e7 1.0392248898594799e7 1.0830445811427629e7 1.4414020522587787e7 1.412133843554368e7 1.4697328747578252e7 1.0735197553091073e7 1.0530997117483279e7 1.09310505184931e7
101 1.263515549102673e7 1.2401087295992978e7 1.2871376668273231e7 8.828276408500409e6 8.632203078831388e6 9.02647732377714e6 1.1228525600938058e7 1.0997820509264119e7 1.147479494483949e7 8.685267719142836e6 8.480513689697642e6 8.883175734192891e6
111 9.63739707944216e6 9.421972689997314e6 9.850045532357795e6 6.665272869761794e6 6.519717783334906e6 6.80738237959172e6 8.50865516066671e6 8.303897001858393e6 8.71462236638059e6 6.697857566148795e6 6.537455982850191e6 6.84572216402725e6
121 7.8360537490739e6 7.643503931039812e6 8.027493678278963e6 5.6993910821929015e6 5.564443430326401e6 5.851995054001796e6 7.241396333029623e6 7.070232725993527e6 7.40962909286075e6 5.716461898509868e6 5.5641689782867e6 5.865936574866206e6
131 6.907760821828806e6 6.741403283654409e6 7.070976716918322e6 4.955555222779609e6 4.820501338011468e6 5.081632550436883e6 6.094073772279775e6 5.931193442821539e6 6.259366740482112e6 5.069615730188399e6 4.9176617731617475e6 5.225943661111627e6
141 5.882888992979059e6 5.726371971247355e6 6.046419559716138e6 4.290003113922904e6 4.1702483795441287e6 4.409018858531084e6 5.127499025712939e6 4.9921751743422365e6 5.256054818475905e6 4.281295433102093e6 4.169973537580982e6 4.390077244051307e6
151 5.206983392361619e6 5.07394756226605e6 5.34262542125838e6 3.809116248003095e6 3.6944598791193655e6 3.917966650303138e6 4.4584460345147215e6 4.335872379304746e6 4.578264388605385e6 3.643191347645349e6 3.5445567833384206e6 3.750724692916583e6
161 4.395021099699413e6 4.273370622924902e6 4.520702675089535e6 3.315891487997022e6 3.224716041356576e6 3.4067145037342785e6 3.7567976415503537e6 3.658571125728608e6 3.8602668846892496e6 3.134289989313487e6 3.052271137967765e6 3.214052696264188e6
171 3.7430784286505026e6 3.6367828937311387e6 3.8533516003062367e6 3.040394889080491e6 2.945556522615324e6 3.1359067441962366e6 3.443147119799915e6 3.346818667168439e6 3.5404015092373965e6 2.85085441804227e6 2.775160374519402e6 2.9274317159185125e6
181 3.345423285469526e6 3.2480414586089505e6 3.445318763588119e6 2.6613441570977746e6 2.587569974137999e6 2.742198761576749e6 2.8387404807517445e6 2.7573938956316872e6 2.9267533174001193e6 2.6209803685678723e6 2.544118406456156e6 2.697645136763293e6
191 3.070581303316621e6 2.9863705976206874e6 3.15710505842182e6 2.4654961292264904e6 2.3914362619420546e6 2.53977026301951e6 2.662181791887338e6 2.5864868642138387e6 2.7456695751917236e6 2.424749351701621e6 2.360565139066084e6 2.4935655189675177e6
201 2.6896614797955966e6 2.6152836581961303e6 2.768969968818839e6 2.131690767010185e6 2.0656437034935395e6 2.1972363790687337e6 2.3539461754280324e6 2.285520673530748e6 2.422733797971038e6 2.0123718862847753e6 1.9528101149683783e6 2.0693392975462298e6
211 2.3843818073212085e6 2.3233578742993316e6 2.4489087842475036e6 1.8473290970689047e6 1.7910230728969048e6 1.9052264001381523e6 2.13108454485643e6 2.0664178233238603e6 2.1892581631958107e6 1.9146201385043534e6 1.8590281501804315e6 1.971754135208703e6
221 2.129570459761253e6 2.0730727888481051e6 2.1863137938417485e6 1.7823817487201048e6 1.7246150599222612e6 1.8418476179270276e6 1.905981686524772e6 1.8502094016061656e6 1.9615081157099155e6 1.690179041025112e6 1.6374382549141685e6 1.7427173830323333e6
231 1.904555522572924e6 1.8522561076443433e6 1.9556588505756962e6 1.5065386315521724e6 1.4625280424034423e6 1.5523173501675483e6 1.6940072059794092e6 1.6474949233747614e6 1.7444349200023792e6 1.470559571815732e6 1.4287923572249066e6 1.5156020722000345e6
241 1.7955151781877512e6 1.7413596223323352e6 1.8504759560566158e6 1.3439940698784965e6 1.3040681091616775e6 1.3801309817312534e6 1.527529567961808e6 1.4824900416181267e6 1.5726558208572867e6 1.3286483044595763e6 1.2890853898702567e6 1.3678151653757133e6
251 1.588482784771353e6 1.5437010285365824e6 1.6359911868321095e6 1.2193820654709188e6 1.1816816320834875e6 1.2541916713672823e6 1.340934900580995e6 1.298376363937549e6 1.3841493099755687e6 1.1994305090742952e6 1.1636045282810172e6 1.235210296356388e6
261 1.3995672621805328e6 1.3638913160938658e6 1.434279866476052e6 1.0631617483171993e6 1.033577141628891e6 1.0928510852779152e6 1.2141976961565476e6 1.1797005472635971e6 1.2515739809610697e6 1.0783246007446556e6 1.0470634037247286e6 1.1102174249465938e6
271 1.2436247720368248e6 1.2100791976086816e6 1.277696290585892e6 979492.0534265058 950411.2503649142 1.0089709123636562e6 1.0701092725921285e6 1.0401693572624357e6 1.1025978027266383e6 976300.2124941827 947842.5969505806 1.0038193697992658e6
281 1.147537436565455e6 1.115032560735671e6 1.1796090211105922e6 907749.375664894 878686.9323894166 937174.538412576 1.0536957989016902e6 1.0270969735116463e6 1.0807908896819497e6 888835.1605757774 863316.5305791972 914321.4952630965
291 1.112349754879155e6 1.081092967867841e6 1.1450364212486777e6 836835.3790934026 812311.4059066979 861113.8907997094 920472.2838566183 895167.8671741107 948584.8090907759 829072.086458615 804058.8805439053 854220.0304013252
301 947807.264651425 921074.5683404187 976923.0151532094 753155.2657476044 729851.857111677 776619.3529235318 836530.1734800979 811276.0584207046 862422.0076976811 712649.4983090352 690706.5343384057 734429.3322246085
311 833257.8376300668 810675.2845789489 855154.3437687266 663632.0523525425 644819.6305618265 682278.0603533153 727326.7295551125 706791.2309512341 748461.5704927801 645471.2667610808 627465.2678500387 663807.0255603569
321 776342.1813262019 755476.5972837922 796974.5172934551 588136.9548418612 570527.5719251042 606616.8064737434 677570.1883427792 658567.4046956585 696382.6938042042 564278.1340160612 546962.023999257 581052.9180250266
331 674277.7266110621 656355.7983845383 692075.8813837434 492513.1315933991 478362.6281331026 506370.48169582675 564683.8887696806 549177.4501689549 579577.0586360537 500225.3485448438 485967.8058411473 514224.85285417736
341 655173.1944660016 639565.7922967741 670829.1157771238 475576.61075483647 462806.5660132813 488619.53005207144 546212.6215970991 529002.7603698549 562332.8956339419 468325.3070934943 454687.1737250809 482327.2379203958
351 587210.3028357625 570472.6466053127 605056.421558397 416947.471964571 403571.3392040365 430436.5127819033 500664.4059720638 485573.05617568066 515476.36706514366 428144.3560732859 413851.47627272276 442375.73184617586
361 526602.0443670942 512974.83359014534 540766.8443877298 362446.84273746744 352259.36337961716 372824.81936425285 458282.93677254225 444706.2118087243 471796.7952317421 374561.2340623669 363682.0032692544 385934.6259000106
371 484349.1177756668 471294.6917133177 496676.3865286113 331138.4588045499 322292.0441504799 339974.58293673303 402881.84522620507 391321.04900567984 414494.652891456 331272.41636844195 322483.3825608811 340251.70444783394
381 421282.3997680927 410014.5569097145 432969.84641887824 290004.9670831628 281577.95898348314 298385.44854332146 343953.9692257532 334549.28882502957 353471.3915858928 279829.38115811296 272169.34277342085 287550.9419211069
391 381830.36360281945 372378.1133457451 391220.71380726865 257880.2681242765 250276.2233709914 265602.9954548681 311038.2568404911 302388.04706552485 319962.54729311256 264731.34979695745 258169.8010048968 271699.07128918794
401 323373.6234961445 315094.51697688573 331460.55663461756 226529.87024588522 220649.08451688295 232308.1916375792 286057.21318089764 277726.8360663145 294208.16734663537 229248.08918516466 222638.37886905335 236437.86603097312
411 304845.8943044449 297505.5446857731 312564.60457531665 202289.1480363804 197174.6448643114 207760.70811142054 252208.3956833515 245315.25862248123 258832.07166272856 208155.78281632636 202321.77210884693 214143.38905760983
421 274968.0437957766 269160.18434406794 280958.31037484866 189678.23016021136 184719.0443152029 194545.7504622034 221592.47045031085 215719.31935555322 227647.7642563291 189267.43572695117 184337.1600133732 194566.31284294697
431 253143.28771618148 246915.2093047963 259372.8947543383 176293.6671990684 171739.93797173203 180953.0427398407 210171.99190236238 204593.6844273969 215515.61935763643 164432.38509772773 160113.40340813078 168792.0257680978
441 231384.2253081265 225983.16650060855 236758.6430008028 151565.8869385605 147288.1345938981 155771.91602198294 197553.13031400333 192881.1121957295 202541.4820928062 161067.1532872534 156891.10152757584 165469.86225386165
451 209397.18614611373 204747.61850521198 214307.96038074448 131322.2589165156 128291.37215022936 134603.0814835224 170565.00182458834 166137.68753721478 175041.33087302448 139077.51054802156 135288.37133618948 142850.74317947892
461 200699.80108535927 196363.74916910657 205173.43834057238 122611.87900538334 119291.2312112857 126102.834305709 165947.87085973288 161882.26042619886 169979.6051445212 126191.95422214041 122567.96443012782 129626.84656151605
471 171298.65669208104 167258.9039844518 175656.48708558246 108664.28972569005 105975.12882764253 111291.81798452097 142474.25640143914 138956.4273078861 145914.34917978517 107842.85019529134 105153.04837236 110464.19107712364
481 167297.42740504091 163870.81781914446 170677.8642704637 99309.71010868707 96765.44508066433 101927.75639314277 133744.14423337148 130661.0906451438 136974.22874083885 95433.70311595143 93116.62440038669 97738.17818632296
491 150670.12217147805 147212.92876390906 154063.7703060675 87994.68366966987 85707.71077665004 90197.45600969759 124041.63496798836 121286.62866359473 126987.00240316712 86915.99166439989 84984.08248634641 88896.47337827747
501 151437.94363406228 148098.94027637132 154727.2350529863 84478.17835386739 82683.50369226703 86456.2502968053 115899.74742024989 113170.72890128114 118653.14776227127 83809.75156180146 81781.63513458801 85898.6444276891
511 138276.81799524403 135426.58194191853 141205.65588343714 78727.92155102611 76956.53048543996 80690.84624234932 112650.27737746085 109782.06844876394 115636.66299437251 80448.64334478583 78655.67609431884 82229.99984779116
521 127133.84730495591 124535.88579655899 129560.91440304539 69580.61688387956 68171.53232920024 71028.28791551878 97909.21550013367 95803.75484509207 100112.8277507891 69670.26794769669 68288.08730800514 71089.86017908633
531 121350.4644601014 118775.59631741341 124118.15681114649 66473.99925641072 64896.69350323729 68126.44373422668 92871.19426592323 90789.35105005678 94942.86393092545 65497.13039138958 64094.876718784246 67009.37720072431
541 120011.50056782037 117625.69884624206 122284.26661675797 65000.660701347166 63607.18275219882 66464.65185885692 88857.43165184403 86869.20330873311 90884.96439249894 63231.16492836049 61908.86396697008 64549.75676743042
551 112609.68383026688 110176.49525576287 115013.04502909795 60593.35195013295 59245.63325818017 61972.88157766685 85903.99513233117 83893.01425263142 87819.65646559614 60061.298889204714 58748.36267400948 61381.47639424495
561 111222.78872698647 108816.47026399791 113601.88135779048 55318.35372343602 54169.532136859176 56421.850639101074 81450.53869489112 79618.20544619064 83269.74570224123 53394.50409246102 52256.99346391314 54471.874720242355
571 105874.01048079519 103706.08334316574 108326.6895167224 49120.20809434544 48178.69126106832 50064.748142125616 79386.70064365547 77663.25843073662 81189.65421395993 50064.797748926554 49066.70831820354 51070.119687300474
581 94239.46446425548 92275.37991107014 96232.94580821744 46907.381771462635 45967.45319297095 47859.87754075703 72875.654635751 71241.20197098902 74398.88602588722 46885.41808122935 45969.814192645594 47792.98973684479
591 90069.87439669906 88298.01944616031 91958.06443144492 43703.85176693749 42839.860837876826 44547.441227260344 66446.12042943816 65023.50769478286 67851.36969630732 41750.80512119617 40898.16192709223 42650.5440981363
601 84059.58862500435 82398.28203558722 85766.36997467701 42110.95626908532 41338.17242827736 42937.71267824644 62968.19083136306 61679.86194803101 64282.06593279978 41762.549052839044 40981.46018584342 42609.679534637755
611 86332.84325768135 84543.04041592253 88134.33609876317 40967.24794332552 40141.30930227383 41788.07493656987 64949.03541435158 63604.55740524973 66361.13983538283 40081.865999209505 39267.16615805638 40888.15200866387
621 76796.77185932596 75322.62237493362 78244.82532304556 35407.83264696207 34637.11441354926 36181.816298848644 55110.29871631919 53959.85770885634 56172.397494294186 35172.14220987139 34467.29982300529 35886.14377891656
631 73105.64017225271 71736.78685427386 74485.09812201347 34425.38561714051 33671.08234433956 35152.6204249875 51987.57797069486 50983.91386941725 53024.60549183919 34125.26178904802 33429.10241519618 34828.64033090723
641 75466.63943243604 74001.02158223253 77029.99715763528 34120.9363550626 33454.51542205778 34802.5356947254 54287.10602707528 53178.77563123994 55339.32762521302 33382.357237550306 32696.08224501127 34149.87858891162
651 75434.23554362761 73798.28455007129 77039.87666389276 34867.41347469697 34117.200807874906 35596.999381188 52007.369990475 50915.445962489866 53202.7029854774 34655.171841349256 33975.233036301106 35324.56957382465
661 71917.79540470432 70558.67392535045 73279.54226152625 32989.00827199922 32274.624030886258 33711.762568519174 50404.46741603298 49392.15861255685 51437.92360457459 32042.48026841404 31444.24158868576 32673.428719457286
671 68185.84782576705 66854.5123054328 69537.28034591781 31663.675213239072 30975.26313035227 32352.925384860082 48327.85461212045 47300.70892468892 49377.42182210948 31954.14133319431 31320.493679781102 32624.274822905143
681 63789.16573047643 62528.110901898544 65037.00032097606 29370.469880039385 28756.125276368388 29996.21864941007 44935.76797389579 44079.51915407202 45737.95779737918 28989.0741402714 28424.533429623385 29579.708913620354
691 69777.47324382025 68282.22175937684 71312.21883026481 32135.016649596015 31424.19331402951 32823.18100606538 50467.41571665351 49347.33948088768 51546.76529415673 31698.336292837546 31053.564825658617 32347.14785134141
701 62167.146750248925 60942.107159184554 63390.91068459082 28491.23694908922 27897.420250972285 29069.03101177322 43118.157035648575 42364.84108931749 43881.18198410877 28086.565122195912 27516.508834678207 28672.63228994619
711 61208.9712757997 59988.931416573374 62376.025963574786 30046.384240354877 29399.704345409948 30725.624256137824 45364.76151888892 44451.76231554521 46275.97707762069 29559.44445682851 28960.22710238353 30225.2011810642
721 64062.227303620515 62866.516922431336 65219.31842425434 30535.62955857776 29878.727443844316 31192.42140979789 44138.00537308062 43262.45270618572 45084.78849693125 29274.98983286365 28630.844172758905 29872.234344798784
731 65417.61804587493 64109.134880719466 66724.76506539884 30756.163909557454 30048.91438970803 31471.968400596645 44632.26794340933 43707.615296963704 45553.89900009297 30788.20906512846 30092.39182095687 31498.05885392875
741 66397.85092300974 64862.070181545605 67861.18386412298 30045.80310080903 29443.50086171169 30620.075812079805 46117.10811143992 45159.18461069157 47085.70524140857 29864.672612722414 29175.718553586634 30504.204850524817
751 64426.13997582099 62855.6571175717 65949.75494701152 28946.758852418203 28343.237856821954 29588.02923122563 45780.299388599546 44835.49415140707 46699.72596266079 29514.690953897953 28832.198650024122 30183.470142869453
761 65702.90678022963 64100.93839192348 67330.1272911944 27698.153025500942 27181.195946771517 28281.734378720925 46568.44479351727 45531.96234759849 47659.50476118115 28683.533956371924 28066.831254160723 29306.278035455925
771 62032.545588772526 60738.70372435491 63349.78844267038 26945.786416217023 26380.88493017019 27506.754673863164 42467.25302507062 41651.9628067683 43317.325008764645 26585.294637824503 25969.82187441511 27238.895936215857
781 59847.28066434068 58808.19065113853 60980.44557068578 24560.56725995044 24047.897383340834 25087.46906345432 40191.81582049241 39398.87423210672 41009.34447169909 24132.337297407725 23637.748479553862 24636.337006301506
791 60725.21506990516 59505.43970501129 61993.54816143812 28305.366568333386 27730.868919338882 28865.04631128629 44672.134888074244 43662.8196265243 45657.14720138419 27700.97720243581 27086.274929871903 28329.775867843866
801 61959.77275622003 60584.874703991096 63322.42556474294 27202.36698279799 26633.528684287365 27768.228304080578 42724.36579842796 41885.6049039661 43595.68030673926 27666.36844630271 27081.734315750447 28292.430866557163
811 62034.67773754771 60675.69444434435 63386.767929711175 27702.526649045078 27166.33309935249 28266.149531896604 43740.86183250223 42891.17756285236 44605.36569104525 26798.346832585055 26173.873245325223 27425.448080696468
821 61140.772590153756 59956.272886113285 62415.8757653028 26288.80401032347 25720.57923756409 26824.946504362288 42488.80441016698 41464.73515987416 43474.974735757736 25605.815530820302 25064.392397233252 26154.59109571846
831 63891.80745176438 62243.64706918423 65602.95113781118 28816.284197656485 28180.27259506668 29459.763387896564 44745.191448549995 43736.98714413602 45709.36520203046 27906.587685791506 27268.88767995341 28516.58060243045
841 65906.07199899919 64333.042508263694 67457.71991018731 28423.68417601666 27778.493811146593 29087.72877483763 44930.89635633528 43994.44859238387 45870.364099506005 28071.98152984033 27457.566480518657 28669.44436921883
851 72986.242898192 71136.91611280637 74788.70181257119 31178.18924362634 30445.587048229914 31849.184413659335 50608.54731561842 49505.053989539985 51788.24264759688 32171.983306995568 31389.12619508914 32903.08114475007
861 72110.18818338482 70105.5444091912 74076.93784064321 29957.416332172692 29292.960120763466 30613.860037206166 48956.611915913236 47804.74996438833 50187.28717365763 30587.26819941609 29780.910483257234 31376.05189867579
871 59970.6367825874 58795.74945778193 61126.43941981817 24959.599957541817 24448.782257692 25496.880026940267 40586.89854671434 39716.17947459537 41494.062574745374 25167.741840231094 24631.06046763979 25700.16782747099
881 60684.983939837446 59382.07737622963 61950.32342044016 25530.189900244935 24963.627294083628 26103.15504700743 41808.81668527768 40868.84936557486 42747.12103233142 25570.650900843768 25025.642171287756 26139.115687331752
891 57273.55268591492 56150.892681760866 58388.85358024803 26093.90281670649 25550.588406213305 26657.72536326338 41527.185911047185 40610.70824790587 42484.09958518169 25546.705406879806 24961.334114084017 26094.652089356125
901 61685.9131844733 60351.96626097346 62990.33443804973 26161.197905462555 25622.700000408753 26707.866392221917 43426.29322661429 42501.22023308221 44422.72379012867 25917.582935693892 25393.530105576396 26449.541617000436
911 61936.333564085355 60569.81388604047 63273.13356588228 25596.917678172886 25040.50880051563 26197.946950957168 44065.35916308431 43004.331464460425 45093.36009718291 24881.313740990594 24323.38634543873 25439.17164754603
921 64694.83117573895 63251.41520818661 66083.57756889808 26246.30676707368 25681.490216976723 26831.080963314274 44641.26750336383 43574.332995429 45706.36126072638 25458.27588784511 24950.007404493954 25973.370788886456
931 60443.159847465635 59168.87578403902 61763.68714046914 26382.19693844145 25835.841683624887 26961.221760955246 43580.19887209374 42659.34252815175 44607.816325713706 26064.362206478883 25519.141036330588 26592.999800116675
941 64854.322882792054 63391.21544882012 66455.68655225451 26718.324643721866 26140.300662521255 27324.036904344066 44434.167598793356 43391.36768695269 45461.870018465255 27978.786817527747 27322.951899958756 28659.920799679647
951 64430.59525006848 62948.218161210556 66087.10207451723 27115.904998063394 26437.26975456881 27816.85264124725 44767.21374368877 43673.10537854656 45941.529319434085 27205.1650969603 26620.324215051034 27749.482500859573
961 63013.4730708817 61614.64363180582 64399.692066678675 27150.480229024528 26565.98592834159 27761.466619985862 43338.34002585462 42375.14715486675 44424.85449797663 26863.491025615807 26310.347411999668 27428.25218717355
971 58265.94882222103 57091.287236838136 59478.03012298734 25215.842504726057 24663.12179936822 25769.30864042803 40042.68318799934 39297.04645403602 40839.76682655378 24559.711788381348 24020.82777514808 25121.32151460196
981 62113.790409870606 60643.43673744479 63645.968874568665 27399.905132224714 26825.85164421722 27981.047857502093 44683.6263861211 43752.899033474794 45644.27353718073 26728.479146729213 26127.089467210957 27342.037644321055
991 59244.65229686461 58124.17936270727 60372.66805749038 24316.870684672962 23793.814733100073 24857.342089981474 39362.34112085581 38526.5153219822 40210.16134388088 24765.08621281449 24253.994288125647 25293.368040063862
1001 70571.9889683981 68805.04338236754 72359.24424631556 29837.672627386804 29187.32225737645 30461.534135437578 46527.668677941576 45416.12889303395 47570.57428688563 29125.766763391897 28503.937670149968 29798.688662857738
1011 58981.56472707664 57836.58364150902 60108.184531540624 25575.069344924323 24999.2309923513 26145.731622988867 41546.804341721836 40665.56611017523 42485.12757549627 25379.90575803699 24894.810236200632 25851.8809924564
1021 66874.18865340391 65062.61562502042 68616.49791594803 27589.811727343455 27007.59134881246 28188.936622622485 45511.11489348743 44561.14392165448 46482.46583665557 28021.62156864903 27403.440430655468 28623.94571907627
1031 68781.1361248765 67050.90075589494 70447.76405730691 28679.83710552674 28033.65352871505 29370.544209385444 46364.26529346866 45160.6994459998 47596.66661258901 28934.692459658807 28272.280148547125 29586.187257907706
1041 57960.78338400806 56712.50530577562 59236.56452715283 25237.250117641084 24693.160180913725 25790.934476584727 39718.85724583947 38951.61364692438 40495.40898756694 26299.77622026021 25716.208584290624 26902.17475407523
1051 55049.20303857836 54026.87686067441 56065.880510832 24746.833601850063 24216.33427404911 25282.401309924153 39028.82409652639 38336.83789062088 39759.771315551065 24410.634190443987 23885.62121026405 24938.94790640765
1061 58326.1008326668 57132.934838548914 59577.1180731617 24915.303789686775 24371.803371310725 25477.82240067008 40084.80690890511 39150.1146460009 41006.038853707185 24533.7778604124 23996.715300241693 25078.811783806814
1071 59133.15428210471 57850.3289949002 60476.196605059704 25698.72632404623 25116.16201375366 26291.78845056947 42822.17651936237 41821.76327955609 43831.833849405906 25870.92941935658 25235.634770964814 26478.62886795185
1081 67889.11100926287 66234.80333266726 69684.94166155426 28666.70069355225 28004.39491024293 29289.837120235934 45339.12338366708 44318.71205229753 46351.12710079586 28288.558073442033 27641.93695350037 28983.27777565679
1091 64245.66108350646 62845.18266081594 65659.92356937472 26947.727735853194 26364.68081195399 27552.162875720685 44481.16160606279 43539.28477206039 45448.04121203716 27177.902893353898 26606.87139298334 27769.71537729607
1101 64200.609133452635 62606.281013244494 65815.68885813885 28783.63864061908 28141.27337303144 29439.157716837213 43521.57403535142 42562.558435129744 44502.09784658889 27678.0511120098 27018.864358524963 28398.24615482773
1111 64509.37711092959 62985.90210523495 66153.02667250737 27039.3923057548 26452.971106018078 27655.779718382266 42776.129205427824 41788.44709936012 43718.325242094776 27098.349082075965 26471.721857078097 27748.563577718938
1121 60425.39830484641 59207.88654611667 61715.471020149096 24771.28807738958 24239.297588140565 25335.702254186774 41361.400643127534 40422.59414890919 42345.36908849419 26172.47788958295 25574.229143196884 26807.26770498644
1131 56992.10386814704 55851.1706615479 58060.48714733126 24690.07395695115 24151.062518524883 25206.22310282955 39744.76262146638 38952.13399970733 40554.53682456454 25470.600560932264 24907.24354548968 26020.159161679818
1141 60098.129193879206 58902.20156436909 61264.336422582484 26742.85940380834 26164.383612526122 27345.487798210204 42188.42187548546 41288.96360030062 43099.564316643424 26435.263310880226 25795.576172743673 27038.83934182576
1151 56294.763830686665 55282.35749422844 57340.94945349185 24074.137388662908 23553.326206910435 24587.46768264512 39346.79111021748 38589.800783118044 40139.487957545265 24903.57489264323 24349.151898025986 25431.53532708161
1161 61778.82352925883 60419.92200019747 63137.35724844315 25981.904268585582 25423.4972112036 26530.70457148004 43660.89693294961 42643.386629801185 44665.20753957337 25414.158868604016 24841.426412212837 25972.490704817403
1171 60498.52556147501 59399.69586460337 61681.91426233366 24159.20313484416 23627.26113231054 24681.641622573574 39798.00186129055 39067.39320971604 40563.704576044176 25241.54417569723 24669.21171689713 25838.019942542836
1181 66489.27532023811 64778.09859065544 68208.43136642569 28774.65267934483 28177.894289847773 29341.968331470773 45901.91495776571 44872.96540060413 46899.41799147982 28383.040149523997 27755.14807830309 29044.062135388427
1191 71761.05594499888 69826.57276367585 73677.96468886915 29759.317923148014 29002.789085722685 30488.69378259133 48015.95892760208 46911.70400542729 49175.65336832437 29557.475310108115 28831.12114542884 30286.849251198535
1201 62277.63346850232 60809.442830189604 63646.624772993295 25270.4288760125 24721.581480045672 25839.462978061467 42356.88020146788 41504.51654270829 43218.25689334976 25815.50186488937 25256.19768430441 26413.098573753152
1211 63496.791190486176 62075.511286406625 65017.727497126594 26741.842987172804 26152.042458492047 27354.641655908414 42942.35473515713 42032.25093642331 43903.740550141185 26398.373296117777 25796.180389592584 26982.509990213013
1221 67284.11324657292 65762.63213570615 68911.45830862658 29012.498119288924 28410.69405233634 29635.715670147678 46703.393766344365 45730.81965219338 47682.41968177798 28814.664458398216 28191.605902230072 29468.359051430758
1231 59995.61261671683 58671.43762082521 61289.317429804374 26196.0652994884 25609.823471284635 26839.738770884866 43417.6867207015 42439.52821394044 44427.635303694646 27019.34547566279 26431.963638902263 27618.884072350193
1241 62087.049149121645 60694.843187660284 63511.119948107094 25509.150814075063 24954.477061134934 26031.190685716825 41581.97767802882 40707.04050810159 42522.287189756265 24809.146302965022 24250.026142241564 25372.225709018265
1251 67814.22578445084 66145.54629784795 69463.56510475205 28598.99159169987 27970.04581481452 29218.353311546303 46032.92793024947 44916.035348997386 47160.30209008885 28863.11428112288 28243.685469727527 29463.30444766314
1261 64458.947528096265 62926.09389093849 65951.11304638919 26911.534697100626 26269.284092760707 27521.00493608472 43689.918360846954 42602.692122163586 44786.82101370029 27822.914552101523 27209.065069520806 28432.695993730125
1271 59688.045080439624 58465.10846111809 60903.75664444131 25377.779089464486 24800.132422203882 25922.908714568373 41270.77210138431 40369.942436167265 42221.55460391121 25954.563118520626 25381.353633583243 26529.729502406284
1281 62937.33537908606 61280.45481794683 64418.231163880424 26951.273894213093 26386.343150549 27547.739795323363 42287.0725785589 41342.06173089803 43347.67988861223 25809.111918837512 25240.727550490436 26384.73323052726
1291 58426.13662239963 57220.527009950005 59648.86816238687 25498.907020468487 24942.351216462688 26052.258945392114 42400.41752840374 41539.76253197193 43268.74977353252 27005.400290649 26416.976539609845 27572.557868040625
1301 62292.78756388938 61013.92550907336 63596.93341323199 24951.438885984688 24404.912457945113 25496.233453916473 42432.75869841023 41454.57026510927 43318.184269135694 26020.000484757587 25458.222341950524 26590.389401927652
1311 64934.26540139679 63372.812470336365 66397.8906619758 25367.48812744961 24821.20058358682 25939.872963716116 43576.2549415582 42576.78555719344 44592.439125155586 26891.05669478361 26307.779843109893 27517.550956037074
1321 61381.97597085077 60114.23479140091 62699.900341661814 26292.20226675727 25735.524403660795 26874.951959910093 41111.13768840151 40230.10722401759 41958.71718869028 25539.25441925365 25018.54407415284 26085.70383905608
1331 64156.35958802845 62699.9852679877 65642.91632619705 27461.290031990167 26813.72619388893 28101.906093855498 44366.13113461068 43410.65298893899 45311.54423334309 27974.88010714151 27300.132028627115 28682.337647224558
1341 60112.526169963814 58645.64580824511 61476.294597680586 26084.579456834526 25558.526752252106 26648.376698339667 40789.332164357096 39889.93108650589 41677.49848172302 25844.477151443163 25298.37740322768 26355.64286205613
1351 59929.93965015747 58709.54669683795 61205.805233522166 25694.886179774618 25118.880498406084 26224.56807869584 42037.522165302726 41128.303652821276 43009.987291755795 25690.502459618285 25155.572739835607 26239.364895583316
1361 63871.77725499251 62447.54301567614 65370.61415576577 27024.619620206908 26418.68773228283 27593.48207649181 43199.78672469486 42220.0960406134 44164.72902420254 27334.121609441296 26758.460279013627 27889.450459077303
1371 61132.264970942655 59783.81000825733 62575.88927779211 26160.630452021793 25621.331333306836 26742.180960549907 42761.00956178337 41866.57792086491 43633.59971961244 26529.819459950737 25986.96888528121 27109.22941486123
1381 58182.42029901612 56989.7711298465 59390.41961990381 25877.28376533696 25293.919972602664 26528.459162112893 40920.44267943113 40117.90808461896 41729.72881090984 24931.572092862112 24403.07017411166 25478.192629957382
1391 59609.92147901286 58201.64832386746 61051.00575953495 26503.411332150976 25946.775209924577 27063.94172153633 43353.298450757706 42352.26504212944 44411.859611230124 25687.965071616534 25112.20182727787 26247.250298892173
1401 66494.03233454369 64802.06528526881 68182.12143061146 27684.659942030994 27069.373994220212 28307.85186385207 46911.33306301624 45846.25571325498 47922.76744406583 27910.89945764591 27261.094190779473 28562.9973716964
1411 67143.36379167718 65562.56540988272 68726.21697759838 28923.597535087618 28227.21489061957 29624.97218012771 46532.597639418316 45452.40826532554 47542.519343092725 29376.605659182722 28597.740537779726 30184.4603039953
1421 59467.82513688083 58210.12362025792 60811.72516342893 25242.484523402713 24676.1707833089 25809.973971266478 39275.96411757442 38378.21156541998 40114.924800469176 25057.691809819764 24512.44588130068 25614.594551018163
1431 60306.24199887707 59038.716701516016 61623.95954336703 26534.794927099167 25949.738043169542 27117.13879318968 42562.92450001776 41633.26046421775 43493.886334647206 25789.37912955758 25183.735694343588 26421.766566058708
1441 57782.58725479257 56560.750632979834 58986.08739321744 23791.89551316849 23272.728969780757 24304.776840489496 38226.11578543653 37484.30783796517 39017.01549271323 23674.58920208814 23136.21298411786 24196.43726118861
1451 56934.11680877647 55759.941157135254 58109.08964110744 24131.894695105286 23653.00124871978 24601.60132721542 38553.44666073738 37895.621313416465 39242.76863323766 24380.023027754578 23851.44017080292 24889.312182377977
1461 59533.95596314502 58380.77121420729 60742.29919626374 26670.34066599703 26111.39234885043 27231.478895047334 42083.819107126365 41257.27018496392 42958.460844720015 26131.457981929438 25553.71409635543 26731.146352176875
1471 59029.8243820042 57680.423500707875 60402.86165961125 25559.416092342468 25060.872192338527 26037.79212274049 41233.45076012385 40371.32390751681 42146.28755943907 26339.813659618223 25793.645483303022 26910.697918251823
1481 59883.81531202399 58594.542916214275 61176.00245496009 25873.076694692896 25325.63348439256 26437.961844812435 42206.549492339305 41357.58791280416 43022.867435276035 25485.179317479957 24899.695725370602 26052.12979246408
1491 59834.02690581703 58585.90132037557 61105.29066508937 27041.778325190993 26466.360326057445 27630.918115210847 42720.95427220995 41774.60774657612 43641.0217800021 26713.369956250423 26122.584033508527 27305.386031325903
1501 64052.949459866955 62470.46467079945 65657.10490464607 26876.136621217007 26243.65224994288 27487.53279667437 42434.01086027415 41531.44905858495 43380.10233571911 26472.50321865023 25861.869772846647 27111.32314040097
1511 70585.12810749223 68761.64814909312 72538.59626434273 29144.698306404967 28482.842081758477 29817.83386193564 47921.931759740066 46808.84894688358 48997.49775685085 28999.96349676856 28306.8006836249 29719.373527956683
1521 66001.36376008211 64273.29250816704 67695.98496363811 27370.773769761447 26769.026253052576 27975.467629463663 43073.205696940226 42083.68313791448 44148.856928837835 27837.476917485543 27266.505560059355 28427.80393705533
1531 64108.2477526761 62524.03027810041 65611.9387638244 27626.059837975037 26961.220434939227 28283.52408939113 43841.885131388015 42808.87356881898 44952.122148590795 27139.548952756246 26514.703334238107 27828.50363956175
1541 59325.93341154062 58122.00970455088 60578.36779525667 26287.2164572751 25689.035876542464 26890.700240906903 40692.31830181566 39939.36882058083 41488.788425820705 26301.60396590042 25674.0548154354 26916.009864945816
1551 59249.748694792914 57986.3241087613 60558.57551230817 24920.456588447338 24430.961843724475 25390.406796770527 41010.64976441924 40111.2716805648 41956.817906301585 25707.670982861622 25157.245557355018 26239.477134205146
1561 59824.99390506321 58492.508922149165 61147.66963641909 26258.30381404501 25646.25939063745 26867.997258323598 41410.33317891366 40510.52515733903 42310.94397840123 25384.486769150335 24854.92181899914 25924.590369279842
1571 59053.726191378875 57763.43366714668 60393.25702552428 25613.60791444586 25069.703395783003 26187.0304348784 40492.489141494254 39663.64654563656 41361.4036654251 25597.7327660633 25040.814296242777 26162.358266439973
1581 69409.1037182175 67670.85717496491 71055.02703335455 28118.86935176599 27529.497697294497 28689.844117828863 47260.89532553551 46204.995431660966 48384.15158129057 28858.886581387178 28194.736652522643 29546.052641923077
1591 62923.527722160274 61514.64776056739 64260.108555983075 26203.783770732894 25611.608806731037 26831.674075533694 42136.17785004274 41278.74330872748 42970.2654517461 25168.663363448668 24631.143097813925 25737.674050439524
1601 62023.57957927307 60645.907570409676 63398.61398749898 26739.615486140003 26188.216389187073 27304.023392366696 42020.37362382116 41031.08672541158 43027.99986447186 25290.519681412097 24805.51765452291 25789.98335123779
1611 57714.755463773654 56631.004345016445 58930.63353704819 23675.753631119187 23177.970456018782 24176.64411346191 38481.43784432863 37724.441686029415 39227.614668809154 24349.486186715265 23872.05878545842 24858.250900974454
1621 57872.19290344278 56653.51557261159 59183.67026265513 23758.830552201427 23273.372831534085 24279.29757875958 38489.44257003965 37725.48263830992 39249.26351378576 25315.39309934064 24728.5181477992 25914.577802332708
1631 63105.920001497565 61513.93499161061 64722.40333820919 25003.90738207318 24477.074082494197 25536.9846163646 43162.752748547566 42176.49367488429 44212.48112607243 25795.218810641723 25266.638596154196 26358.284358291974
1641 62965.714370283094 61521.83553902432 64416.05471288672 27286.438507964984 26629.321748892504 27930.420224398247 44260.39273485256 43208.42144326746 45359.10724697917 27241.22215752734 26648.873631394454 27843.559481108758
1651 64896.86000489918 63335.55552160759 66415.52785713485 26944.188313804243 26379.780949783064 27510.874690178887 44692.31447913436 43699.13567321319 45771.356954550574 27656.86785147239 27063.55630206696 28283.691831325235
1661 58069.52088335152 56858.68612552559 59284.869296387566 25240.123928628283 24729.494151490057 25771.65904423246 39377.91882124978 38454.311041639776 40240.844915429625 25454.824848892364 24912.87051557357 26012.60965243764
1671 62150.5869437927 60849.492919046 63482.7103812193 26725.47582184715 26197.37587576414 27259.02109875939 44527.56853594941 43556.89565440622 45576.6702889947 26505.29833805711 25909.222711495127 27103.266983315385
1681 63941.497347005956 62464.28129482584 65465.85894356852 27243.91036739957 26669.60730431359 27839.02555878666 43308.90128042325 42345.04831144716 44217.841598969615 26762.404356425326 26185.9918597473 27344.109697193042
1691 63488.21846653082 62050.19698127954 64880.81728517039 26546.27744756521 25945.316430049625 27119.913697290147 43029.10870293856 42111.59977702586 43952.69821168953 27196.529751588132 26628.764163242573 27750.54144905601
1701 59748.57828530622 58368.88070734192 61186.826454967144 25741.69069638053 25179.17291469347 26323.328694376632 41710.268593357505 40821.443844571906 42581.81425219483 24922.12859320388 24404.461840052918 25443.216314562796
1711 56905.46622693631 55651.33316244349 58216.54111479057 23517.167587467677 22961.06272023204 24112.077323813613 37758.4254898707 36996.103329653204 38516.22940190578 23580.427367112698 23094.41277144268 24084.932123437775
1721 59223.88065553697 57921.5591438888 60530.72995615531 25462.058633500703 24886.425181777144 26027.4033638093 41540.73706428372 40742.726224294216 42359.334425092275 26322.75552442431 25742.073529343128 26902.06108385745
1731 62594.69384781894 61212.268877447576 64115.60380953107 27435.891614868255 26756.33817338389 28168.511243151574 43004.705009334706 42063.71356299741 43940.862085291 27016.149305101517 26379.166810949097 27616.31396578201
1741 60083.15123345607 58791.76869935048 61544.13944937264 25522.844374525343 24954.953118338373 26088.740210882428 39867.2069456045 38948.08932483913 40760.284897344136 25692.199948996444 25139.759150174203 26249.405595793698
1751 58707.25080476501 57336.54613477054 60063.60327480623 24567.06041011488 24020.20954010136 25116.069148971106 39430.67455855645 38645.4796183159 40186.67853512576 24757.220687292007 24185.79499670044 25321.257592660157
1761 59042.525599509856 57886.19454304769 60303.29626517652 25307.228174000484 24762.113452789377 25835.51787719099 41087.182021821056 40231.78022410685 41927.45494592211 26392.020316041642 25759.11321700667 27001.866219816126
1771 62980.006517823465 61467.102532035264 64431.11011564467 26973.50596106363 26392.30446482668 27574.94625465703 44735.886673409615 43775.226483630766 45686.60389571009 27488.483596304257 26866.719349142037 28142.513972172605
1781 59032.85713197929 57871.613298620716 60321.822711847155 24677.329216319744 24130.229311808926 25238.490173804836 39141.550960995286 38357.63512375819 39970.81981982781 24887.42756286437 24311.722709187972 25472.94662167727
1791 61981.4582425018 60766.15537375528 63210.88704110586 25472.24302133726 24962.824251132177 26002.126627029713 43201.45322030293 42252.022831130496 44131.29943789978 26287.21699981142 25692.794407510533 26875.989359395513
1801 62051.342744037305 60694.56073232371 63350.727236384504 26451.876520494956 25877.12119221379 27081.409447520207 43246.51102818655 42197.582932623794 44268.81872339254 26729.878505510864 26167.666691329356 27299.0271689528
1811 62323.21433817438 60946.54250802894 63693.4770818725 27281.696288403647 26615.511303699564 27947.994781735037 45043.15963144361 43960.94112468972 46081.77473402781 27080.559704993633 26391.641821234647 27747.654597045614
1821 62091.22672065666 60557.65802535257 63525.08323539566 26361.78105861195 25722.365249552226 27003.178887045775 42386.18106968525 41429.64551703884 43349.477869715265 26517.464685107418 25936.718692639155 27081.526301333113
1831 65736.6625461047 64202.68895433376 67286.13703086901 27613.330338165797 26972.877904342422 28308.30755088651 44246.80971562644 43219.2124391552 45316.1063694985 28431.28010087084 27748.83009835148 29112.66201172846
1841 57699.23396159819 56584.36984120038 58814.27807984438 25155.817780653004 24614.90045910511 25710.661512902057 42186.69219383887 41286.636184248724 43119.58543286802 25140.043771286975 24612.11686910209 25666.627125704796
1851 56700.49115792058 55518.978724185414 57884.44032575555 24796.302684257873 24223.474998676593 25377.11520757946 40671.51749061737 39856.24834288551 41499.7808891158 23612.178987670453 23096.732492940053 24127.895972388786
1861 62599.42473653777 61101.43386386707 64033.62430281726 25782.572035429323 25235.018317425704 26352.524848517456 40939.02234439265 40081.64754058207 41786.24773221068 26278.02468958864 25669.41693120901 26871.422015025775
1871 58424.9585225578 57325.69340040247 59597.3696038523 23436.94409116659 22930.14365119758 23947.02694865035 40777.969311233835 39897.41854042847 41631.205747420216 23575.523616623937 23054.43115205192 24080.365897241594
1881 59362.34302175023 58161.881099793514 60712.558345488396 23561.353347760036 22994.56805308754 24092.803330208295 41145.10392757319 40282.80555974001 42041.25885682938 23317.69698376434 22835.519963277893 23786.384672949687
1891 60050.367247155315 58891.036842076086 61248.33179172846 26226.654714099262 25601.190006854882 26831.70978931661 42165.364108491885 41272.80028495971 43030.67719568395 25429.53812086592 24921.28369807121 25963.643253813734
1901 60918.678763385135 59610.12935353452 62263.484192485805 27594.879800339557 26915.945963651968 28230.629818263118 42907.034126906554 41899.48415435152 43843.00172430355 27353.92013023842 26702.942780206133 28013.957666801754
1911 60549.357310042615 59141.40466712592 61928.30436724373 25430.75337442909 24809.431654499745 26013.79024455532 41018.40532848695 40158.298786612555 41870.346629707536 25250.653297397104 24709.4558362548 25797.033027012407
1921 67235.39343516894 65513.71403360898 69055.86227923523 29129.660807339853 28360.722585213494 29860.901820492316 45386.14914411161 44222.091032968194 46654.18522475175 28276.874366293086 27635.63420862473 28955.276861642426
1931 55088.657751797626 53882.93572707014 56295.9799065752 25155.679170992134 24560.65108086156 25757.702241324565 39222.137197905715 38481.82255221046 39985.35219438574 23862.69020470304 23310.48833869428 24411.552126188355
1941 54923.070381081554 53940.71424050801 55918.66941846661 22729.506165597308 22246.380554601823 23218.22995285429 37284.23368625902 36595.808360582145 37962.21833323542 22678.628397617304 22193.207528486208 23151.666950641007
1951 63776.12350777493 62345.09465950127 65128.184725160914 25738.276653860914 25177.141204884247 26281.364671173083 42092.27230004652 41219.09211380553 42982.504629824674 25891.247154239743 25330.611815334898 26451.91523986324
1961 66971.20371974731 65354.17885001462 68568.9006020281 29476.491353224454 28819.38240542414 30150.861661046412 45900.71513497454 44808.4782744711 47009.10437394847 28674.310542244755 28029.863095166624 29303.255111219045
1971 64886.84772970383 63344.25806792826 66435.57640243709 27561.98993421841 26964.55670595158 28160.09748056303 45772.63977253166 44779.901649087114 46773.52657952747 27528.81937418517 26976.60759753944 28124.312475027815
1981 62011.10677728256 60650.15847129732 63361.02410462281 26041.263691003103 25497.17607029526 26622.04208416607 41851.21765493448 40916.65574224413 42853.86805233908 26596.931255351225 26025.001248432043 27207.324481742915
1991 67013.13214937941 65226.45701546472 68667.70823145423 27549.850729363072 26884.803533709106 28207.955659772662 45818.42474416967 44770.05525298802 46855.08432573897 28283.13565377678 27565.424322690502 29008.9551783887


==> data/simulation/replay_housing.csv <==
t squareroot squarerootl squarerootu softpluscholesky softpluscholeskyl softpluscholeskyu linearcholesky linearcholeskyl linearcholeskyu expcholesky expcholeskyl expcholeskyu
1 3.503899242893341e7 3.254495059836656e7 3.7842491913562045e7 1.8157894902156502e7 1.697078129634139e7 1.9496347147888076e7 2.0240404570460796e7 1.8755209967676103e7 2.1729928240462866e7 2.045032623072611e7 1.8858001518873546e7 2.1943286067939006e7
11 8.832547085601825e6 8.346286517743437e6 9.29662136672445e6 4.1266829583137096e6 3.9741879643241717e6 4.260752239576575e6 5.967521259673524e6 5.635142489656711e6 6.318280598053984e6 4.795639974849971e6 4.523682221463949e6 5.028000619590484e6
21 3.956451540594927e6 3.775201791509738e6 4.1495956907762373e6 1.8651907341172127e6 1.7882884171930703e6 1.9412836328268964e6 2.4172151856693476e6 2.3308830276419097e6 2.5013519840335697e6 1.9644221737553095e6 1.895782611972045e6 2.0312138779941793e6
31 2.379682912800694e6 2.3060903111151345e6 2.4448439248249647e6 1.1039567638302143e6 1.0660962332893875e6 1.1389120085043209e6 1.4880657533584642e6 1.418755925295323e6 1.5516085922456703e6 1.2288565489910753e6 1.191288496167e6 1.2732183220245738e6
41 1.808252393054748e6 1.7587816466726034e6 1.8534184209208621e6 810469.6369626893 782486.0591676519 838467.9051177072 1.215516159774498e6 1.1806843177054839e6 1.2522672824318314e6 884316.3430345069 855439.7476216293 916631.7293901697
51 1.35492002724246e6 1.3056474999071676e6 1.3986700182311551e6 612382.4161701252 598037.7944714997 630097.8568396966 902475.5373222026 878572.6366848083 926090.7557706686 675589.8035202282 661167.2364603931 693212.9278746914
61 1.1476328596414246e6 1.0943400053772735e6 1.2064688730172198e6 499609.084287726 486149.1885309967 514421.1945368982 693151.1590051849 672940.9472399432 716173.2049906495 542929.6959685659 523944.89720742416 560755.3159899224
71 919445.4467040771 889902.5308471919 948951.5017484096 424602.08172022254 408686.5858900296 439717.18941531406 610535.2047728745 592180.9826515022 627047.4986932491 437623.7706283232 422212.4757183911 451607.98252302496
81 765590.5541277537 743642.2426045232 789906.8896070769 335992.1979323016 326301.78359544213 347053.1652249689 469313.024108326 452630.9597906408 483392.42135847645 358105.8685623851 348361.6652894649 367334.0323465933
91 642918.7282516705 623379.4968044967 663599.7427581833 302015.55801739346 292550.81712178246 311716.91065422504 440746.55461635254 425928.84551734064 457130.86991606327 305767.73862438946 295723.20529985527 315820.3774708826
101 521571.29171142593 500739.62083498144 539941.3049829158 248790.42729762604 241709.18094232216 256253.86512339755 340765.85938003735 330765.7012686499 351280.31055266276 265973.00885209633 254860.54659610253 277279.228005003
111 430681.5243604383 418735.9588631566 443447.9031877518 212231.37311667512 204674.2498917452 219660.80465068435 286284.49456263904 272972.9502641517 299108.2625021288 224534.7053410938 216025.40381695845 232899.3752253265
121 399292.43301113264 388413.7176209522 411559.3286925653 189715.20684393926 183749.33121373033 194481.30665192078 257274.3991827566 246694.22448885822 266784.75529382867 196523.39454007917 190266.40063250484 202462.0858372106
131 322293.8161021874 311705.1328945767 332765.23994015425 167091.4903153776 162064.68172199154 171906.2481833699 222798.31063960542 216571.70761260597 228918.2396774326 165782.20589455153 160262.97749897203 171647.69034237668
141 292729.9817680646 282400.20236849826 303042.577067936 146853.9149371801 142526.40918747082 151113.5462600976 186565.29644643466 181461.51670870424 192606.1108397579 149956.6315889362 144712.39514924228 154541.27146830823
151 245881.1207520886 238013.8591063326 253335.57759881375 126926.08999171731 123173.28945506812 130265.4369792782 165590.32972143503 160409.9792857943 171432.78760331267 132503.96841891896 128310.05989870636 136484.40992452903
161 218397.08068616464 210478.39508326259 226819.76719207002 113626.20631204911 110243.98876633793 116964.913392575 145981.60790350725 140880.87167050742 150347.96312502126 123067.956792534 119152.99418530581 126285.92229512856
171 204646.9264604183 197512.49828993264 210726.16574447585 99623.36092160303 94943.37861503699 103926.33928437119 130117.65961052761 125591.39108889032 134678.21630103776 105645.35912927968 103294.78501365734 107868.06311537445
181 175360.762219943 169420.00171001302 180819.37101823115 94167.79411333107 91606.82521683573 96996.70939116617 119766.42999764161 114440.84110780005 125314.17742330342 98846.06922853498 95281.65527810733 102409.77676676169
191 158497.15902687339 153309.86767985104 163699.26622356512 83743.0303109885 81540.70953921713 86304.22492851743 101014.15329556033 97546.0067824906 105217.03393965967 84891.8135229905 82737.04797606211 87362.7532128235
201 139229.67285302 135114.92409881565 143395.38962664508 75375.85548198392 73561.83321190979 77075.49878967035 94812.80883871672 91941.71801428287 98475.00363813147 77843.40332553658 75701.56326327914 80113.66689459069
211 128529.43389404839 124273.03066535226 132815.8657641341 70379.36395494142 67632.98052231084 72939.94565582304 83300.9646312872 80493.38778760118 85814.75660496719 70312.93258920118 67893.10395760373 72762.8800790522
221 117633.24529051679 113638.61321182651 121472.81392179447 61805.405489326244 59601.3119065951 63700.67722981635 75677.89799368818 72990.89274644588 78694.871126545 65131.14353578002 62264.20881299017 67764.35895326549
231 109844.08300635702 105874.50173117251 113619.6739027157 59785.410139476655 57691.72230390957 61760.84978276114 72134.77520374193 69458.68512840153 74222.58951334454 57025.163902341315 55222.80855248019 58911.200574239156
241 101073.2752767515 97324.62082881825 105081.38705839813 52050.06355426234 50441.19764666017 53641.86624384309 67312.25892323174 65127.4083330646 69626.780970043 52786.34870367055 50840.320124076425 54899.54429733476
251 89463.00657757655 87217.85836155113 92395.45010234644 49949.41528070223 48550.00538314609 51439.99323030909 62184.4284259359 60068.08700992996 64325.44474584017 51016.09633085488 49337.74701317226 52826.212407918894
261 83054.08450453103 80802.31654618791 85622.0559051736 45820.85987345861 44369.177489228445 47193.71401750032 56770.625104276056 54794.278525935275 59000.73883878314 44418.78882643271 42887.56569509386 45908.6735956375
271 73104.90910038316 71230.41966798193 75330.06495946807 43844.162938663 42405.59313397373 45243.65665116832 54692.898187209175 52372.87588626333 57010.08356515165 41558.049925561485 40431.61497838943 42627.33842165457
281 74162.59631854123 70542.72440323507 78476.03187240606 38995.40712440442 37875.070507494725 40319.74080477402 45916.97674213875 44591.35996804349 47468.89378136207 37793.40599453279 36308.92562460498 39465.837797474866
291 65610.88681266639 63065.48799895791 67965.17260945571 35183.971673694985 33895.27955651886 36441.43023457353 44186.9209860499 42616.01126392354 45917.19958275944 37797.88984669554 36417.111563392755 39071.108313982426
301 60434.55929011235 58292.7946730138 62347.91419999833 35021.47348371582 33826.75312932607 36055.98896801768 42229.1511059008 39897.565311721446 44794.459812402776 35608.75112543457 34532.769610303905 37001.09566366086
311 60315.445277979896 58125.78734017616 62820.582430174574 33430.132391483145 32365.38146878136 34411.9756222979 38906.3451994762 37512.167703515806 40282.74084456198 32898.97287413639 31872.377287330903 33788.39537518151
321 52831.82347281786 50709.01230278541 54924.47323454976 30698.885314316227 29558.293403410673 32042.64394503753 37573.03012781171 36190.7907545884 38906.104207646786 30829.806255668373 29598.51993967798 32161.178972762365
331 49928.49980676188 48389.954504320616 51639.09424770162 29395.32125995183 28226.070645168737 30619.464039000264 35561.947803034884 34342.8364487106 36612.61524185164 27980.255255211126 27164.737125012467 28802.887923380706
341 47387.94465719593 45778.27604844383 48920.35508570518 26529.454005003478 25645.608655393888 27342.15777037619 32404.52150400632 31216.703400873692 33459.856923752544 28146.809040756427 26971.647957390258 29372.32031892352
351 44693.20368033058 43217.707973684366 46373.121390256216 25291.001464653626 24457.48129341263 26154.50570953828 29627.55899655846 28683.357831328158 30544.093231570903 25225.660235034684 24295.58320350274 26318.4674975527
361 39738.9676722466 38596.60642779789 40968.31596104223 23516.86414784401 22606.999100459634 24539.444482997253 29639.682398976263 28228.683912379038 30966.308439988745 23238.158231663234 22347.322161858716 24137.040726399526
371 42011.79207254711 40370.41120767888 43546.978956172425 24635.782887842408 23623.995003639287 25643.166705636642 28483.59334702087 27379.312303280516 29428.774776012317 24514.13061691136 23602.03728526546 25373.64780994984
381 38767.7517106308 37511.11401415858 39978.21614018417 22018.038611811982 21192.758460219255 22678.787798333145 28251.8778181078 27221.76593303939 29325.288548162604 21670.28382081884 20952.44845188158 22433.748695116316
391 38103.980881292366 36848.739918377156 39640.68192185961 21665.987866571886 20927.92979944412 22384.076384962038 24817.2656225386 23832.606452313692 25761.10826531851 20608.173946057606 19846.369432251005 21347.798188214292
401 33406.0075805354 32246.139867440725 34781.91175893977 20076.27468541714 19485.028451431688 20847.164166226754 24465.670811727043 23498.23606236359 25436.084594344393 20512.00843933868 19873.44003101965 21288.680266881776
411 32562.484573449387 31407.706527870698 34052.3983642452 19124.504121851667 18444.146334135043 19935.402527468497 23010.49608524005 22061.205705373137 23895.4351945759 19037.797733511088 18287.227970817654 19647.58853168312
421 30718.321265710656 29446.05708975962 32144.68466992369 17473.58164396037 16956.46597501709 17945.69926135703 21737.408678433298 20619.79330068579 22694.58804145136 18749.83626693525 18145.95395274445 19457.537885691087
431 30546.58599033037 29316.13668023163 31723.11196617896 17215.51752553653 16717.216590424512 17722.630533769858 21353.82241508263 20391.001135573988 22539.989522735188 17095.96189753728 16507.098321293768 17761.595208622275
441 27343.87706888241 26581.44401040272 28115.980503622595 16290.737252339173 15725.032843436398 16843.774573546354 18460.83993209661 17876.291171127446 19113.135023325813 15771.164082975141 15259.406003258293 16405.508976660516
451 27528.510673275912 26737.787175060694 28343.41382639914 15870.623746476957 15174.620760117594 16607.64427400426 18272.26466507982 17604.048637144628 18912.515179823873 15623.043439416806 15086.086859302586 16165.56897188226
461 27365.933694408894 26490.351837994785 28229.94192565868 15545.524843607147 14870.285239948817 16226.54450942669 18419.892148691484 17710.207448108224 19006.44024658865 15357.600865178227 14751.229879496905 15905.358984756253
471 26285.374923065316 25071.171288583573 27379.618096950664 15293.235598225288 14705.93471403066 15891.556910539755 17813.153993520384 16956.131470860728 18732.18604386871 14754.986917729057 14305.903522418723 15322.88437561572
481 25917.52507594841 24798.69363021218 27016.08035801248 13650.423472092078 13201.314673246698 14125.414004597726 17499.70534544659 16861.9023486462 18122.92493738805 14658.953847327666 14178.783929839496 15207.869209239992
491 23370.067545426355 22681.238527360576 23957.45414834898 13101.600640598097 12588.97215697952 13593.214597988164 15473.463033691745 14878.575760879854 16061.541989056768 12913.245888194353 12504.700153879583 13308.475002119652
501 24135.554499722217 22982.331216549024 25268.601728359325 12810.333427275034 12467.751041693025 13204.734695831197 15601.079404377726 15037.925998941631 16271.280256169923 13111.342850987927 12557.184271095972 13672.178163794451
511 22095.09306090701 21172.89572767445 22935.317042483817 13052.924987365832 12431.365971697689 13634.492536297446 14538.129454217304 13821.145595834098 15223.699455009959 12320.519338444414 11855.696822625543 12698.92083944936
521 22789.299013131782 21802.82950278623 23835.686901241046 12456.544317172586 11929.800619465002 12924.039156208106 13826.456110983307 13349.592860397455 14328.590479433851 11463.726492828948 11132.980353862693 11772.213466161189
531 19885.672262833872 19290.679265098097 20544.516086336003 10750.88971807156 10425.00976273104 11094.59969542188 12893.025460343391 12462.609209716036 13360.701634040657 10437.5630162694 10076.979983953008 10786.772116135251
541 19200.89951768447 18435.92945734413 20007.301736053916 10184.505091831536 9821.790653437978 10585.644964073033 12380.9814602349 11992.556613292869 12751.130296741392 10197.2426741515 9870.772069843824 10520.405197801982
551 17995.978659404933 17502.15354205303 18502.972502766035 10529.740338470854 10116.505893024936 10919.996623515233 12460.044100774949 12024.085675069577 12877.579632210987 10120.766601079886 9841.054781370809 10434.420993154426
561 18745.459954376383 18044.676602477022 19498.754570914418 10066.079498764404 9665.773924877927 10485.532425687068 12289.087024565215 11846.583712206411 12718.973576206692 10629.39306701643 10291.600196167177 10988.656755192862
571 18151.643905914752 17572.402663043013 18753.785592185086 9489.49148049397 9248.181146726592 9733.81469825865 11706.688980545097 11313.800575847368 12112.306926504007 9638.585534473525 9317.902423879246 9965.942037101808
581 17226.788169155916 16657.768012205517 17819.94029746626 9524.840359138652 9252.622802525446 9766.735476199323 10991.693995720223 10525.528863568736 11465.80819759929 9283.33472500654 9000.367017910738 9555.250498949166
591 17384.365230469455 16479.851963898862 18175.10039825988 9416.975470712014 9130.051757774616 9762.72952613305 11348.953890448065 11007.68425499745 11717.679140555885 8846.206460345586 8549.495050245047 9109.142537093381
601 16828.39681269446 16189.167082079564 17413.351157340647 9044.1979141027 8774.750393471011 9364.9792452982 10336.413242273582 9881.328207002512 10773.478680555365 9510.318230805924 9082.655738694544 9999.550653691507
611 19288.627479407834 18539.296486613068 20041.45033148574 9303.588094116278 8994.79426276211 9641.198005948921 10982.761591365339 10458.687141213632 11620.853407296687 9121.628446796625 8810.483721093631 9388.077974876785
621 16554.27959281743 15899.921136531617 17206.346142412604 9049.980972167908 8717.87280640905 9370.336233048634 10293.836398504878 9928.216735415046 10722.138443288777 8865.539418361865 8578.9205359786 9152.238316769002
631 16490.93436384052 15880.714471732648 17174.97881276635 8553.896480136866 8219.380427743728 8915.675234814944 10262.509940115502 9903.258709373205 10642.39398519022 7776.501528438629 7499.483757579889 8036.488075609132
641 16526.65965094507 15787.806794762027 17334.790770525407 8325.534560013333 8072.03455709647 8573.669209645914 10251.761401824027 9862.488765041298 10684.562446812857 8278.73732092172 8006.3128469991625 8571.056264714249
651 15552.052137213552 15005.231096464735 16028.264900564502 7916.6886932779535 7635.619118253257 8214.748784545078 9517.457538211218 9045.657670341236 9970.181351800557 8424.611362015557 8097.537955880262 8770.92715976898
661 14552.455024587647 14144.077800607964 14955.691244900736 7911.674820028754 7677.4094752616065 8194.532442349078 9047.535569762751 8695.321372928936 9394.269623195274 7957.894808856737 7645.307024639854 8303.197893342454
671 15064.35921032517 14410.673196761545 15687.192901486376 7552.14500160836 7239.695589618121 7858.994037234249 8932.691972724419 8616.968389280957 9220.185534681126 7520.973408313739 7225.969507394054 7825.355142614323
681 15459.898478303247 14736.8363310933 16144.090205771783 8067.654774415003 7768.655517404859 8365.316872711986 10029.669311878717 9593.812756288073 10445.812241878355 7832.349742262924 7619.5103179058015 8083.1795333019545
691 15814.293760787616 15145.78071853987 16562.265251427172 7925.8965831445275 7491.876563637568 8437.527947303748 9641.7147187529 9176.694508749244 10119.430770076775 8181.730216534181 7853.495812388127 8537.198321944128
701 15444.875962391452 14790.776813883205 16057.625727408555 6948.555421745386 6707.0474006382965 7173.90914824814 9527.222241643107 9146.433203609962 9824.698581359151 7447.456623836367 7190.100581797045 7739.923671448721
711 13684.41157074916 13163.175232317084 14353.676416790162 6586.62949341775 6303.671896106722 6842.475360623609 7946.00503478538 7699.234860188577 8222.23173884641 7479.92015679359 7205.841216982429 7721.197321515186
721 14434.991786299188 13778.177424770904 15009.305675959715 6951.737283791848 6647.370670750306 7207.264520033371 9136.771402812445 8758.948827362618 9512.797846720438 7623.498876500333 7360.554063454083 7888.3451540857895
731 13411.479252304962 12910.09241783389 13915.481865999493 6979.444907005713 6742.97352333696 7243.559264042422 8343.212298950226 8050.799096273505 8734.809712487131 6769.994429261998 6461.041897739611 7057.863744216456
741 14960.984425310917 14383.445486639626 15581.518836078394 7846.1251386363965 7571.839479840546 8121.343404598208 9153.522406104259 8818.425555365584 9451.85299369621 7703.371747339289 7390.826800504913 7994.009798400905
751 13655.84556050657 13207.930762740994 14155.26217990149 6895.9977797918 6629.296975944641 7172.194760676295 8215.326310410268 7866.599603630771 8535.747112845529 7086.959105671528 6734.363704665913 7422.664211761685
761 12226.736585044528 11736.704313993583 12729.962749308188 6571.533076048667 6316.03815702521 6825.890704306486 8366.460209768187 7940.14661479154 8720.447363371559 6844.087514138684 6544.593664702505 7143.86895025669
771 13739.557100516458 13060.181587179015 14347.734327116035 6933.002563678862 6664.683282836691 7160.705336009988 8469.40369348335 8194.437480373004 8850.895108188606 7111.572111696388 6870.301682019467 7369.334325766773
781 12664.11487532988 12081.13106705528 13230.498285889373 6564.293345601801 6270.614422979273 6869.966904053089 7711.306797519405 7398.792216328627 8011.719882693826 6623.077057753954 6413.1354873007795 6830.455823216723
791 13049.974973824805 12274.409390699231 13782.29921558111 6284.11359872165 6030.215702931252 6509.194865474075 7671.612384606602 7446.737405853361 7881.966474470797 6373.875982002643 6053.386009774061 6698.050098056286
801 12859.694556474153 12217.524860281146 13417.454978481805 6695.997736901357 6344.997479941389 7114.542359606805 8210.807123112007 7793.498562108968 8620.195173052341 6710.640922455254 6365.702444227476 7087.1852838992445
811 14093.563759809316 13464.565149738813 14690.1196547745 7014.936683773849 6657.7150648258685 7357.570013906726 8103.94738544687 7755.260780921174 8438.77612507953 6846.305179894728 6555.270987759473 7149.949390296689
821 12322.558039404605 11689.187915197095 12917.079098442156 6083.073348800314 5904.866841617299 6361.048702583055 7549.747344555638 7209.497802580417 7772.268259576051 6190.835394570542 5943.191626976483 6487.054619884849
831 13634.326147046946 13040.817402338298 14323.375860536518 6448.006142993932 6107.324264491915 6786.971165449544 7686.933207675504 7343.091060515668 7941.7472008304985 6523.291040189179 6246.226641408883 6794.090765529151
841 13853.858168120172 13082.503147862106 14617.11612571433 6200.729236924034 6028.750407001236 6378.782721772309 8241.958602181976 7795.999487315385 8626.58523704444 6649.972113783047 6373.2883772050245 6977.271099551914
851 13246.937018855084 12742.675117248247 13701.394316607677 6747.027118105758 6462.742312040568 6992.612378448867 7812.109878773261 7449.715482561022 8129.120238825379 6157.773896584619 5909.809613262119 6425.214411703165
861 12056.911505529388 11620.765278049917 12525.719423217588 5976.34552087083 5662.581586371598 6284.609661120459 7137.998620988237 6880.557276299893 7448.755475865553 5804.872066011065 5585.888369188393 6032.841125512235
871 12692.016883349828 12161.589085292855 13168.034328993797 6073.43067058604 5795.874190409668 6378.825080505744 7444.157416632735 7025.337347774479 7856.501650265462 6656.557758465647 6332.4319628452295 7004.949227190846
881 11867.232615849858 11325.035176292811 12418.5453641582 5869.609340651694 5663.102075701485 6072.623449681878 7082.489423401575 6779.184135662412 7385.723261193471 5760.717243725861 5449.75928583064 6104.115262334519
891 11031.825210744471 10619.99678850107 11433.807243470432 5541.770893665402 5309.311598017168 5834.497866579275 6451.322696499561 6135.168877492277 6714.674170203716 4987.286075279122 4776.892437915622 5217.937859261237
901 11665.302900277837 11195.188385630317 12217.429340433951 5706.392191721839 5478.804092306465 5910.035355972827 6472.894016820972 6217.385994975091 6722.212486864719 5464.612689322347 5299.176112186309 5680.853053841582
911 12880.814194634282 12053.076650014134 13839.672657425117 5841.06952236237 5590.05859845494 6077.864179668129 7291.619018661229 6979.0897206732725 7609.379936423907 5907.408171556588 5679.4283847836095 6117.644126317309
921 11461.023132561455 11013.487711087058 11973.041494939125 5414.680786414136 5202.463340298652 5659.074361399714 6265.2712612530295 6014.22816830078 6584.0534038693495 5342.246097168009 5054.251807947183 5616.240826233588
931 11351.003280405594 10837.83225006258 11844.481708907144 5942.517132368568 5691.12000236206 6203.92476722067 6824.498407757582 6549.283501518303 7105.810926098341 5573.624926828961 5299.26163464518 5812.964322433038
941 11584.437127872578 11160.973719737169 12055.894640401393 5050.860819789431 4845.5551253055155 5243.754194969163 6535.786165434484 6208.100936571998 6878.448962378204 5621.569891167715 5324.765789693655 5852.752094210527
951 11882.960526728495 11385.980148848372 12487.980529047198 5235.214756039953 5021.18612703128 5465.409815035421 7113.31197199499 6741.163452990223 7513.549909753922 5296.707671236121 5083.514523289356 5497.064413472311
961 10452.539754825058 10073.884125189477 10858.070470148868 5577.81503678142 5360.106916808051 5807.74468099509 6336.3379343366005 6135.561260342343 6548.4028892250535 5145.692557895899 4944.79469072679 5305.996220689206
971 11144.118044945177 10585.997275708634 11852.821618350774 5719.671054441207 5485.836126254697 5963.151235033358 6594.571650524966 6334.030853617241 6855.105919383956 5378.569334105263 5137.716460677833 5634.338590770191
981 11145.867361604034 10643.527009997622 11652.147448677473 5753.369125290844 5548.310336174796 5994.043264463202 7006.48031526064 6700.856806677894 7367.891136053685 5746.162626033056 5533.7352529428745 5925.695982216879
991 11717.14472057963 11148.099740348902 12214.847469603104 5319.88648369234 5070.871387659177 5586.452952710436 6799.557360779148 6444.477644390914 7132.48639673164 5840.763076147376 5585.842926344546 6073.728507484776
1001 11784.876213519754 11136.978832749784 12459.911017330187 5598.894950826012 5353.411679414936 5832.771539655192 6437.7788497417405 6155.977172377296 6725.03419194935 5723.471892327558 5432.106412991663 5989.420961960259
1011 12036.362977045494 11562.377644067104 12537.723423999276 5773.941898880498 5543.954398417112 6029.585201392275 6948.720675973495 6623.782870501102 7299.248848157252 5445.737417653777 5177.6517863768595 5692.793143019503
1021 12452.278561857203 11895.434198246301 13037.046407847662 5834.606817452843 5534.742485949645 6077.130813760062 7363.789614084941 6995.918553601262 7745.1212702138355 6685.585084499762 6253.536106378161 7076.688035031241
1031 13459.623139003546 12448.28586267319 14493.091328634682 6247.056809038848 5911.641672100779 6610.873864411688 7179.226950538967 6757.018399360653 7736.124455620236 6214.649497941752 5935.303098512914 6505.417798960514
1041 13728.171797647898 12998.260841439915 14598.095129641431 6658.68382411021 6312.338664547915 7070.261415791387 7836.183296194172 7433.763636416358 8287.918533139822 6584.877512976937 6172.939895962451 6952.0106982654415
1051 11713.091569575803 11238.402013128896 12279.04551864819 5566.1069275100945 5262.590809484962 5865.016231642767 6377.281746443721 6051.594463871676 6688.6876125740455 5581.685575702376 5391.430205963063 5832.045104556622
1061 10809.422594560596 10331.681352134096 11225.912482454452 5751.549925790049 5560.967739293333 5940.647183414333 6607.666005953178 6393.315449913197 6856.555622883592 5477.808570570313 5235.527657181706 5745.34114519729
1071 11421.417674791028 10964.46367971443 11877.031471769158 5465.636697378832 5241.344811819154 5686.6465039905415 6580.267244493261 6311.660867054585 6811.836643689618 5510.318026872547 5246.2863147918915 5722.747360414552
1081 10275.84428453236 9729.557566156094 10689.879914655397 5074.37914935924 4851.268777818469 5311.049531769116 6120.1633732929395 5870.7984244990075 6376.300170562909 5294.343193476807 4987.960386923905 5607.532300377396
1091 12411.188969230954 11828.664154530048 13048.106585470383 6119.335896783659 5804.2245484616915 6415.190940722614 6846.353729106584 6561.915961677099 7180.908010458797 5788.419428596564 5473.20950925577 6075.926428421931
1101 10668.259466895553 10273.147588724756 11082.07002455224 5376.131392540514 5167.71545428038 5586.6992902639495 6619.357773441921 6290.499007513404 6946.4736221429985 5120.002413884066 4868.933981842141 5400.373418677191
1111 11046.671527421058 10488.015501113194 11525.827535486698 5258.959648565309 5036.283659985339 5457.900983905892 6588.147745239137 6301.755896479438 6935.191502059641 5547.578020313571 5330.716050962654 5780.265301674209
1121 11506.349234108548 11045.499006364633 12024.2038255971 4803.929008509381 4594.498756567959 5003.678167043797 6345.47722840026 6065.795717057534 6615.933679222985 4957.428955597088 4751.635467734915 5157.297028082463
1131 10436.117392150849 10033.512577890846 10820.702092149115 5024.808815804358 4792.330795546347 5220.060325962455 6106.6252817038385 5825.854966004697 6363.229770967164 5180.616792922618 4929.567558212327 5438.159377391901
1141 11877.92260316396 11207.43120845421 12509.696835789573 6152.169851499422 5807.629144584691 6530.316773503771 7134.8646764856585 6872.009783891836 7411.799591721999 5776.083801723527 5481.594752847624 6088.521612103098
1151 11112.402012279956 10585.272855455532 11646.684761266411 5183.601306918992 4971.171960378723 5403.828461663907 6880.329058566568 6589.004533573436 7134.081333263903 5673.278180001172 5338.70400381637 6001.953745808725
1161 10198.28147470322 9739.692845434478 10716.920710496957 5393.827571021152 5141.363778747922 5624.0383109048325 6737.946065841999 6433.08734116327 7123.066313325324 5578.0273636871225 5310.088374282195 5820.988952953563
1171 11789.932351750836 11273.957890419942 12267.296557530417 5616.655706754737 5408.699325539507 5887.286452592362 6952.356951279627 6574.546198747857 7402.279936949875 5341.339739768225 5130.960222225047 5540.08136660877
1181 12255.20233988756 11671.476184270821 12878.61186452504 6057.619096620593 5718.367266591018 6444.386894614518 6872.467313938311 6565.558927334847 7174.393374839943 5421.155720347505 5132.689745673044 5713.618622491685
1191 11612.930524081637 11047.480704096766 12151.70773032891 5144.286421966191 4974.72743343939 5320.376055742121 6317.536163449214 6004.312838995632 6626.439035233163 4800.365017710634 4597.53733338565 5051.896397177756
1201 12134.153304409594 11438.268525104992 12792.805641273499 5500.423225318926 5242.3073703955115 5823.462686379861 6341.217094849757 6105.39468637965 6575.459070070564 5910.802436599708 5520.5733061729625 6316.963604669714
1211 11657.979252642746 11075.970602648355 12335.679488031643 5277.8493812510205 5069.0873113334965 5563.486386738756 6748.619429158233 6378.661985533483 7167.771828021572 5594.434688134734 5306.271835624969 5875.212054238818
1221 12198.712765991879 11611.453602688438 12884.47626781276 5237.44798825741 4951.18120343697 5545.779052088131 6253.979747976693 6033.117559320072 6486.219662040648 5591.8457269967 5300.029582014747 5850.952129423741
1231 11268.52715857493 10683.586636168775 11805.057185870726 5563.343347145965 5366.0495333854005 5819.298139946816 6705.495068876365 6409.803821540964 7036.484265663722 5633.451127966466 5391.937783395704 5843.21531061259
1241 11035.742659864665 10334.319863881285 11632.0682089615 5115.942018136197 4895.46403814722 5377.06264560216 6212.461458029106 5991.07674023225 6411.939764860398 5093.1632891134395 4871.686865901594 5321.341225031226
1251 10450.360955342874 9969.079963658347 11014.561550519671 4820.090423939892 4639.248892791729 5018.552099116929 5823.157482951825 5565.431409078931 6197.659449602161 4836.614090172182 4588.16848764033 5056.885005501298
1261 11024.1092722687 10586.851836296015 11420.360462081575 4650.102061601768 4412.300506550074 4880.114827979487 5951.252063231472 5675.397298652657 6218.545670792791 4863.8760704577235 4687.334753070146 5038.189888810792
1271 11927.184879910083 11330.494965956925 12646.358981155083 5582.008916228997 5296.4270791219515 5828.3890297861335 6353.176508397316 6079.157371864984 6638.805562046078 5899.261208866588 5548.040050919003 6231.451028228226
1281 10480.897342147566 10032.723385546211 10987.07303093832 5122.615657001985 4893.2255744783315 5322.811666168945 6044.706473265291 5730.433269012712 6376.312190324883 5908.970040548253 5665.842575277565 6214.802536966394
1291 13390.764870089528 12580.349770144237 14057.030921752963 5691.965304491884 5433.841195500562 5984.981475966095 7068.772905588983 6709.080862059425 7406.771928573123 6354.718838522444 6075.071198931555 6712.119515847145
1301 11803.886546356254 11378.475390651569 12314.856429142432 5800.850261254461 5476.963408102426 6163.028317999573 6792.1858641878935 6425.7208147042265 7116.377640563918 5474.154478451423 5224.327805659464 5728.171148230945
1311 12543.282516537507 11899.199209686909 13243.736496247846 5371.1409453983915 5180.9018326062915 5608.153001017504 7122.4493400471565 6747.144506238774 7656.024318833719 5663.336448838429 5354.904953469559 5928.52819044033
1321 11693.032611067749 10896.58838615439 12483.984884884812 5686.868436054578 5358.297851647079 6091.222904824774 6515.308273625058 6287.755630889837 6748.245695325567 5591.558552710374 5299.065044290136 5873.105024884777
1331 10419.245218690778 9891.540069538354 10918.481823640102 4597.402554398283 4443.94823924696 4782.558206638515 5613.34545877126 5365.911609093817 5879.700588195059 4680.757201574868 4431.916971197876 4898.7694919522
1341 10884.874259978942 10289.024432613392 11417.224706711726 5018.796988758752 4812.2829741522355 5253.821144519359 5842.101527889614 5638.015504097301 6108.691248250534 5011.267314748497 4807.3716524567535 5230.861456398931
1351 11790.97237215902 11224.504200449142 12488.195357440827 5357.8519533193585 5108.38777123185 5541.744657522753 6635.285416529281 6337.116125430755 6886.009291756879 5691.741905916507 5355.389106057216 5997.855815617075
1361 10659.575279575933 10204.752392101984 11115.451765857091 5169.024969975903 4950.30653510328 5361.170420255423 6084.280654014234 5842.589590195488 6361.06595302992 5541.683609324351 5310.91084129742 5820.930054510197
1371 12382.788290560911 11535.664375807486 13283.89228857298 5826.008142942704 5527.353489793913 6141.369711434373 6862.299728594121 6540.476012247849 7216.7743429819375 5324.415121754346 5107.352377860068 5546.203346430456
1381 11190.30534056027 10689.194070678688 11655.005436769152 5956.322069195853 5566.712614670395 6265.285620926354 7042.639687145432 6673.58513496612 7418.028739456613 5946.662232776959 5602.761230511158 6297.485003992399
1391 12609.319330686145 11830.132938341283 13373.46874658374 5673.950314259855 5339.7093288071355 5938.691785835691 6671.849850657898 6430.491031443587 6907.300224736161 6005.002350295365 5722.272983436262 6362.795398984057
1401 11040.432568384216 10581.977865971157 11498.572627555517 5541.843065555332 5325.839084407066 5719.732334005166 5898.399130537462 5598.844492818097 6180.8056523896485 5534.18833404646 5280.591086167686 5813.773122618253
1411 12531.720626655178 11819.410359342803 13219.857008863653 5263.5928283856765 4997.75108234186 5518.709804595098 6710.686054248031 6323.785649501457 7105.811451378363 5195.010090053087 4902.384543419271 5468.412713763195
1421 11358.340681394178 10961.687855224747 11793.231915241673 5005.818580098538 4751.582028898387 5232.0775483221205 5980.5624076304775 5696.459774065858 6371.334077230072 5734.797872715579 5477.7435130626045 6023.443285968004
1431 13534.202279304816 12659.959407715762 14316.164495990319 5646.613267213501 5366.919171816481 5972.899779998262 7245.276417774228 6832.935896359711 7786.698261069982 5809.305701489973 5420.743326936011 6213.509015473309
1441 10369.351266069818 9821.85765503682 10823.678733906152 4995.233656712046 4729.123719300153 5256.437004302059 6544.383296318764 6224.2251805868655 6875.770487145364 5035.704856165165 4791.503232710938 5312.143210336484
1451 10972.952131528218 10454.63016182507 11434.292717434837 5061.760243373678 4800.761983593001 5297.535023862889 6439.85317615718 6076.558553771374 6787.286910874633 5467.01226272322 5182.767192983992 5794.033709842279
1461 10477.386176880456 10019.709245232785 10896.593013620932 4824.367212044417 4532.4669008862165 5168.466618090545 5585.830261060898 5350.605998662688 5816.419991509377 4405.381723155867 4216.570768973895 4596.607263472184
1471 10749.972002832366 10273.143208703053 11200.708602540693 5067.800722019877 4780.383441934473 5364.465973792463 5739.167325837728 5496.88282092521 6025.903633178615 5227.566545305382 4997.016690524206 5451.242179280049
1481 10576.594560223273 9992.754477832064 11171.762679449486 5129.093144406832 4905.119674162689 5358.556029528861 6131.261703116253 5889.759943143827 6356.328799662181 4693.4634036758525 4475.407808900477 4912.336379094101
1491 10019.72837810747 9587.887180136924 10400.370772045175 4913.943484058855 4711.001935457398 5148.666296443052 5920.584563824676 5669.075544887579 6153.53535005854 5019.426755792349 4799.400022244725 5230.864607371416
1501 10670.307931613434 10216.699079362646 11118.691870782848 5142.723414678589 4909.891586171859 5392.516809965356 6198.081529881265 5902.852388693892 6498.591720112163 5350.299673696942 5101.673111595174 5599.064197812577
1511 12015.018295325819 11333.60565090054 12964.858933937592 5693.5763360919755 5407.927861441693 5942.6429547669395 6672.645520645247 6245.265966717405 7092.288698219951 5288.079548091974 5064.001823519929 5558.223938632738
1521 10566.591317570737 10089.120489046047 11021.965814991123 5201.71423556248 4985.970293392509 5476.169382108805 6273.613971845501 5948.671314730927 6661.607452683771 5444.12620670659 5135.674898581704 5749.467328967683
1531 11658.756374003515 10936.764914612528 12415.566735226324 5281.543716742681 5080.615861459889 5498.520748767663 6354.038921490187 6049.979573505284 6762.377775328405 5206.9618895418525 5006.477243673194 5381.702489333203
1541 9905.323567685737 9561.346250837762 10232.822238579036 4826.083352314253 4625.406897534283 5003.814770552705 5539.274251197767 5284.251132846309 5849.560841451963 4797.757680481807 4559.351448121867 5036.409571188114
1551 10148.643070330247 9723.128020550223 10513.391638513158 4994.814741128749 4747.242110039104 5201.727553782349 6000.758914841153 5671.876358794273 6409.822802087881 4994.088243727371 4768.263092416477 5224.621446406871
1561 11731.834241929522 11224.652853862035 12319.79584393268 5347.37572351479 5087.365088471385 5596.604520481516 6874.070451407968 6513.461393247967 7243.8953827687565 4999.015357682457 4753.508340718129 5248.037490172468
1571 10475.544540383877 9905.647990176914 10940.290324804533 4922.241810934738 4686.210277243288 5224.170750234665 6182.491997982055 5951.798420071235 6413.540625631392 5149.627789694239 4820.087257934388 5469.897969879711
1581 10154.58235848338 9760.079100451336 10643.301417735527 5675.1154476836755 5390.692630320185 5921.562298236723 6544.561976324456 6178.082786467383 6919.179346539389 5313.382140397726 5090.831744570645 5546.290932698815
1591 10227.104995184198 9820.03466119155 10757.827024952625 4713.582802088157 4510.41393806292 4929.27782162211 6283.464038016251 6032.136070631413 6635.477568817891 4895.138943349296 4664.070229724644 5216.106205229599
1601 10378.998872136219 9987.221248840911 10758.288975101214 4779.890155784943 4564.600117691325 4981.531823885865 6018.670861420081 5787.988471638161 6261.350787470158 4989.285115284191 4780.484620009544 5181.692436321734
1611 10605.469851231244 10105.513855547078 11123.124608263273 5109.767253850874 4874.963787726266 5392.423009809741 5891.587058171876 5594.249461870133 6194.330699948736 5183.216309501252 4944.464291122517 5383.874640761671
1621 10183.894145767445 9722.522982359387 10653.534147501163 4395.209119341213 4202.790110483785 4648.719180289802 5793.155943402323 5539.231630909558 6018.687609941984 4565.821546616944 4341.4513530652175 4800.7881363160495
1631 10282.755787991124 9872.401874882933 10717.882650548909 4973.649702063937 4721.547831200904 5264.812228064115 6253.453659450701 5990.796598012761 6526.377937789611 5074.181855759065 4817.546634941537 5336.221496189524
1641 10508.048289428754 10156.467380715612 10860.057368970225 4909.197907298145 4665.290505584318 5153.983140138957 6046.289527770942 5798.74642794898 6299.951536834795 5071.907713842577 4808.3784475766215 5335.068967456913
1651 9970.549728860771 9592.982817291471 10300.178043426311 4740.903220017908 4547.611152616045 4908.617560117088 6280.840766937594 5967.093204549066 6580.36065054313 4720.093631302317 4527.369536242023 4915.118660560038
1661 11248.569918578065 10570.689533549257 11903.707467137454 5354.6718043359615 5119.987131469781 5540.297204668857 7001.488955084316 6689.658495480287 7342.940836627372 5399.650031764169 5196.209821469943 5625.349189603897
1671 10434.363628670371 10130.428163673449 10847.396057674701 5214.285220323215 4881.028572602878 5519.3266352324945 6382.9744713942555 6008.507241918347 6781.371511514191 4936.557747367965 4675.73766163478 5192.650547555482
1681 11714.632692157022 11050.053741246478 12382.512563216893 5699.256182851306 5488.83420390814 5924.862840685917 7509.146204072493 7202.253238376813 7817.984980800167 5505.357923705267 5238.604509579678 5790.048795889772
1691 11165.990532472582 10625.269558098575 11614.350387024911 5718.178952602076 5445.4987423412695 5977.959202245608 7004.616603897682 6586.348089218661 7537.129891983597 5763.296887838674 5481.203795439841 6094.228473058633
1701 11932.509012643175 11360.817781937445 12603.121358626036 5101.0733741199265 4878.566779769208 5376.550288581642 6964.87798408394 6613.7777928316 7383.658543666556 4954.554807374463 4768.942213280614 5160.810057056759
1711 11357.687808620272 10849.615524312627 11972.397755649541 5113.019447732567 4882.5839919848295 5349.675489954151 6192.0639932372305 5850.594817331772 6456.147984408929 5304.721606979501 4952.476775103687 5663.9471024232525
1721 11951.93025139529 11418.529246094342 12544.70620181481 5968.766276479265 5641.54787344539 6273.504162732308 6762.194568956522 6414.419914036463 7109.510636367118 5280.524282812913 5024.974061752296 5467.337214346156
1731 11726.301149654753 11067.4929669271 12557.105336594012 5403.006762706542 5154.585814101267 5627.412581947273 7040.931377166529 6592.940908127594 7446.937447565397 5872.880231756842 5526.071503897489 6184.636900123971
1741 10213.552680079412 9808.288592856878 10686.443142197564 4694.6987325423515 4524.2450154531125 4919.720456792477 6269.083158983251 6027.002787148039 6507.080422221082 5084.070261732704 4899.952792851359 5270.827478946382
1751 10761.551793964163 10145.137959779067 11350.201536405719 5211.506261959876 4968.978804024168 5467.039465335046 5821.306685323512 5537.286299516282 6147.999834582176 5043.908029299408 4838.877070420477 5288.311614890333
1761 9206.00388504305 8872.951057445714 9529.988788741448 4503.374797175545 4327.737547401227 4679.3569330060545 5640.230389168487 5393.086544083983 5915.344308546879 4497.559655290215 4313.209738002755 4692.83036521166
1771 9853.303252091762 9551.267515992904 10239.314460671303 4158.961869851673 3955.9068675629337 4347.080478364888 5618.2990983319105 5356.810608456921 5902.166271801061 4424.247040761457 4189.8936760647875 4699.561529023649
1781 9574.392547439995 9140.430052702983 9915.05416607707 4635.564494422373 4420.517277643195 4880.451934412025 5995.7822646916 5702.075923540836 6276.039617848998 4444.746802382153 4246.978633309759 4617.323699628355
1791 9725.980705586813 9376.487867584172 9993.764938683302 5224.720416995709 4924.864831235921 5474.14398493397 5991.785201701178 5694.369653758319 6345.2614078167 4911.426860912621 4708.287460182063 5132.174303588538
1801 10927.286776375518 10291.619170660391 11540.097284398811 4892.522995354542 4666.007629597051 5153.455891950053 6180.0607156952 5874.430345204139 6483.530332931915 4844.995067185424 4575.904730342167 5069.943002894452
1811 11042.555532568058 10532.946894129374 11640.668774049218 4909.841958890335 4694.226470697675 5178.580895416179 6432.077813154229 6119.6086359182555 6733.992645405332 5182.738184874596 4914.825219273002 5510.7510964879975
1821 11546.186440293974 11085.02418513255 12204.729172702377 6179.890459287105 5803.553717009513 6512.057157423024 6739.548228433157 6392.067715781201 7142.178995796666 5963.850038414076 5527.214706873819 6366.405871015143
1831 9603.12285432275 9145.335991579497 10021.0010828812 5027.411653147801 4790.428331488438 5245.562612668235 6311.611592065318 6016.694961729084 6597.678053720604 5040.616355923702 4788.28755074732 5275.960181106498
1841 9859.409289782152 9520.89250012591 10196.275257233729 4509.935458028273 4280.738121883965 4753.0853855179985 5958.495682567661 5681.818784153549 6242.7384902812 4670.291964887973 4437.229883251616 4873.508335159664
1851 9838.409694096425 9351.979530015473 10293.122989368318 4319.567625123697 4071.7069669435 4515.806649542706 5507.071202756197 5292.681783208584 5705.899465575642 4159.015724316881 3980.3240548689355 4339.443693946445
1861 9175.958457437106 8911.201617589082 9449.089156793045 4101.09820523053 3941.967816133847 4279.9678696878545 5099.509301279682 4838.54405032061 5375.376685162997 3958.2910025327246 3842.2910742934782 4101.032158073899
1871 9256.804662017548 8893.148501109938 9619.863184311425 4515.153653187288 4260.094599007275 4734.694335164422 5672.757263334941 5405.6165763859 6021.003280772322 4589.57343516809 4345.60254615117 4828.353381344938
1881 11518.828194931866 10879.56457371575 12052.167015369387 5272.05838958757 5019.946576082847 5572.345984917865 6631.851014324251 6190.620093661044 6994.626302403935 4684.024324810258 4489.1133360915055 4857.52764125914
1891 10155.74314140299 9703.337646012302 10594.502320270898 4678.116334955692 4472.494906503572 4936.751090311063 5936.985519568934 5687.374460057319 6204.021190074096 4544.483278008294 4386.196019090857 4710.60590630408
1901 11445.851018666172 10786.0997998865 12172.417356553658 4906.676477070019 4640.978501328957 5177.858323680065 6317.945968399116 5942.589203491405 6708.9806397963375 5491.718395226522 5201.172659400485 5774.92312875307
1911 11664.760159391079 10936.230721894355 12393.015421469263 5528.690501323353 5227.046806763169 5888.642506986569 6367.705018614934 6071.809060520587 6719.422361797802 5711.452737659845 5396.346939119654 6016.870973956107
1921 11102.181033648252 10582.07331847129 11716.992946361886 5145.57255198469 4939.615893637558 5397.672588045624 6231.584518343006 5844.212686520953 6659.712353407091 5743.281446283235 5408.177624258184 6081.49033395012
1931 11956.468470528394 11265.80768609861 12509.919120807685 5712.707627657049 5364.005129251389 6101.26013065286 6454.647747412957 6180.092727014074 6722.483280412611 5599.519180422453 5309.840709708135 5933.154905582457
1941 9442.421207482977 8999.504110564745 9918.298732885021 3950.9095069437026 3788.9608033988093 4091.23977876878 5134.471408072675 4917.99039020781 5341.070598032051 4237.416143498557 4053.147184618479 4404.144206334587
1951 11316.5233707419 10784.229995013013 12038.260588846711 5347.112599591111 5100.332062085726 5645.315670160257 6154.986339637246 5878.72187296966 6443.8927555703185 5429.568524580452 5155.238132171175 5728.760464923261
1961 9373.369019690583 9055.497248692038 9699.156389314296 4778.045998407333 4587.172551507775 4955.353619925509 5574.63011088307 5340.159168029831 5782.128242802331 5018.266870255664 4738.472289125625 5321.624296134933
1971 11026.19559873658 10444.51016796837 11532.80017113738 4787.38550116652 4570.777957475324 5014.429783331668 6409.4450036066355 6169.705482393454 6642.576894691708 4717.992787980351 4502.280050237388 4955.452079596005
1981 9696.217506140643 9335.099156014661 10051.011984082632 4576.471574053321 4374.504674515877 4760.563335375768 5854.602682135909 5596.012063443453 6152.135390719854 4875.793276708301 4657.4525733041755 5134.710027292301
1991 10700.067026112862 10167.252866966051 11274.958884416876 4717.064495144028 4465.740580223698 4981.8649272619505 6109.797231016185 5871.781520277141 6398.988459134449 4573.294196230824 4368.542820927313 4809.16558299288


==> data/simulation/wine_linearchol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.5111464973831138e12 6.053602526300303e8 1.5161935655874106e12 6.342969782404053e9 6.401848756076324e9 6.284523410314296e9 -151505.86990001856
11 5.72433038431312e11 6.053602526300303e8 5.742045578093188e11 2.0980464966715376e9 2.115801494868694e9 2.080791369555864e9 -71630.88507754248
21 2.4401533253477518e11 6.053602526300303e8 2.4462266664249213e11 7.905739668985347e8 7.970888263907818e8 7.841210698793211e8 -24751.594631977554
31 1.1750326389264845e11 6.053602526300303e8 1.1687400197750803e11 3.104943123248807e8 3.127514359067071e8 3.082714019107343e8 -14806.083897185259
41 6.532555218445278e10 6.053602526300303e8 6.489488421301246e10 1.4421584679921764e8 1.4513974004576704e8 1.433284205471593e8 -9263.811666843898
51 3.822061422483239e10 6.053602526300303e8 3.786281070843751e10 7.00271108345669e7 7.034477756638978e7 6.971793820531052e7 -6176.12329319491
61 2.445926816272429e10 6.053602526300303e8 2.4109965821751015e10 3.973203716822553e7 3.9889486570462674e7 3.957872233203675e7 -4700.120740770245
71 1.6333819951625978e10 6.053602526300303e8 1.5843173110161062e10 2.3591312136692647e7 2.3668641033613056e7 2.3514356838713486e7 -4002.758664541522
81 1.1230091821209972e10 6.053602526300303e8 1.0718602385115429e10 1.4985880782245858e7 1.5026576552384641e7 1.4945248775171647e7 -3454.5304195309454
91 7.975618864049522e9 6.053602526300303e8 7.403253826578054e9 9.921652074955337e6 9.947526015149485e6 9.896106276711002e6 -3128.124346911016
101 5.727141521242417e9 6.053602526300303e8 5.170143781781231e9 6.701418150865209e6 6.715990031729868e6 6.687437783703545e6 -2893.442138562919
111 4.220016514837285e9 6.053602526300303e8 3.653094534629029e9 4.6802162459441135e6 4.692541776578206e6 4.667980656481113e6 -2718.4086158925325
121 3.1737179914326425e9 6.053602526300303e8 2.596513828694589e9 3.2704091391435014e6 3.278152916021328e6 3.2630005610504583e6 -2613.0515350247306
131 2.4426831754860687e9 6.053602526300303e8 1.8681543482192743e9 2.319039274593094e6 2.3243646843829947e6 2.313633235222756e6 -2544.470374375162
141 1.927537075953936e9 6.053602526300303e8 1.3570290020443594e9 1.685699418311469e6 1.6906058685263016e6 1.6809789976126188e6 -2483.853080948173
151 1.563061971555194e9 6.053602526300303e8 9.891301424901397e8 1.2178269895834797e6 1.2216444968154437e6 1.2138302713944563e6 -2452.8842076720384
161 1.3047063363232446e9 6.053602526300303e8 7.340171930233513e8 913788.1140322296 917586.3482925246 909765.7632615861 -2417.7652229226233
171 1.1183024424567764e9 6.053602526300303e8 5.428965458636452e8 673199.0281014375 675917.2972176427 670557.2499452331 -2401.6038234614402
181 9.837951413278248e8 6.053602526300303e8 4.086084276959379e8 510698.55961787235 513318.91133583226 508134.69095646514 -2388.680586643577
191 8.880675407822008e8 6.053602526300303e8 3.119809601347191e8 399203.0895193729 401380.2006911788 397115.6932725063 -2380.3936051389987
201 8.179601966701152e8 6.053602526300303e8 2.4743725011602506e8 318014.294710135 320151.0652106222 315965.5392739987 -2368.53169824587
211 7.671928692180867e8 6.053602526300303e8 1.9379826538040283e8 251091.52933113725 252945.04586421428 249285.62916760665 -2365.683141286667
221 7.302878698096322e8 6.053602526300303e8 1.5552982287389085e8 206845.98877180528 208460.2968551664 205112.34833056453 -2360.3207461539982
231 7.038835951047782e8 6.053602526300303e8 1.2991535427720335e8 181370.19552962674 183091.59184761127 179672.23850245826 -2357.262844946866
241 6.838825886247369e8 6.053602526300303e8 1.0669011438550799e8 151457.49656402136 152788.51586919095 150132.25173754047 -2356.219733931932
251 6.694326717415997e8 6.053602526300303e8 9.699624463317066e7 143682.64157671077 145284.2018907187 142128.8811190104 -2354.0794624655255
261 6.586654219502627e8 6.053602526300303e8 8.695574402365738e7 125295.35949581479 126605.98410659976 123937.91637781219 -2354.763846972826
271 6.508584460014317e8 6.053602526300303e8 7.637175924618633e7 121910.32582722863 123467.26258904634 120419.9165408909 -2351.5187336129547
281 6.450465530012608e8 6.053602526300303e8 7.305283666600925e7 117319.00480222676 118853.53171421267 115700.33363684328 -2351.7958354064804
291 6.416896180213834e8 6.053602526300303e8 6.873744908556047e7 122790.12433425801 124623.00879693554 121007.6037360602 -2350.1247281999936
301 6.376324074466966e8 6.053602526300303e8 6.5912502938895285e7 107593.78603234106 109085.74661570869 106122.4612048333 -2352.143936360294
311 6.348952469792382e8 6.053602526300303e8 6.643040339297872e7 111381.78782662538 113081.00583409697 109639.87859415586 -2351.442966453834
321 6.330412284112805e8 6.053602526300303e8 6.3204870081446655e7 105493.21799938509 107110.95775728763 103790.69319748259 -2350.5298008825575
331 6.316698108260286e8 6.053602526300303e8 5.710980841810934e7 94610.61439209871 95889.02894285567 93317.7611629689 -2350.6741423671406
341 6.311101684504272e8 6.053602526300303e8 5.7024887865975276e7 98465.57664942926 99902.45912530045 97047.68273284785 -2351.0968084593296
351 6.294882881269679e8 6.053602526300303e8 5.350004326848141e7 87089.16552652828 88206.77399829077 86036.5880946306 -2352.95943655351
361 6.292196665992593e8 6.053602526300303e8 5.583943655845324e7 94632.26112769308 95992.88073225263 93242.31643602686 -2350.75409893727
371 6.284588250557585e8 6.053602526300303e8 5.6892771213257834e7 96460.04304637706 98005.15528545642 94936.96082706601 -2349.762153306563
381 6.282091219589523e8 6.053602526300303e8 5.743602178735835e7 98075.31477101965 99523.92210672163 96673.4358341975 -2350.453784835476
391 6.279137603245592e8 6.053602526300303e8 5.721388195023966e7 91432.68303608811 92779.77390431933 90103.15438441672 -2351.4506878888274
401 6.277441037555288e8 6.053602526300303e8 5.521741354104913e7 93251.6980466275 94680.33887572649 91855.36608145667 -2351.3133191427805
411 6.275936078838174e8 6.053602526300303e8 5.272047680687699e7 94328.11866007771 95758.83701637677 92846.91686103902 -2350.2218238081155
421 6.27743114236427e8 6.053602526300303e8 5.3101282767584376e7 91838.05966641748 93225.86176471566 90468.66234712306 -2351.431516802159
431 6.270972812401255e8 6.053602526300303e8 5.068596613496025e7 90677.67030484656 92014.3152413237 89387.65329743552 -2349.383530979938
441 6.271365983424592e8 6.053602526300303e8 5.505697701001376e7 91862.45465765028 93125.86964758644 90552.47674219364 -2351.6355491793333
451 6.270939951615845e8 6.053602526300303e8 5.514694730915833e7 90418.09814629966 91709.62243793196 89176.41313713245 -2352.397176197409
461 6.268023157767838e8 6.053602526300303e8 5.257387997436711e7 91313.23649103325 92565.40419661863 90071.34054272415 -2351.7053568511315
471 6.268156040373956e8 6.053602526300303e8 5.4110449465370715e7 91535.69324908772 92816.49410915445 90251.07718141358 -2350.14285964941
481 6.268614496758875e8 6.053602526300303e8 5.104434807828085e7 89187.8171191799 90440.21348653073 87936.44932033915 -2352.6446986668307
491 6.27595083572683e8 6.053602526300303e8 5.022537002052835e7 92650.67660642802 93946.87530931362 91367.9502149395 -2349.2323485643237


==> data/simulation/wine_linearmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.1819188938255583e12 4.734727653954091e8 1.1858663768812195e12 6.342969782404053e9 6.401848756076324e9 6.284523410314296e9 -151505.86990001856
11 4.4771928410618713e11 4.734727653954091e8 4.4910484943726465e11 2.0980464966715376e9 2.115801494868694e9 2.080791369555864e9 -71630.88507754248
21 1.9085266506697736e11 4.734727653954091e8 1.9132768165131766e11 7.905739668985347e8 7.970888263907818e8 7.841210698793211e8 -24751.594631977554
31 9.190328753462646e10 4.734727653954091e8 9.141112046910614e10 3.104943123248807e8 3.127514359067071e8 3.082714019107343e8 -14806.083897185259
41 5.109333019332639e10 4.734727653954091e8 5.0756490180261154e10 1.4421584679921764e8 1.4513974004576704e8 1.433284205471593e8 -9263.811666843898
51 2.9893639118710007e10 4.734727653954091e8 2.961378886484932e10 7.00271108345669e7 7.034477756638978e7 6.971793820531052e7 -6176.12329319491
61 1.913042367925283e10 4.734727653954091e8 1.885722248274021e10 3.973203716822553e7 3.9889486570462674e7 3.957872233203675e7 -4700.120740770245
71 1.2775235028836275e10 4.734727653954091e8 1.2391483509221899e10 2.3591312136692647e7 2.3668641033613056e7 2.3514356838713486e7 -4002.758664541522
81 8.783436126124739e9 4.734727653954091e8 8.383382907027399e9 1.4985880782245858e7 1.5026576552384641e7 1.4945248775171647e7 -3454.5304195309454
91 6.238002406195702e9 4.734727653954091e8 5.790336316574046e9 9.921652074955337e6 9.947526015149485e6 9.896106276711002e6 -3128.124346911016
101 4.479391974371084e9 4.734727653954091e8 4.0437451692233796e9 6.701418150865209e6 6.715990031729868e6 6.687437783703545e6 -2893.442138562919
111 3.3006183501509056e9 4.734727653954091e8 2.8572094600454426e9 4.6802162459441135e6 4.692541776578206e6 4.667980656481113e6 -2718.4086158925325
121 2.4822727490378666e9 4.734727653954091e8 2.0308218155779996e9 3.2704091391435014e6 3.278152916021328e6 3.2630005610504583e6 -2613.0515350247306
131 1.9105055900491831e9 4.734727653954091e8 1.4611471271115124e9 2.319039274593094e6 2.3243646843829947e6 2.313633235222756e6 -2544.470374375162
141 1.5075923210672455e9 4.734727653954091e8 1.0613786255680449e9 1.685699418311469e6 1.6906058685263016e6 1.6809789976126188e6 -2483.853080948173
151 1.222523951437265e9 4.734727653954091e8 7.736324210216519e8 1.2178269895834797e6 1.2216444968154437e6 1.2138302713944563e6 -2452.8842076720384
161 1.0204552215964668e9 4.734727653954091e8 5.740999055918077e8 913788.1140322296 917586.3482925246 909765.7632615861 -2417.7652229226233
171 8.746623914355716e8 4.734727653954091e8 4.246179428594649e8 673199.0281014375 675917.2972176427 670557.2499452331 -2401.6038234614402
181 7.694596502988048e8 4.734727653954091e8 3.1958663214340526e8 510698.55961787235 513318.91133583226 508134.69095646514 -2388.680586643577
191 6.94587830897336e8 4.734727653954091e8 2.4401099625826308e8 399203.0895193729 401380.2006911788 397115.6932725063 -2380.3936051389987
201 6.397544832118006e8 4.734727653954091e8 1.9352915531338617e8 318014.294710135 320151.0652106222 315965.5392739987 -2368.53169824587
211 6.000476217990491e8 4.734727653954091e8 1.5157627343691266e8 251091.52933113725 252945.04586421428 249285.62916760665 -2365.683141286667
221 5.711829592950792e8 4.734727653954091e8 1.2164521588752651e8 206845.98877180528 208460.2968551664 205112.34833056453 -2360.3207461539982
231 5.505312729447272e8 4.734727653954091e8 1.0161126365588333e8 181370.19552962674 183091.59184761127 179672.23850245826 -2357.262844946866
241 5.3488779910327965e8 4.734727653954091e8 8.344600761439252e7 151457.49656402136 152788.51586919095 150132.25173754047 -2356.219733931932
251 5.2358602379814035e8 4.734727653954091e8 7.586409792247678e7 143682.64157671077 145284.2018907187 142128.8811190104 -2354.0794624655255
261 5.1516458536927366e8 4.734727653954091e8 6.801107465362747e7 125295.35949581479 126605.98410659976 123937.91637781219 -2354.763846972826
271 5.0905848135302484e8 4.734727653954091e8 5.9732977937310845e7 121910.32582722863 123467.26258904634 120419.9165408909 -2351.5187336129547
281 5.045127988425891e8 4.734727653954091e8 5.713713206328346e7 117319.00480222676 118853.53171421267 115700.33363684328 -2351.7958354064804
291 5.01887230365691e8 4.734727653954091e8 5.376192533160827e7 122790.12433425801 124623.00879693554 121007.6037360602 -2350.1247281999936
301 4.987139385895306e8 4.734727653954091e8 5.155242931821719e7 107593.78603234106 109085.74661570869 106122.4612048333 -2352.143936360294
311 4.965731108590283e8 4.734727653954091e8 5.195749502778991e7 111381.78782662538 113081.00583409697 109639.87859415586 -2351.442966453834
321 4.9512301558423364e8 4.734727653954091e8 4.9434691600123465e7 105493.21799938509 107110.95775728763 103790.69319748259 -2350.5298008825575
331 4.940503820546446e8 4.734727653954091e8 4.466753598277259e7 94610.61439209871 95889.02894285567 93317.7611629689 -2350.6741423671406
341 4.9361267130586964e8 4.734727653954091e8 4.460112125743841e7 98465.57664942926 99902.45912530045 97047.68273284785 -2351.0968084593296
351 4.923441351020451e8 4.734727653954091e8 4.184421221552064e7 87089.16552652828 88206.77399829077 86036.5880946306 -2352.95943655351
361 4.921340395038849e8 4.734727653954091e8 4.367393337532326e7 94632.26112769308 95992.88073225263 93242.31643602686 -2350.75409893727
371 4.9153895608304864e8 4.734727653954091e8 4.449777863008859e7 96460.04304637706 98005.15528545642 94936.96082706601 -2349.762153306563
381 4.913436569409826e8 4.734727653954091e8 4.4922675422201425e7 98075.31477101965 99523.92210672163 96673.4358341975 -2350.453784835476
391 4.9111264141649985e8 4.734727653954091e8 4.4748929146388605e7 91432.68303608811 92779.77390431933 90103.15438441672 -2351.4506878888274
401 4.909799457596288e8 4.734727653954091e8 4.318742205027964e7 93251.6980466275 94680.33887572649 91855.36608145667 -2351.3133191427805
411 4.908622407255341e8 4.734727653954091e8 4.1234486111679144e7 94328.11866007771 95758.83701637677 92846.91686103902 -2350.2218238081155
421 4.909791777826268e8 4.734727653954091e8 4.1532330429539606e7 91838.05966641748 93225.86176471566 90468.66234712306 -2351.431516802159
431 4.904740459527569e8 4.734727653954091e8 3.964322549114171e7 90677.67030484656 92014.3152413237 89387.65329743552 -2349.383530979938
441 4.905047983612869e8 4.734727653954091e8 4.306194237290121e7 91862.45465765028 93125.86964758644 90552.47674219364 -2351.6355491793333
451 4.904714781632312e8 4.734727653954091e8 4.31323123856417e7 90418.09814629966 91709.62243793196 89176.41313713245 -2352.397176197409
461 4.902433451589619e8 4.734727653954091e8 4.1119828563939415e7 91313.23649103325 92565.40419661863 90071.34054272415 -2351.7053568511315
471 4.902537354143656e8 4.734727653954091e8 4.232162868395699e7 91535.69324908772 92816.49410915445 90251.07718141358 -2350.14285964941
481 4.9028959832479936e8 4.734727653954091e8 3.992353238156692e7 89187.8171191799 90440.21348653073 87936.44932033915 -2352.6446986668307
491 4.908633973895122e8 4.734727653954091e8 3.928298102847148e7 92650.67660642802 93946.87530931362 91367.9502149395 -2349.2323485643237


==> data/simulation/wine_softpluschol_boundedentropybound.csv <==
t ABC C optcm opt gvar gvaru gvarl elbo
1 1.0942074234987676e12 2.9494284300113714e8 1.0986595353718972e12 1.0986595353718972e12 1.0046480066285837e10 1.015447803284733e10 9.938694305947943e9 -211741.24671805804
11 2.319238759320067e11 2.9494284300113714e8 2.3168615949811823e11 2.3168615949811823e11 1.6086969366729834e9 1.6243588891068897e9 1.5937433368838155e9 -54158.85583859141
21 1.1497696111244215e11 2.9494284300113714e8 1.1545576064465668e11 1.1545576064465668e11 6.78187965065753e8 6.847036869574127e8 6.718169116790762e8 -24316.885912329835
31 7.591737012661972e10 2.9494284300113714e8 7.450989379014479e10 7.450989379014479e10 4.7344895733809245e8 4.7852488403965163e8 4.685011953136765e8 -19312.561423327494
41 5.664737105957919e10 2.9494284300113714e8 5.673939496636901e10 5.673939496636901e10 3.05974474530943e8 3.09003052003345e8 3.0308316384051067e8 -14593.99554317339
51 4.270541729446282e10 2.9494284300113714e8 4.3115537204549965e10 4.3115537204549965e10 2.4650508908782202e8 2.4893335304086038e8 2.4411773234849754e8 -9198.107883429187
61 3.499100075975424e10 2.9494284300113714e8 3.552414699168738e10 3.552414699168738e10 1.9304917280372718e8 1.9503456817012605e8 1.9114697613748714e8 -8281.292509184166
71 3.0291290876345066e10 2.9494284300113714e8 3.012611612238751e10 3.012611612238751e10 1.641826690701983e8 1.6589442529255322e8 1.6246517891184402e8 -8670.767447209679
81 2.5995849486491886e10 2.9494284300113714e8 2.591618286487794e10 2.591618286487794e10 1.4296212810622728e8 1.4448502025097954e8 1.4142738160122797e8 -6740.53475327873
91 2.3420146892086693e10 2.9494284300113714e8 2.296200750640042e10 2.296200750640042e10 1.2396196533246508e8 1.2523952759467916e8 1.2272373105495559e8 -7595.872752443168
101 2.010567868183729e10 2.9494284300113714e8 2.0043037717377342e10 2.0043037717377342e10 1.0496037679259004e8 1.0600272145618106e8 1.0394668695932144e8 -6405.796529644457
111 1.845063227836726e10 2.9494284300113714e8 1.843289779578972e10 1.843289779578972e10 9.603519201761042e7 9.708351273315318e7 9.498490969953588e7 -6091.206080491056
121 1.6639285246146576e10 2.9494284300113714e8 1.6281490124836184e10 1.6281490124836184e10 8.343237747073844e7 8.431788953072158e7 8.257361787048498e7 -6194.954081097885
131 1.5667158865142038e10 2.9494284300113714e8 1.5704384332422115e10 1.5704384332422115e10 8.000262907474795e7 8.079499101675999e7 7.920610622177863e7 -4970.982200711989
141 1.41207691178912e10 2.9494284300113714e8 1.4010707376352598e10 1.4010707376352598e10 7.356643699042371e7 7.43172991691017e7 7.284354962633269e7 -5302.877439197243
151 1.301505804595752e10 2.9494284300113714e8 1.293936650031708e10 1.293936650031708e10 6.809385027295366e7 6.877622990614411e7 6.738102917772661e7 -6112.604294441315
161 1.202618565117638e10 2.9494284300113714e8 1.2183309233648056e10 1.2183309233648056e10 6.045281465410187e7 6.105219785217624e7 5.984667581176123e7 -4585.612217982784
171 1.1257021670949047e10 2.9494284300113714e8 1.1047354268319807e10 1.1047354268319807e10 5.809657644806142e7 5.867822678763902e7 5.751528836153653e7 -5181.250277795999
181 1.0744835685724731e10 2.9494284300113714e8 1.0439056217742805e10 1.0439056217742805e10 6.1000199231557816e7 6.165757749548506e7 6.034311541312825e7 -5300.070844568769
191 1.0058289258196905e10 2.9494284300113714e8 9.693902071838715e9 9.693902071838715e9 5.161564149127094e7 5.211026382094588e7 5.113620041800816e7 -4425.785912311334
201 9.464389899198236e9 2.9494284300113714e8 9.337427455135113e9 9.337427455135113e9 4.846829455249045e7 4.8986643691348195e7 4.796266995173556e7 -4266.190390159953
211 8.928932764048492e9 2.9494284300113714e8 8.541818286413221e9 8.541818286413221e9 4.828911186600301e7 4.881204923517508e7 4.774815131436715e7 -4101.159821344077
221 8.474665806791622e9 2.9494284300113714e8 8.450857943119431e9 8.450857943119431e9 4.29761951025866e7 4.340131471939323e7 4.2528312523249336e7 -3762.012047930809
231 8.195550107148669e9 2.9494284300113714e8 8.076965416131273e9 8.076965416131273e9 4.5610246850912005e7 4.610419005079366e7 4.5123870014244206e7 -3727.8193119228245
241 7.893814245727154e9 2.9494284300113714e8 7.752671438133554e9 7.752671438133554e9 3.818677377919521e7 3.858001754726269e7 3.779780025303138e7 -4154.614407758088
251 7.617952116558161e9 2.9494284300113714e8 7.593571666664275e9 7.593571666664275e9 4.089689657386066e7 4.1353858423627205e7 4.043787947117376e7 -3448.2742630672806
261 7.115020897969029e9 2.9494284300113714e8 6.996353449870695e9 6.996353449870695e9 3.859494053059541e7 3.898597108145506e7 3.817552972420644e7 -3939.606869195592
271 6.863400663553078e9 2.9494284300113714e8 6.681819291286875e9 6.681819291286875e9 3.798458718189043e7 3.8388064370069146e7 3.75933139193254e7 -3506.728787898404
281 6.483817975421816e9 2.9494284300113714e8 6.369221450653948e9 6.369221450653948e9 3.385026674836628e7 3.421640245799736e7 3.347360760876918e7 -3585.790137475008
291 6.362717324601384e9 2.9494284300113714e8 6.24433179388949e9 6.24433179388949e9 3.108762156478576e7 3.1401329435470056e7 3.0782188111690387e7 -3411.6662645432734
301 6.068502062416458e9 2.9494284300113714e8 5.974831420967826e9 5.974831420967826e9 3.500531666160161e7 3.539253344166256e7 3.462269071899546e7 -3701.452471257796
311 5.938595997677156e9 2.9494284300113714e8 5.916749963016501e9 5.916749963016501e9 3.61002854206191e7 3.65290873105649e7 3.5659913455474235e7 -3570.5955575591743
321 5.657683740782011e9 2.9494284300113714e8 5.573085564653063e9 5.573085564653063e9 2.8359630383797657e7 2.8658050601288505e7 2.8050077819751784e7 -3307.557161891085
331 5.480477839280378e9 2.9494284300113714e8 5.42939793618899e9 5.42939793618899e9 2.8074956676026177e7 2.8360775746694226e7 2.778256191413963e7 -3265.6943160649607
341 5.35750370035682e9 2.9494284300113714e8 5.232713794379902e9 5.232713794379902e9 3.1042415549335506e7 3.142420464008405e7 3.0671531400773026e7 -3562.326395271773
351 5.231032451731327e9 2.9494284300113714e8 5.079583316175184e9 5.079583316175184e9 2.7687975120595552e7 2.799328189705271e7 2.7400170067218788e7 -3485.2240641539356
361 5.253389958270865e9 2.9494284300113714e8 5.10950508354386e9 5.10950508354386e9 2.7902250620485727e7 2.8201958294325676e7 2.758802835840947e7 -3456.476979139163
371 4.848967981461524e9 2.9494284300113714e8 4.700999912099949e9 4.700999912099949e9 2.591782111188275e7 2.6201392906937733e7 2.56341036288575e7 -3318.1404861107976
381 4.801144359360669e9 2.9494284300113714e8 4.649804124643712e9 4.649804124643712e9 2.5646209750680007e7 2.5940549533124037e7 2.536081891987082e7 -3270.90704269524
391 4.599145139465224e9 2.9494284300113714e8 4.509870429163888e9 4.509870429163888e9 2.3860258319663297e7 2.412148835457198e7 2.3599222367707428e7 -3199.7366929848645
401 4.497999929428745e9 2.9494284300113714e8 4.338769570731701e9 4.338769570731701e9 2.3463272303672764e7 2.371832292969212e7 2.320477487102627e7 -3362.6480170941913
411 4.4461657607104845e9 2.9494284300113714e8 4.2374791404551e9 4.2374791404551e9 2.031170593442156e7 2.0513572984552354e7 2.0107980295471713e7 -3175.5073664867714
421 4.250508622856686e9 2.9494284300113714e8 4.1310978022564254e9 4.1310978022564254e9 2.0598375307374276e7 2.081498454910683e7 2.038236696203567e7 -3105.5433073771055
431 4.1268417691657805e9 2.9494284300113714e8 3.900022816386327e9 3.900022816386327e9 2.0123593670731995e7 2.0319293951915663e7 1.9928653489695918e7 -2934.7779107908723
441 4.0775908596586204e9 2.9494284300113714e8 3.9337118666591096e9 3.9337118666591096e9 1.9856546071165696e7 2.004702072054496e7 1.9660742090905704e7 -3282.472993061513
451 3.9872131333150744e9 2.9494284300113714e8 3.848099255225777e9 3.848099255225777e9 2.1104557143828798e7 2.132463545141575e7 2.0881837155687112e7 -3191.873671476526
461 3.876647596671491e9 2.9494284300113714e8 3.6947600758799233e9 3.6947600758799233e9 2.1078140451982416e7 2.1300020653631404e7 2.08563097607538e7 -3233.35757582377
471 3.8157129810987678e9 2.9494284300113714e8 3.736752330781927e9 3.736752330781927e9 1.944174552379862e7 1.9647719036089588e7 1.924065947827031e7 -3003.4720302400387
481 3.6755412238949375e9 2.9494284300113714e8 3.48157889185362e9 3.48157889185362e9 1.922017322175068e7 1.9425952573627915e7 1.9009862390225895e7 -3165.782850063104
491 3.6079560422546687e9 2.9494284300113714e8 3.4891983921027718e9 3.4891983921027718e9 1.9487515710794367e7 1.97032196832577e7 1.92728023462956e7 -2922.783757846387
501 3.62503949833784e9 2.9494284300113714e8 3.4699310803884172e9 3.4699310803884172e9 2.2509733715198625e7 2.2766207304613747e7 2.225573943382711e7 -2798.101178073492
511 3.4299822028317966e9 2.9494284300113714e8 3.267539314712738e9 3.267539314712738e9 1.880583014398403e7 1.902186974062525e7 1.85780496303511e7 -3215.2772766873777
521 3.3384597421561623e9 2.9494284300113714e8 3.185329690638681e9 3.185329690638681e9 1.6176585725689057e7 1.6346552168259092e7 1.6007140644524597e7 -3050.489744995728
531 3.330461630983249e9 2.9494284300113714e8 3.2030494299938803e9 3.2030494299938803e9 1.6745520584794156e7 1.690747253854372e7 1.6581460088624103e7 -2993.6791535378693
541 3.261462858620022e9 2.9494284300113714e8 3.144917719579631e9 3.144917719579631e9 1.661986067547334e7 1.6802761109772164e7 1.6446462044459544e7 -2960.3763103069437
551 3.225202780983464e9 2.9494284300113714e8 3.0821916079686155e9 3.0821916079686155e9 1.7855195834334113e7 1.806554175614638e7 1.764134481614376e7 -2873.604150907171
561 3.1632163588544364e9 2.9494284300113714e8 3.0340671534539638e9 3.0340671534539638e9 1.5934096076263012e7 1.610690056630704e7 1.5770292793067355e7 -2898.587633176032
571 3.0778511800803037e9 2.9494284300113714e8 2.9865647909861875e9 2.9865647909861875e9 1.83883371515356e7 1.8589612359999634e7 1.8187229579115648e7 -3010.3097848875527
581 3.0133278530127907e9 2.9494284300113714e8 2.9128698300305386e9 2.9128698300305386e9 1.4150188072395874e7 1.4288425592410393e7 1.4013523589092432e7 -2834.409372040111
591 2.9394546748126626e9 2.9494284300113714e8 2.7913384151192846e9 2.7913384151192846e9 1.3721265171154015e7 1.3863433274397515e7 1.3582831818187792e7 -2806.277156563797
601 2.909797285268773e9 2.9494284300113714e8 2.7597516917349577e9 2.7597516917349577e9 1.3209563693436427e7 1.3333467597870871e7 1.3084520558958363e7 -2856.0357005915184
611 2.8755448654884906e9 2.9494284300113714e8 2.791880871079336e9 2.791880871079336e9 1.5248247491785489e7 1.5407337178347263e7 1.508755910009861e7 -2866.63416792154
621 2.852048773059487e9 2.9494284300113714e8 2.717391850914843e9 2.717391850914843e9 1.3676283918874264e7 1.3818970328112368e7 1.3532292118001025e7 -2956.827422528252
631 2.7959164019951267e9 2.9494284300113714e8 2.6313599632235036e9 2.6313599632235036e9 1.4289730831967426e7 1.4437901659061376e7 1.4135761727240931e7 -2877.0475432312915
641 2.82787571263929e9 2.9494284300113714e8 2.6956061461764145e9 2.6956061461764145e9 1.4482221683246449e7 1.464878498115521e7 1.4318493609986614e7 -2975.1795483545866
651 2.7262055043519635e9 2.9494284300113714e8 2.5913584223444066e9 2.5913584223444066e9 1.3949977682548566e7 1.4107335562373085e7 1.3790639181722326e7 -2859.9689010966367
661 2.705751027418391e9 2.9494284300113714e8 2.547722013434433e9 2.547722013434433e9 1.3442176018200722e7 1.3602675081941389e7 1.328676346472562e7 -2894.709737230827
671 2.605045484971328e9 2.9494284300113714e8 2.4500045147750907e9 2.4500045147750907e9 1.3148063121206203e7 1.3299407945933942e7 1.299499405714135e7 -2771.511738621101
681 2.6070174812898235e9 2.9494284300113714e8 2.4401242023613114e9 2.4401242023613114e9 1.2738460615872059e7 1.2864142671523873e7 1.2610442167850101e7 -2698.9356842416996
691 2.5666121476037927e9 2.9494284300113714e8 2.4478572076957703e9 2.4478572076957703e9 1.2659982079813866e7 1.2791722830715284e7 1.2531297392679714e7 -2752.578675172918
701 2.5146111319870844e9 2.9494284300113714e8 2.3713970664613123e9 2.3713970664613123e9 1.2318441799790734e7 1.2444858042657364e7 1.2192899804046173e7 -2757.8850000853918
711 2.4573125161101604e9 2.9494284300113714e8 2.2537983952278824e9 2.2537983952278824e9 1.2181618835046802e7 1.230829903769146e7 1.2053639159403153e7 -2805.9014989764464
721 2.43934435668179e9 2.9494284300113714e8 2.287145089184162e9 2.287145089184162e9 1.1569079525676513e7 1.1695953121721413e7 1.1451089586649694e7 -2699.3539430799606
731 2.4862028567401123e9 2.9494284300113714e8 2.3238383102217684e9 2.3238383102217684e9 1.2854752642966706e7 1.298992878193298e7 1.2724486426022774e7 -2698.116872294875
741 2.365434259964679e9 2.9494284300113714e8 2.2025978989148746e9 2.2025978989148746e9 1.1452580005295943e7 1.1572651378790291e7 1.1334351315722473e7 -2831.4845991389802
751 2.3520112002415414e9 2.9494284300113714e8 2.2202863771500497e9 2.2202863771500497e9 1.2770387722855387e7 1.2905035640592381e7 1.2633098075362276e7 -2773.642361300808
761 2.2862880174051247e9 2.9494284300113714e8 2.125871819147422e9 2.125871819147422e9 1.294240921921083e7 1.3081095053751692e7 1.280278509043224e7 -2841.269054868256
771 2.295129939173809e9 2.9494284300113714e8 2.1150440885263352e9 2.1150440885263352e9 1.0919264816987123e7 1.1027788683162583e7 1.0807753091304103e7 -2777.055173334728
781 2.234855816691591e9 2.9494284300113714e8 2.096483503250963e9 2.096483503250963e9 1.0951686776780577e7 1.1069243148246527e7 1.0830800963889513e7 -2719.687089294076
791 2.290439659719828e9 2.9494284300113714e8 2.1419499493479428e9 2.1419499493479428e9 1.1926455797600068e7 1.2050064599318301e7 1.1801657086689232e7 -2707.1054666281707
801 2.241985105765363e9 2.9494284300113714e8 2.1161671608706992e9 2.1161671608706992e9 1.0346782399346916e7 1.0458337598542042e7 1.023833341663764e7 -2692.986475544541
811 2.189021731567449e9 2.9494284300113714e8 2.0289540227825902e9 2.0289540227825902e9 1.1120101289501028e7 1.1229048547848063e7 1.100700040501239e7 -2696.82571960461
821 2.2128200876386614e9 2.9494284300113714e8 2.0385753871878643e9 2.0385753871878643e9 1.0541138358323077e7 1.0649578765241435e7 1.0430444737655645e7 -2753.8636872089905
831 2.1421179340731382e9 2.9494284300113714e8 2.0047077427194238e9 2.0047077427194238e9 9.823885521590503e6 9.92195063866579e6 9.724873736572705e6 -2851.7330464007096
841 2.1121720440465803e9 2.9494284300113714e8 1.9477000996389706e9 1.9477000996389706e9 1.0645794292237576e7 1.0762411015826223e7 1.0526627279391315e7 -2733.499524088348
851 2.0621577794192824e9 2.9494284300113714e8 1.9224581495238338e9 1.9224581495238338e9 1.0176532509150425e7 1.0289739328599103e7 1.0063654066768229e7 -2781.284602042695
861 2.0554118207877297e9 2.9494284300113714e8 1.9215287424033768e9 1.9215287424033768e9 1.0456205715699762e7 1.0568531090135079e7 1.0342942486457344e7 -2782.134697100669
871 2.0770585257594953e9 2.9494284300113714e8 1.929245985680067e9 1.929245985680067e9 9.354577590968626e6 9.448638079587637e6 9.259577097330114e6 -2743.7087713373185
881 2.0291521990890222e9 2.9494284300113714e8 1.8876718257845974e9 1.8876718257845974e9 9.977576535674447e6 1.0089497340214916e7 9.86666271861269e6 -2698.1592437311183
891 2.0069550163116202e9 2.9494284300113714e8 1.8612844434919767e9 1.8612844434919767e9 1.1282806025827553e7 1.1411815994967267e7 1.115563141861305e7 -2745.2256873010606
901 1.9816810070496087e9 2.9494284300113714e8 1.8364184548541238e9 1.8364184548541238e9 9.126409108526684e6 9.221094895804362e6 9.033205785367722e6 -2659.8717573468975
911 1.9669769342532797e9 2.9494284300113714e8 1.8173798212275617e9 1.8173798212275617e9 9.224776979457151e6 9.315755467858952e6 9.133385140484802e6 -2646.7919678105814
921 1.9645500435466456e9 2.9494284300113714e8 1.816159448087614e9 1.816159448087614e9 1.0092221812759152e7 1.0204054692395741e7 9.978812690478185e6 -2765.9475190478
931 1.9388628434245567e9 2.9494284300113714e8 1.7478309998598711e9 1.7478309998598711e9 1.0124326256684395e7 1.0233325722906608e7 1.0015909093790513e7 -2692.0482335889183
941 1.8686116350760293e9 2.9494284300113714e8 1.6912939860671885e9 1.6912939860671885e9 8.362579545054485e6 8.44716475365732e6 8.27688489861553e6 -2627.0508952351774
951 1.8532477391623669e9 2.9494284300113714e8 1.6921573058703458e9 1.6921573058703458e9 8.622686619634679e6 8.716889862319501e6 8.52901178322462e6 -2717.096484686
961 1.847472440180276e9 2.9494284300113714e8 1.6895381372051387e9 1.6895381372051387e9 9.321876556694139e6 9.413622986785728e6 9.230911337544888e6 -2658.7117588478277
971 1.8513264425465717e9 2.9494284300113714e8 1.7008742547832196e9 1.7008742547832196e9 8.674229780654242e6 8.772358818815809e6 8.576418887557475e6 -2768.833670042708
981 1.7739605663493714e9 2.9494284300113714e8 1.6361550598248432e9 1.6361550598248432e9 8.326409163416346e6 8.406794734733043e6 8.2469205158895925e6 -2653.9204883017105
991 1.8091936504963584e9 2.9494284300113714e8 1.6524676428686278e9 1.6524676428686278e9 8.816851945635933e6 8.916700794138642e6 8.717058607173858e6 -2665.371751824443


==> data/simulation/wine_softpluschol_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 2.1885833748977942e12 6.053602526300303e8 2.169956589613228e12 7.569626071064818e9 7.637063898627386e9 7.505080595141988e9 -211741.24671805804
11 2.2649417004793604e11 6.053602526300303e8 2.2327231249879395e11 9.772267904107112e8 9.839542797480536e8 9.705734451451117e8 -31111.333655717004
21 6.779207882701665e10 6.053602526300303e8 6.862526686598006e10 7.978172134286602e7 8.08608982553842e7 7.869872365156887e7 -10017.554679438124
31 3.957437539745836e10 6.053602526300303e8 3.935951141141474e10 5.43848600556657e7 5.508612123487465e7 5.366762413059136e7 -5981.224938049088
41 6.087483267326035e10 6.053602526300303e8 6.0014376055322334e10 1.553712554256144e8 1.566901961374064e8 1.540224671314941e8 -7978.383441414362
51 2.214016207278889e10 6.053602526300303e8 2.2277001777538063e10 5.248033790315191e7 5.298092854447403e7 5.199053512098713e7 -4415.731448328576
61 2.502945184226642e10 6.053602526300303e8 2.5081355341096363e10 2.8494524550917204e7 2.8912974611533023e7 2.807271087785005e7 -4796.311695546672
71 1.5613239609971632e10 6.053602526300303e8 1.5222387229503744e10 1.216411982275643e7 1.2324460638334993e7 1.2005861371605426e7 -3835.1114520473448
81 1.5607510297646461e10 6.053602526300303e8 1.5346170231178986e10 6.2011888638213396e7 6.2620506899745576e7 6.14142394556537e7 -3804.0363899607214
91 1.3362713574723265e10 6.053602526300303e8 1.3272849337920507e10 1.4670867733054934e7 1.4894333885567537e7 1.444785030544661e7 -3660.6289429636445
101 1.0355183952516047e10 6.053602526300303e8 9.846011233251415e9 2.30565787319179e7 2.334400989251672e7 2.2776600605069492e7 -3140.756286655061
111 1.0582361399323603e10 6.053602526300303e8 1.0235805849730534e10 3.189848773438851e7 3.2242263422348157e7 3.1556314177949924e7 -3198.471599813535
121 8.771996854702162e9 6.053602526300303e8 8.517387962921061e9 2.1410662661150575e7 2.1672441585768104e7 2.1143422130568065e7 -3420.62333937411
131 8.5789912858618555e9 6.053602526300303e8 8.301266377824279e9 1.392257375105196e7 1.4105053904190797e7 1.373777253341626e7 -3018.821088996162
141 7.784745977511402e9 6.053602526300303e8 7.426778943849573e9 5.9363315397055205e6 6.018632142387119e6 5.852960578499059e6 -2934.4037696768
151 8.165335964570468e9 6.053602526300303e8 7.804570601587716e9 1.3711112277647786e7 1.388261476243677e7 1.3539926730489587e7 -3257.4207995738616
161 7.650113343906164e9 6.053602526300303e8 7.280403166548875e9 7.447618934438399e6 7.544723001018801e6 7.351632690417837e6 -3146.129893252925
171 8.529045429790676e9 6.053602526300303e8 8.20194613418732e9 5.215492597870743e6 5.281908803573769e6 5.145806384904752e6 -2932.8401226873757
181 9.782972203879797e9 6.053602526300303e8 9.365682711762669e9 3.66747541883227e7 3.698528791174717e7 3.636761266907698e7 -3322.6292252448707
191 5.566350391198244e9 6.053602526300303e8 5.231841494436084e9 4.894359200957812e6 4.966262290410052e6 4.826062008344276e6 -2705.3372092898317
201 5.39047696243312e9 6.053602526300303e8 5.061934609009267e9 4.302464477191738e6 4.36466223975925e6 4.239062984202272e6 -2796.317661981497
211 5.83022795116908e9 6.053602526300303e8 5.432759497414773e9 3.2598991371691916e7 3.2862784370491877e7 3.2327256303298816e7 -2927.7738853914584
221 4.85152219002387e9 6.053602526300303e8 4.487713202067358e9 8.604337643184414e6 8.721021684964899e6 8.488856132091943e6 -2727.3435290916796
231 4.877918232968954e9 6.053602526300303e8 4.540701722169588e9 7.553138382008411e6 7.6379758048687745e6 7.468032853974573e6 -2843.821906062564
241 4.692377547757518e9 6.053602526300303e8 4.30479377834339e9 5.008529055604158e6 5.074214064843259e6 4.9437144871885255e6 -2716.4231835962587
251 5.666791647683054e9 6.053602526300303e8 5.263370798759041e9 1.4126536787104225e7 1.4279829383849183e7 1.3975844922945231e7 -2958.2247597972614
261 5.23371362760301e9 6.053602526300303e8 4.829849287640633e9 2.8825205588029623e6 2.923391950878056e6 2.8427727188361064e6 -2772.0009381233326
271 4.095139829121393e9 6.053602526300303e8 3.777353920583081e9 3.110503744725435e6 3.161721616074715e6 3.058045737708966e6 -2634.951397899188
281 3.8807683337964144e9 6.053602526300303e8 3.534775256796486e9 3.108300470753007e6 3.1570968911199872e6 3.060169846434778e6 -2610.7968688370765
291 4.110085795376963e9 6.053602526300303e8 3.7753553941998568e9 9.244494565921605e6 9.358477949137768e6 9.129203204968596e6 -2583.794594908826
301 4.732902385876462e9 6.053602526300303e8 4.367589142229266e9 8.657311508771343e6 8.762818615085322e6 8.550124668086886e6 -2779.036366741156
311 3.7151424881270456e9 6.053602526300303e8 3.3377049253124094e9 3.9221393397751823e6 3.985317872243583e6 3.8599085729197767e6 -2705.0759101653825
321 3.6462141439086075e9 6.053602526300303e8 3.315753165296204e9 3.708430218217951e6 3.753624792654014e6 3.6645223094504704e6 -2632.1407638202113
331 3.6699353003015842e9 6.053602526300303e8 3.3311712616326675e9 5.27996864136266e6 5.354702078072755e6 5.20247288955321e6 -2699.9186495791546
341 3.2615510109322734e9 6.053602526300303e8 2.904317519008947e9 5.4650821871103095e6 5.53746256310673e6 5.39173439401696e6 -2651.517270747688
351 4.6698699593592615e9 6.053602526300303e8 4.366753200005995e9 7.660323792726147e6 7.761410353037427e6 7.5588672884028405e6 -2723.126974178893
361 3.228063434817271e9 6.053602526300303e8 2.956627000209592e9 8.488562402110556e6 8.584576583774831e6 8.391293137704277e6 -2627.2988543071997
371 3.0274450918039703e9 6.053602526300303e8 2.6802907196900635e9 3.1656442073930283e6 3.211792458434113e6 3.12090908627878e6 -2620.4050825618974
381 3.0943326438162556e9 6.053602526300303e8 2.680417963798031e9 6.850529469632492e6 6.9326232346456535e6 6.766719971570679e6 -2545.885844670184
391 2.8951190075878053e9 6.053602526300303e8 2.5229538372541428e9 6.25665184539089e6 6.338998915838913e6 6.175649699031902e6 -2609.383513210847
401 3.150451819968462e9 6.053602526300303e8 2.773979431730085e9 1.757462920314421e7 1.7720511949657444e7 1.7429976746145748e7 -2670.6768656885865
411 4.328204896046265e9 6.053602526300303e8 3.922164598693094e9 3.974935041453021e6 4.035078699175519e6 3.9164378438749523e6 -2792.9668169069255
421 2.783637560718331e9 6.053602526300303e8 2.4012631080767236e9 1.1233990102917183e7 1.1338807577187592e7 1.1127529814230932e7 -2578.737467872443
431 3.0057526441445446e9 6.053602526300303e8 2.595872255185614e9 1.9593761981176625e6 1.989217547858055e6 1.929661703573218e6 -2627.5318803909513
441 2.6529731623004537e9 6.053602526300303e8 2.246796755201872e9 1.740203799676836e6 1.7680469136920655e6 1.7135825512976206e6 -2545.0866941039317
451 3.359410043666497e9 6.053602526300303e8 2.9402784531589074e9 8.1460790400791755e6 8.23659218516904e6 8.057412249896681e6 -2724.5909599703027
461 2.615903703182528e9 6.053602526300303e8 2.2297367091993814e9 5.394068776489926e6 5.461804623567585e6 5.325895829159307e6 -2610.969400499093
471 2.57374551427399e9 6.053602526300303e8 2.170252714216847e9 2.0212779769087925e6 2.0523529687016886e6 1.9906286098582034e6 -2536.524596335092
481 2.489457365221798e9 6.053602526300303e8 2.0928329555963323e9 2.5649530298806042e6 2.6026453599726483e6 2.525042635315528e6 -2524.418665684452
491 2.522148163558058e9 6.053602526300303e8 2.1318486646661863e9 2.770286999195512e6 2.8052355976637127e6 2.734663432724015e6 -2547.7892287785853
501 2.3815594140700364e9 6.053602526300303e8 2.0058990624876854e9 6.322311564948158e6 6.394206704891835e6 6.249697012339224e6 -2507.9238141502788
511 3.6612948779283953e9 6.053602526300303e8 3.22161183240197e9 7.177381560304363e6 7.257547905620299e6 7.097527870848404e6 -2686.212032109373
521 2.32679518791735e9 6.053602526300303e8 1.931935863361021e9 5.625719729421757e6 5.69087198418156e6 5.559644140561684e6 -2511.58565285246
531 2.266886918946914e9 6.053602526300303e8 1.8776093852707324e9 3.356222853774378e6 3.4034055616628923e6 3.309853854214524e6 -2540.2926501126803
541 2.613723871101929e9 6.053602526300303e8 2.2048130651432085e9 9.774619781380828e6 9.863857608878782e6 9.684992805593837e6 -2578.579342021307
551 2.177978629346783e9 6.053602526300303e8 1.7806196999313898e9 1.3686406744913436e6 1.3890241960184828e6 1.3480635178187173e6 -2481.5092390118148
561 2.188894283201788e9 6.053602526300303e8 1.8019880890623302e9 1.582015864416453e6 1.6088319144578076e6 1.5562087004302668e6 -2468.5479743522224
571 2.1953173352592044e9 6.053602526300303e8 1.788752966739851e9 4.664379654861625e6 4.725011185768924e6 4.604277500201685e6 -2508.881105324232
581 2.3424579727750645e9 6.053602526300303e8 1.9432728474443293e9 4.250364473573557e6 4.305112919834713e6 4.196159192104991e6 -2545.226814093141
591 2.1054697956445441e9 6.053602526300303e8 1.7616818989323375e9 3.595981476808925e6 3.6428438172896667e6 3.548840925807721e6 -2498.7423869536733
601 2.195933257454668e9 6.053602526300303e8 1.80269449486291e9 1.1961586471347034e7 1.2060479734432021e7 1.1862746230615282e7 -2556.594373362708
611 2.8170401056515427e9 6.053602526300303e8 2.450416916298831e9 1.2355933953266574e7 1.2451852161681367e7 1.2261623645813266e7 -2577.9379764564583
621 2.585056302980242e9 6.053602526300303e8 2.1831515043301716e9 8.729740901604405e6 8.809676273995392e6 8.650489361625861e6 -2566.552887582921
631 1.9992413861123738e9 6.053602526300303e8 1.62838379053074e9 1.2957011071999155e6 1.3151193764683083e6 1.2766226819442902e6 -2457.9963577858634
641 2.068323007637741e9 6.053602526300303e8 1.7023335980569265e9 2.833038556029212e6 2.868113704634187e6 2.7988174437810755e6 -2603.948029352321
651 1.8881257728086534e9 6.053602526300303e8 1.5012082396556087e9 1.0355616558585236e6 1.0512953781000047e6 1.0201296556757186e6 -2521.640683861438
661 1.9673618795442743e9 6.053602526300303e8 1.5551196106291137e9 3.345483074262598e6 3.3910400574201243e6 3.2993023422340536e6 -2464.0803869230003
671 1.881238418504044e9 6.053602526300303e8 1.4799716399945128e9 1.6731956199189562e6 1.6994410166158185e6 1.6475956901601625e6 -2446.7289298257883
681 1.921539925970749e9 6.053602526300303e8 1.5316290437040017e9 1.4005233768084408e6 1.4224612846180324e6 1.3791471323632505e6 -2463.099439391494
691 1.823330749804531e9 6.053602526300303e8 1.4306269214619722e9 4.558008535937159e6 4.608262589901588e6 4.50610973873769e6 -2494.4059040395996
701 1.7874644926512146e9 6.053602526300303e8 1.390616735555521e9 1.3980537412279835e6 1.4157653521728362e6 1.380308114821225e6 -2488.6437822615085
711 1.9221699652451587e9 6.053602526300303e8 1.5193484477749043e9 1.0697820031928148e6 1.0852828489173276e6 1.0544316525449657e6 -2467.1486003755326
721 2.1401848443196673e9 6.053602526300303e8 1.7431343664041433e9 8.89231823170628e6 8.970724755253782e6 8.814830064557098e6 -2545.0982799978046
731 1.9012089098868513e9 6.053602526300303e8 1.5095289384711294e9 5.234704018832563e6 5.29031914397683e6 5.1791356705744555e6 -2502.519732991128
741 1.9619122798099313e9 6.053602526300303e8 1.5563711635675182e9 1.3878276608257603e6 1.4095440449031554e6 1.3665935315416132e6 -2443.129972644219
751 1.7314113375180306e9 6.053602526300303e8 1.327108694105346e9 1.5463869994736628e6 1.5719157105602075e6 1.5219893685828303e6 -2445.248791305715
761 1.749548826417592e9 6.053602526300303e8 1.3166309606329746e9 1.5809724025950055e6 1.606450621546672e6 1.5551244669001072e6 -2433.072172275313
771 1.9585942151504111e9 6.053602526300303e8 1.5339370979556012e9 4.9861197275865115e6 5.03809810360788e6 4.9338659575786665e6 -2497.570953055118
781 1.6672880500149536e9 6.053602526300303e8 1.2545382132242823e9 3.6261122876334656e6 3.6713506503216624e6 3.5820173954279963e6 -2468.6868786074733
791 1.6754190390828915e9 6.053602526300303e8 1.2637883635315135e9 1.2685176569665957e6 1.2891831440683592e6 1.2482313897853212e6 -2484.013546850553
801 2.146607974659647e9 6.053602526300303e8 1.757840181760116e9 5.549456991044913e6 5.602713673740302e6 5.494968443310565e6 -2486.885095838145
811 1.873842038147818e9 6.053602526300303e8 1.4511358853805842e9 3.1180020821376108e6 3.1565105550411087e6 3.078838572256865e6 -2476.1520076747956
821 2.794874254820089e9 6.053602526300303e8 2.356355481257833e9 1.1049955875454288e7 1.1131580990131982e7 1.096803778544396e7 -2611.663298070991
831 1.7002395458198705e9 6.053602526300303e8 1.2733817344394052e9 1.5390104438794884e6 1.5571509944263184e6 1.5210468918687585e6 -2430.473002576568
841 1.7855185648563075e9 6.053602526300303e8 1.3481967942548485e9 1.1965463975063858e6 1.2145777329869424e6 1.1783954812271562e6 -2436.8847538034784
851 1.6478217711946797e9 6.053602526300303e8 1.227581929907148e9 1.5600824239230806e6 1.5839290601795947e6 1.5354618588743594e6 -2425.6143632973512
861 1.9443386837772741e9 6.053602526300303e8 1.5303191935119865e9 3.42607198573353e6 3.466485175448496e6 3.3859333191288267e6 -2505.2959685516557
871 1.7917553049332657e9 6.053602526300303e8 1.3712877135992708e9 2.6203099954065387e6 2.65424819862914e6 2.5860189269639626e6 -2487.3570072453135
881 1.7903833401651073e9 6.053602526300303e8 1.355622342779713e9 2.945326399171183e6 2.9777979776519006e6 2.913090207493949e6 -2454.1833037046194
891 1.5245083376705356e9 6.053602526300303e8 1.117559029989898e9 7.143208579644152e6 7.203565604663586e6 7.08369269067018e6 -2459.15898736663
901 1.4980847180160203e9 6.053602526300303e8 1.0859896603125792e9 1.68471788404093e6 1.7093004003005954e6 1.6594620265662149e6 -2495.1558239037977
911 1.5579899163159723e9 6.053602526300303e8 1.1287893393799348e9 881147.7828630182 895767.4077907096 867282.988181103 -2431.5409936555907
921 1.7168670640365343e9 6.053602526300303e8 1.3016437871073697e9 7.690448288297544e6 7.751141099334421e6 7.629052140665696e6 -2508.411691583552
931 1.5047251665871172e9 6.053602526300303e8 1.0859978284806294e9 2.1984526066879416e6 2.229995650955546e6 2.167948121033816e6 -2421.737752934428
941 1.5916045976264668e9 6.053602526300303e8 1.1843289098699877e9 3.2228434982225923e6 3.2574469089488904e6 3.1873212776022106e6 -2461.5961590616757
951 1.6772213374085e9 6.053602526300303e8 1.2653644532303452e9 774671.1830185456 786796.0759096491 762332.6948925622 -2477.0336302326036
961 1.4710233427911558e9 6.053602526300303e8 1.0554293970964603e9 865166.2336126136 876574.5520145427 853697.4368606727 -2460.6468388066096
971 1.431074201745919e9 6.053602526300303e8 1.0149240106698121e9 799524.3706933247 811403.1190596847 788070.8389474468 -2457.6854765136036
981 1.5447234313518014e9 6.053602526300303e8 1.1373367021126912e9 935882.1498183794 949978.8760402562 921509.0573986501 -2473.3023370826972
991 1.596365864829382e9 6.053602526300303e8 1.166792567479342e9 707647.4709148855 718478.2383404828 697077.4054192677 -2444.007319336033
1001 1.409028713051825e9 6.053602526300303e8 9.885557280235673e8 1.3271147133662486e6 1.3424586289843614e6 1.3117951143394464e6 -2438.6439783045657
1011 1.4627881103188744e9 6.053602526300303e8 1.0295412091879259e9 923077.477668932 936576.5363799474 909298.1203502069 -2420.594583693501
1021 1.431498905732945e9 6.053602526300303e8 1.0070163099347346e9 6.256832943406917e6 6.309617476683125e6 6.203852851874089e6 -2443.5912242660706
1031 1.3943825284983127e9 6.053602526300303e8 9.667699347930063e8 2.4530842171929893e6 2.4806526658700667e6 2.4260819551844117e6 -2439.376843890675
1041 1.371089761596521e9 6.053602526300303e8 9.427704138658725e8 1.3100821563746922e6 1.327525838673657e6 1.2924416480168237e6 -2465.761854496858
1051 1.576586405059524e9 6.053602526300303e8 1.1419934638273916e9 1.8710587725518865e6 1.8966955088062016e6 1.8463329440441604e6 -2473.1926215370404
1061 1.3862569241707177e9 6.053602526300303e8 9.588921213697317e8 710644.0427994855 720977.8394466047 700051.2806432162 -2407.813588128042
1071 1.7912921145265565e9 6.053602526300303e8 1.3597187031008856e9 5.565886481518935e6 5.614090528963395e6 5.51652837197059e6 -2515.088888603371
1081 1.390671212566218e9 6.053602526300303e8 9.837674702744808e8 698149.3242935749 708842.7831168188 687747.6848995573 -2403.1775611974367
1091 1.9934353238579173e9 6.053602526300303e8 1.5648930594347339e9 2.030754923511687e6 2.0580057202054823e6 2.0035030278897488e6 -2480.8241080516063
1101 1.426601819970386e9 6.053602526300303e8 9.922375878639967e8 705923.5917278172 717075.5092707714 694420.4980890879 -2432.1667961050944
1111 1.3780660183633904e9 6.053602526300303e8 9.373024423829267e8 1.0580492153172372e6 1.071513289541215e6 1.0441345303104427e6 -2440.779423257629
1121 1.529212663211569e9 6.053602526300303e8 1.1238716886450324e9 4.546906472707983e6 4.590094241975836e6 4.503955813653154e6 -2482.9261557271398
1131 1.4098990097172704e9 6.053602526300303e8 9.972394429248945e8 839738.7956194188 852193.1907945884 827536.4847313821 -2415.502819141607
1141 1.7264278127634702e9 6.053602526300303e8 1.302450175041522e9 2.940391339648568e6 2.973668349937965e6 2.9066645655206596e6 -2499.2185805686936
1151 1.8387885090552578e9 6.053602526300303e8 1.4058940447957244e9 5.510543522374455e6 5.557623994352318e6 5.462753992159882e6 -2522.908223597359
1161 1.3100513243871818e9 6.053602526300303e8 8.788892424626708e8 1.2996782894636898e6 1.3185077284604735e6 1.2805434962736946e6 -2404.432891613557
1171 1.3147525406424847e9 6.053602526300303e8 8.772118337281984e8 1.7538617887960938e6 1.7773583807157434e6 1.7299806274029752e6 -2412.442375385272
1181 1.3599514383819563e9 6.053602526300303e8 9.333584359634978e8 847270.1991922271 860832.3324398651 833603.4556686521 -2458.5706809706817
1191 1.3727989665526085e9 6.053602526300303e8 9.377960743123161e8 885101.1489411095 899683.8279143655 870966.7051858301 -2415.8786873941312
1201 1.743703276078071e9 6.053602526300303e8 1.2964490124699068e9 5.738220182035477e6 5.788266866030843e6 5.6884942850983655e6 -2476.3848874678274
1211 1.4710442550575595e9 6.053602526300303e8 1.0304061456275892e9 1.8812614279068746e6 1.9066321321406688e6 1.8567396507843672e6 -2408.1164545764414
1221 1.2638832609136338e9 6.053602526300303e8 8.466959697697862e8 625496.2018670967 635693.0614634117 614949.6776455373 -2405.4012453370146
1231 1.7413164295823088e9 6.053602526300303e8 1.3036202301693084e9 2.3425885388055085e6 2.371577613314538e6 2.3130009799829423e6 -2443.580636123567
1241 1.3848015911647334e9 6.053602526300303e8 9.517109916865398e8 3.9641116129947607e6 4.002742465427026e6 3.9265450548137277e6 -2424.94571176228
1251 1.2384177787240186e9 6.053602526300303e8 8.030952368561798e8 979526.5695676894 993003.6979537756 966329.951827866 -2418.7735172850194
1261 1.322557395749363e9 6.053602526300303e8 8.966377553479671e8 767054.944844861 777143.1848484572 756827.2678786623 -2405.6833264216034
1271 1.2242865623928137e9 6.053602526300303e8 7.846706748373545e8 1.4205476857859332e6 1.4411377534962995e6 1.3993681209984971e6 -2404.601323114621
1281 1.3357257563789093e9 6.053602526300303e8 8.989992395523901e8 1.443890107235179e6 1.466088477175254e6 1.4224859945596384e6 -2441.018292876883
1291 1.2353352557151103e9 6.053602526300303e8 7.936276779281886e8 766207.188681515 777484.8205808272 754898.5950912317 -2437.428587775154
1301 1.3094279270635135e9 6.053602526300303e8 8.705896198749864e8 1.1444869961942823e6 1.1599666199087233e6 1.1291234616286145e6 -2414.0943744559995
1311 1.2989798825284576e9 6.053602526300303e8 8.667203344785103e8 660654.5107042751 670361.8042453071 651288.5895555875 -2424.8545559861577
1321 1.1737421899519935e9 6.053602526300303e8 7.440114909232575e8 744495.7800476927 755977.3203193856 732996.282500924 -2412.062541122109
1331 1.20113320204457e9 6.053602526300303e8 7.593527707882148e8 676428.1358517153 686375.0982036414 666701.1509582634 -2415.4862203406005
1341 1.2231848936981235e9 6.053602526300303e8 7.919822128705794e8 890772.9516364635 902627.5399828274 879133.4459406907 -2400.8987590722736
1351 1.1737932770771754e9 6.053602526300303e8 7.251545754698124e8 818664.6847855536 831384.4988613955 806064.3866016763 -2409.7287659211866
1361 1.1926811795116625e9 6.053602526300303e8 7.500838618769534e8 665956.2471601529 674383.3235659222 657573.8418502817 -2414.812283937031
1371 1.2297310827518802e9 6.053602526300303e8 7.888688833321816e8 729739.1819266746 739694.1971532814 719719.5433500762 -2424.9883927626684
1381 1.4835777483568842e9 6.053602526300303e8 1.0526853603225782e9 2.1037186855385276e6 2.129043013451749e6 2.0783491012551463e6 -2446.344520211073
1391 1.4129553895455327e9 6.053602526300303e8 9.714314234521372e8 837862.4582559583 850595.5610876421 825543.6443457078 -2413.4787802623673
1401 1.2450192972412157e9 6.053602526300303e8 8.079471692640548e8 702752.8243256167 711752.4460002098 693549.7314231558 -2389.406485169685
1411 1.161533281385099e9 6.053602526300303e8 7.12891803928723e8 610457.8809561629 619362.9395351086 601728.1837922111 -2413.4734464038743
1421 1.1658446527583592e9 6.053602526300303e8 7.183950751677301e8 4.974823242201166e6 5.014251044989125e6 4.934952651041368e6 -2421.1552140170566
1431 1.1410548927632697e9 6.053602526300303e8 6.946439878753347e8 562037.0826078886 570307.4202020251 554046.3770516271 -2387.8348760549793
1441 1.2400110817572577e9 6.053602526300303e8 8.078463623354547e8 867190.6600009354 880831.1661666976 853597.634630716 -2393.6746521280907
1451 1.2491086793237085e9 6.053602526300303e8 8.05634350540278e8 1.1809712350849938e6 1.198957792546017e6 1.163339151828711e6 -2394.3315765376756
1461 1.1264792234279654e9 6.053602526300303e8 6.801457335802726e8 803398.5831406981 814441.627665177 792307.8282707856 -2392.788200015264
1471 1.1217092867071574e9 6.053602526300303e8 6.795836901874529e8 924058.8100915113 936790.1662403969 911117.8003191492 -2395.5497828815624
1481 1.1511112627890658e9 6.053602526300303e8 7.086861864132745e8 805033.6607067742 816526.0843477868 793702.2009136623 -2388.122885165629
1491 1.2628244890726566e9 6.053602526300303e8 8.247747114852391e8 2.8561345873469673e6 2.8861828332481794e6 2.825857217347902e6 -2418.081732846349
1501 1.1255095821135972e9 6.053602526300303e8 6.760991627615451e8 1.1953761268368014e6 1.2124790785004036e6 1.1783277768434437e6 -2402.3086310904973
1511 1.1819608970006528e9 6.053602526300303e8 7.358926082198716e8 1.2337087319119782e6 1.2502986789803957e6 1.2174104835557523e6 -2417.054484305825
1521 1.1849036303122053e9 6.053602526300303e8 7.411279162114991e8 925840.2144078363 940462.0034122344 911466.0636068739 -2388.2780117477187
1531 1.1920635556406395e9 6.053602526300303e8 7.54198213138386e8 837541.1370808817 850807.73759781 824261.5329527038 -2394.330295611594
1541 1.129047551330739e9 6.053602526300303e8 6.799746962864377e8 612721.5523838918 621825.2501096163 603473.3729947073 -2398.072922940368
1551 1.309920768486322e9 6.053602526300303e8 8.642584137224696e8 1.2670912208921863e6 1.2850062769326498e6 1.2496559471470623e6 -2436.8471620749924
1561 1.1034507596160707e9 6.053602526300303e8 6.58331693352418e8 1.2191450056799208e6 1.2368492528443956e6 1.201018702136982e6 -2391.9214440763594
1571 1.0929172663326597e9 6.053602526300303e8 6.535527926907704e8 441268.29455661227 447781.41700440226 434781.46931619436 -2378.6849707296014
1581 1.2813468301805453e9 6.053602526300303e8 8.362854515486842e8 1.264150457576057e6 1.2816571852573263e6 1.2464204204003701e6 -2427.092791414055
1591 1.0578294263532658e9 6.053602526300303e8 6.085779945612334e8 643460.4401717602 653539.2843352075 633286.4712685491 -2391.6457764649595
1601 1.1840397348909965e9 6.053602526300303e8 7.338285844405097e8 1.156340594757718e6 1.172895288096854e6 1.1397260992860545e6 -2402.7921983419633
1611 1.051409086336998e9 6.053602526300303e8 6.100376753653512e8 655736.7421646985 666180.3340030228 645167.4604733103 -2403.822172296864
1621 1.1136178610300221e9 6.053602526300303e8 6.70960360300932e8 491544.56549706374 499056.69376028446 484230.72667752305 -2406.751157424235
1631 1.1819311443765285e9 6.053602526300303e8 7.253501040724763e8 2.0111339021542806e6 2.035047859345483e6 1.98841258295027e6 -2418.3719206128835
1641 1.0955676195198474e9 6.053602526300303e8 6.530289565765353e8 702380.2268138083 713612.7807983069 691309.0608172105 -2392.0619715937282
1651 1.1022463693020778e9 6.053602526300303e8 6.540097882689363e8 857589.2957183733 869591.3036111599 845311.5656320758 -2409.0056881443566
1661 1.2216408357773962e9 6.053602526300303e8 7.728647783520014e8 666404.2466287228 676756.2743521483 655967.9941259326 -2391.8682367453216
1671 1.0682604261969794e9 6.053602526300303e8 6.281653625777525e8 476078.6672988765 482955.3247027332 469009.14987927396 -2392.931931514131
1681 1.0335675566793295e9 6.053602526300303e8 5.90135976827395e8 497750.2257075547 504887.5745201037 490470.9771444365 -2395.0683165877813
1691 1.059176543644344e9 6.053602526300303e8 6.126132932721262e8 867696.0895612995 880985.7159229503 854256.3308115733 -2387.751265684226
1701 1.0228990646855453e9 6.053602526300303e8 5.679587008442588e8 980495.3626023979 993149.1684507664 968310.6148042602 -2384.6663440026227
1711 1.0660020658636651e9 6.053602526300303e8 6.129687478425685e8 721287.2606084435 730278.5459235151 712341.9476028332 -2406.786189216993
1721 1.068291498101413e9 6.053602526300303e8 6.20956516436509e8 4.852562493966674e6 4.888343603132358e6 4.817241476416583e6 -2421.945410467683
1731 1.0378388053729973e9 6.053602526300303e8 5.850927339936624e8 478547.00027235155 485449.1270956591 471752.6981745942 -2394.3689849882066
1741 1.076007913462152e9 6.053602526300303e8 6.281546085939609e8 2.0007806696708684e6 2.0236240268250508e6 1.978370648235475e6 -2408.4521901029925
1751 1.0915780259703875e9 6.053602526300303e8 6.412386420317376e8 1.0995613052063382e6 1.113667544944303e6 1.085571152910392e6 -2384.2987715103827
1761 1.0838780482170029e9 6.053602526300303e8 6.284325716837044e8 405407.2251860263 411586.0666801791 399352.9801076111 -2384.0377197383364
1771 9.957563694778385e8 6.053602526300303e8 5.530492585967464e8 4.33631435183077e6 4.371077505911545e6 4.301373797763462e6 -2413.7914250533167
1781 1.0426067876816528e9 6.053602526300303e8 5.979023382105244e8 451971.0523512105 458247.31390920124 445852.7314021727 -2399.8530222705344
1791 1.1789052273636498e9 6.053602526300303e8 7.284265808619962e8 639627.5359699595 650477.0094756698 628628.0164022961 -2386.005815094327
1801 9.979189373211136e8 6.053602526300303e8 5.446150165536897e8 776754.2417500261 788262.1548114624 764955.4189893985 -2399.430697383941
1811 1.0082089029689915e9 6.053602526300303e8 5.594225731357795e8 415621.0958795097 422497.6207565615 408810.28126871266 -2382.0085488110626
1821 1.007149722656038e9 6.053602526300303e8 5.518251783109024e8 664220.7354185252 672700.436451095 655553.529356659 -2379.9763922699995
1831 1.0274043343030016e9 6.053602526300303e8 5.766889824622464e8 850937.4634192727 863711.7783351666 838167.1818052779 -2369.861372634538
1841 1.0309418787902141e9 6.053602526300303e8 5.762045632095338e8 1.0079004972484441e6 1.0225309471038099e6 993521.809909447 -2394.2658349769936
1851 1.0209528385899708e9 6.053602526300303e8 5.67335916225618e8 362356.38621957233 368296.1574413796 356617.4038027253 -2395.319434588612
1861 1.1181629211811035e9 6.053602526300303e8 6.663052032145965e8 845216.6551498984 857818.3104227869 832325.7404434135 -2405.7659557634183
1871 1.0573736866992202e9 6.053602526300303e8 6.043752054025376e8 477858.3841914151 485238.5925634974 470776.1525946839 -2382.6068903063765
1881 1.0446214553924694e9 6.053602526300303e8 5.949480329871595e8 2.4264144173945365e6 2.450750737656021e6 2.4020013101316416e6 -2398.0954665126997
1891 1.163236834084313e9 6.053602526300303e8 7.108945150581243e8 1.570078014617919e6 1.5886823747860757e6 1.5511405322126253e6 -2402.2041443516396
1901 1.0720485231713743e9 6.053602526300303e8 6.226807691829348e8 511036.68598701194 519059.05063788965 502852.6774807694 -2402.403257605874
1911 1.1156235211979809e9 6.053602526300303e8 6.578105578072621e8 1.4272804085093779e6 1.4442360300287327e6 1.409851538916447e6 -2416.1318652716614
1921 1.2242833928162744e9 6.053602526300303e8 7.719889637644752e8 824598.5463715666 837409.3577345917 812397.2266168077 -2398.390711534616
1931 1.0200389434030795e9 6.053602526300303e8 5.683524418946493e8 2.005095467140082e6 2.0264169485891317e6 1.9840287997946907e6 -2421.872132855601
1941 1.0443102020196099e9 6.053602526300303e8 5.899086590898802e8 2.511340315154406e6 2.5350234959463794e6 2.487545269555012e6 -2409.243373821351
1951 9.739147031203871e8 6.053602526300303e8 5.233975200321813e8 913289.2794948849 926248.0307992338 900869.0378462402 -2412.303531185702
1961 9.684512719370172e8 6.053602526300303e8 5.085411066025266e8 625446.6158125154 634979.1090575057 615849.5572882374 -2381.741317503514
1971 1.0635489372020884e9 6.053602526300303e8 6.003189339023755e8 2.0992241118552643e6 2.1199354334109793e6 2.0778009680093806e6 -2414.673788413837
1981 9.733825943703668e8 6.053602526300303e8 5.2416761015374786e8 548267.8393193283 556112.6027148408 540777.2840705151 -2394.1113278669422
1991 9.70690260659795e8 6.053602526300303e8 5.195184068631232e8 3.244524560258078e6 3.2720719229644393e6 3.2170223094031992e6 -2404.676978119705
2001 1.1250244335768914e9 6.053602526300303e8 6.735991220184458e8 419270.5233340064 425554.8877385933 413063.2482378891 -2385.165379784486
2011 9.6268772855271e8 6.053602526300303e8 5.0955811820706844e8 552514.4786198398 560769.2705408696 544112.8523919891 -2382.01213683714
2021 1.0541600191730528e9 6.053602526300303e8 6.015006234966666e8 378338.99040568364 384422.04469907423 372481.2437960172 -2371.142389843389
2031 9.589507287743014e8 6.053602526300303e8 4.9816822129914594e8 554017.4584900141 562828.2346358184 545391.6661941945 -2379.1198006955287
2041 9.581862298988334e8 6.053602526300303e8 4.996493238132069e8 382185.11486295454 388185.8278045815 376370.8741523922 -2373.549956944733
2051 1.0045195635133902e9 6.053602526300303e8 5.476431598855398e8 2.0425052693197741e6 2.0641086113337667e6 2.0207288927169351e6 -2396.0325193542585
2061 1.0324764358063154e9 6.053602526300303e8 5.679998208867471e8 380970.21818194765 386897.37499555 374975.7141584196 -2388.9813944826265
2071 9.319678775059059e8 6.053602526300303e8 4.7285318243676436e8 1.0411814498373423e6 1.0544520885916392e6 1.0276537281485219e6 -2380.4642926072993
2081 9.401099826839635e8 6.053602526300303e8 4.8559734765640074e8 544644.4695744951 551992.1196990834 537133.2342908314 -2385.3177431749473
2091 9.614045787752998e8 6.053602526300303e8 4.981453953811341e8 1.207919485041061e6 1.2238077758148713e6 1.1920913695891718e6 -2385.043601250432
2101 9.395175162049975e8 6.053602526300303e8 4.796440032600651e8 334935.32796381006 340499.6231790586 329570.602443765 -2368.3444730673787
2111 9.355683896225138e8 6.053602526300303e8 4.675911702185217e8 864480.1545540069 875152.8261830062 853712.8148483199 -2383.9396868800277
2121 1.0924378174867463e9 6.053602526300303e8 6.312017311338159e8 1.4253535067607057e6 1.4413512015522604e6 1.409156479189221e6 -2403.3818012350443
2131 9.581278696811577e8 6.053602526300303e8 5.028894689758534e8 748456.2224538969 756240.6478138339 740870.811016638 -2387.321463685352
2141 9.278974576231546e8 6.053602526300303e8 4.696181649910581e8 783144.0934052992 792791.8251075598 773517.7127491639 -2396.3280888003183
2151 9.675951938829055e8 6.053602526300303e8 5.113609027343149e8 382474.5517017673 387342.6730437356 377450.7148714223 -2396.5001794741993
2161 9.285973280419888e8 6.053602526300303e8 4.778819657423534e8 450635.11332162813 458178.0760909967 443218.04206215974 -2381.781220097985
2171 9.81696485087992e8 6.053602526300303e8 5.180751584332964e8 2.1188854528607978e6 2.1403841211178955e6 2.0979047820441118e6 -2390.176893801842
2181 9.331669480513434e8 6.053602526300303e8 4.7317742031668216e8 325755.1942335054 330645.0887787777 320978.3231585716 -2396.181770902874
2191 9.174713117297585e8 6.053602526300303e8 4.600016724921601e8 914961.2968835159 927260.9361481069 902867.6710322583 -2375.744306070415
2201 1.0214940371206928e9 6.053602526300303e8 5.574715425274656e8 4.336928332935091e6 4.367379626154487e6 4.306026817428268e6 -2405.1804099736473
2211 9.800070069803848e8 6.053602526300303e8 5.196555024109594e8 446609.48753232736 453594.73683234863 439619.5879988495 -2374.331677842169
2221 9.42796851406791e8 6.053602526300303e8 4.7881151990979284e8 2.2955613606056185e6 2.318416663542092e6 2.272244778607521e6 -2391.0208329771162
2231 9.141066408496661e8 6.053602526300303e8 4.513330132192734e8 529042.1224889249 537551.427814719 520424.9700537117 -2381.357558614016
2241 1.1094789791072683e9 6.053602526300303e8 6.493052555209197e8 511532.6151283562 519870.36944829806 503038.26049071905 -2388.449901586504
2251 9.581651336094956e8 6.053602526300303e8 5.002382853106605e8 765484.3365102443 775126.110239693 755732.5243537785 -2375.001630412522
2261 9.32990431071554e8 6.053602526300303e8 4.69888991630974e8 694143.3510368068 704115.0447111559 684265.9731544835 -2390.209521224448
2271 9.298841342295291e8 6.053602526300303e8 4.6517830305761874e8 372984.769241524 378458.3948467573 367577.9467934176 -2387.925598017489
2281 8.951816716879803e8 6.053602526300303e8 4.345110327859734e8 498600.70471931336 506661.0882569452 490448.42779539275 -2374.806683273916
2291 1.1481084494012704e9 6.053602526300303e8 6.846030144170538e8 664212.2824872582 674357.2734556524 654174.3411659943 -2394.0180232157804
2301 9.562539371710382e8 6.053602526300303e8 4.8918928714990973e8 2.813139494163771e6 2.837832023591224e6 2.788942047372678e6 -2391.695273792012
2311 9.051312575716355e8 6.053602526300303e8 4.446715659978387e8 349823.95504042425 355230.84958760097 344481.5023316771 -2385.3242355289913
2321 9.200328602823647e8 6.053602526300303e8 4.585341031076289e8 1.1563236998093093e6 1.170355816357797e6 1.1424374856218812e6 -2405.1870208816276
2331 9.549032482691755e8 6.053602526300303e8 4.866976418585656e8 513038.5716184926 519446.4064954794 506670.4973100184 -2367.523949198467
2341 9.196079163624396e8 6.053602526300303e8 4.57543223448843e8 810863.5501343608 821579.5831230917 800420.5764844101 -2376.7984935478758
2351 9.71504255118697e8 6.053602526300303e8 5.081743457401838e8 320098.4234979897 324983.6154744329 315277.08988036244 -2388.713361492307
2361 9.177992231600134e8 6.053602526300303e8 4.489148931664716e8 366009.62962155807 371151.75405194575 360740.3710122548 -2374.404134127063
2371 1.0187971307431226e9 6.053602526300303e8 5.484142848398098e8 1.31862278709503e6 1.333881909926599e6 1.3030208242623461e6 -2389.5205862955654
2381 9.870455770517126e8 6.053602526300303e8 5.175010789284505e8 559252.8232237118 567833.7979190333 550825.6576158208 -2392.31484509371
2391 9.885589108562422e8 6.053602526300303e8 5.225170052002174e8 1.0314074933146999e6 1.043910778201372e6 1.0189935361140553e6 -2396.6675845247473
2401 8.8230357948895e8 6.053602526300303e8 4.1109121197660697e8 299132.0728727199 303863.7235824315 294555.43866416044 -2377.5738768763813
2411 1.0054120002243731e9 6.053602526300303e8 5.343949125456994e8 518878.9404821174 525402.6539837029 512745.03569299175 -2393.737192666768
2421 9.025656201855252e8 6.053602526300303e8 4.3611166201207656e8 313418.40088736295 318408.07229143503 308469.797984339 -2373.9715875343977
2431 8.797459299913079e8 6.053602526300303e8 4.102902671029238e8 1.5855591624162379e6 1.6021803843375791e6 1.568824136445436e6 -2381.2250079381224
2441 1.0563538774019645e9 6.053602526300303e8 6.052580223953367e8 972518.8054200361 984864.3341173527 960665.76613437 -2393.9352093102716
2451 9.048655915736903e8 6.053602526300303e8 4.326336970060008e8 412692.0685554901 419549.48885779205 405647.28979755816 -2375.575185200216
2461 9.466122584224033e8 6.053602526300303e8 4.82494985217023e8 2.3732771014254256e6 2.394326598873084e6 2.352458541031087e6 -2402.1758360329054
2471 8.894473479592316e8 6.053602526300303e8 4.24432469480881e8 2.1632626145053557e6 2.1841733672794774e6 2.142632587271228e6 -2382.0194806164504
2481 9.09716835226854e8 6.053602526300303e8 4.4254182043954366e8 658464.8978204237 668530.5057140631 648467.8053834968 -2371.014144883404
2491 8.68494834557854e8 6.053602526300303e8 3.963682067654441e8 297060.4034917923 301568.98204328824 292442.7642175611 -2385.5581637251285
2501 9.23494896937339e8 6.053602526300303e8 4.519125292320272e8 280933.6362402067 285230.5189143357 276644.27189448185 -2379.8851634627567
2511 8.89920408690521e8 6.053602526300303e8 4.2006932940970415e8 609840.8626148015 618615.7917395881 601266.2523498262 -2377.133958151531
2521 8.711886808815454e8 6.053602526300303e8 3.9591219949565864e8 283165.4825976128 287823.4679111592 278400.0933517498 -2382.340875687594
2531 9.623144703792341e8 6.053602526300303e8 5.0040026005985826e8 738717.2529510537 748689.9694450285 728971.5516999486 -2386.0028254618696
2541 8.656574466148659e8 6.053602526300303e8 3.989771018995536e8 307464.4424976583 312019.54048882995 302965.7368277238 -2373.3241663539197
2551 8.974640744507114e8 6.053602526300303e8 4.2917357594007313e8 622107.0202326067 631406.9336818617 613170.9759281593 -2371.707055009641
2561 9.468988602053907e8 6.053602526300303e8 4.748003148598201e8 434052.39758678304 440498.5513832293 427795.82032880443 -2373.4497177049084
2571 8.720598370376774e8 6.053602526300303e8 3.9967740730496967e8 419270.6444775971 425594.76408886083 412666.90190833644 -2366.0575997256215
2581 9.038047525530448e8 6.053602526300303e8 4.357471051941454e8 596107.9458279097 603865.5464507951 588215.1925521775 -2377.687649372686
2591 9.661663816026739e8 6.053602526300303e8 4.986694942742247e8 266100.7755365787 270274.86608289497 261909.30598089678 -2365.66344899428
2601 1.128813749094148e9 6.053602526300303e8 6.576930875590576e8 332362.7074703293 336994.92571447976 327822.526071696 -2379.819707934967
2611 8.521752758166983e8 6.053602526300303e8 3.7951563005683273e8 441724.3735171247 447565.8115887353 435719.61621224997 -2371.984133185986
2621 8.470296619139408e8 6.053602526300303e8 3.7993469454133385e8 615881.2214895486 624792.1694487478 607460.1084348324 -2368.07809116108
2631 8.997969904739509e8 6.053602526300303e8 4.2758894239701974e8 419116.06282061565 425102.4257573125 413083.12983783445 -2369.800318112025
2641 8.996122837177179e8 6.053602526300303e8 4.245367199193204e8 478867.0191049605 486532.3893151499 471255.5248550354 -2377.4943160673733
2651 8.563978860680861e8 6.053602526300303e8 3.873955146510678e8 503209.82343884604 510783.1870684393 495591.5836260109 -2377.382482260103
2661 9.900807121698949e8 6.053602526300303e8 5.252064424281166e8 3.6083849883466098e6 3.6346913682167893e6 3.582311162850884e6 -2405.4106343622907
2671 8.726214352205906e8 6.053602526300303e8 4.069994785038391e8 381799.7433446363 387186.61451765755 376615.19942138315 -2384.5574270272737
2681 8.6340661170595e8 6.053602526300303e8 3.93169189221873e8 596555.0046835422 604549.9207931843 588902.7972991457 -2364.541721720758
2691 8.424856930197047e8 6.053602526300303e8 3.7191808887285274e8 362401.22889375733 367491.7945275541 357294.35796315275 -2365.5530284963475
2701 9.210834263394489e8 6.053602526300303e8 4.428022768750167e8 452485.97693821194 457897.4387131523 446931.2998603765 -2392.2813970729508
2711 8.664209729304371e8 6.053602526300303e8 3.921307682789757e8 972773.4410872393 984543.1633266388 961276.8989513663 -2380.012190031878
2721 8.774583317833755e8 6.053602526300303e8 4.0311495190520585e8 318046.6045576981 323262.38953608565 312800.4021074902 -2384.5824870459587
2731 8.858968379016192e8 6.053602526300303e8 4.121174797269943e8 774817.3219540863 785657.4606495831 764016.0504437228 -2369.6059846886083
2741 9.012386200289786e8 6.053602526300303e8 4.2886115228627115e8 283529.0900523389 287755.48432767927 279483.6115953352 -2368.17186955068
2751 9.778617227332444e8 6.053602526300303e8 5.0518512964709723e8 1.163546037446851e6 1.1768025842671145e6 1.1504726167968358e6 -2379.2561932393833
2761 9.002228803119992e8 6.053602526300303e8 4.3567599663671994e8 888837.6479647913 900214.4683917125 877674.8786922485 -2377.680176067456
2771 8.84522186206447e8 6.053602526300303e8 4.0797177856438035e8 1.2657931448244983e6 1.2798213247901024e6 1.2515638978125446e6 -2386.3564080256874
2781 8.58444758575097e8 6.053602526300303e8 3.8305850683657056e8 1.966021704251806e6 1.9847749334002894e6 1.9474815036609336e6 -2385.2371495222365
2791 8.324722593291438e8 6.053602526300303e8 3.6239124791149276e8 411290.017503528 417539.9607631185 405116.59865330975 -2374.1993637177447
2801 8.836909235588987e8 6.053602526300303e8 4.155359059361465e8 505437.9988352468 512019.3724533299 498969.81115509756 -2390.4966215195186
2811 8.699916176796541e8 6.053602526300303e8 3.936799397211509e8 876758.4063462281 888446.5168669078 865017.6307912857 -2359.4316198743063
2821 8.696242926029954e8 6.053602526300303e8 3.941904972872982e8 676631.2788643155 685829.9113322678 667639.4768843353 -2386.125475220912
2831 8.558834576505775e8 6.053602526300303e8 3.796701059608316e8 408137.64821425104 414278.0136649524 401952.8568844091 -2369.823497523879
2841 8.434132288605866e8 6.053602526300303e8 3.6800651860993767e8 342830.10282080696 348162.25308945734 337641.8241555423 -2362.7630277594103
2851 8.379299570276353e8 6.053602526300303e8 3.624752364839985e8 648002.8653584943 656788.7799856288 639180.4899841861 -2363.030246872399
2861 8.250414087579126e8 6.053602526300303e8 3.4573087958505446e8 1.9169480203238586e6 1.93407748385096e6 1.899943684368666e6 -2386.715905510815
2871 8.215388903978744e8 6.053602526300303e8 3.473738084426833e8 386706.4964857086 392770.6476817479 380667.55755799316 -2365.281533894756
2881 8.824764980262831e8 6.053602526300303e8 4.054045437721466e8 231841.11967558623 235308.0276791829 228354.52783938125 -2371.1496929817304
2891 8.228002897334623e8 6.053602526300303e8 3.426576638664916e8 413927.485479044 420538.4993600414 407438.8894513113 -2364.9678541298026
2901 8.729213341832885e8 6.053602526300303e8 3.996954676387765e8 3.3056503214687584e6 3.3291915429081265e6 3.282396251464949e6 -2392.1822804017625
2911 9.031194051156777e8 6.053602526300303e8 4.296836076878373e8 603346.980757858 611905.4145392029 594846.732828486 -2382.8826406334247
2921 8.55110210495558e8 6.053602526300303e8 3.8082811531110656e8 330435.27543514303 335417.55188322754 325509.35868411907 -2369.5489629004155
2931 8.215694087190478e8 6.053602526300303e8 3.4518321346725535e8 487595.7124220248 495183.099621147 480183.8089053597 -2362.834555434318
2941 8.475215182575186e8 6.053602526300303e8 3.774254215883642e8 545971.1529810185 553839.0534513236 537973.9793758973 -2371.535265127077
2951 9.824236745075381e8 6.053602526300303e8 4.99603376059301e8 983901.7410513444 994589.2845881328 973396.6781397081 -2387.497249902726
2961 8.472341367003405e8 6.053602526300303e8 3.710362515141517e8 892475.067342004 903852.5367955685 881164.5390887117 -2376.8114509264797
2971 8.538731982222106e8 6.053602526300303e8 3.7908162687149525e8 282299.65535099537 286833.41877318156 277797.97315919003 -2360.790069960956
2981 8.178166509502861e8 6.053602526300303e8 3.4493309540969783e8 613826.7075119251 622410.4407407176 605373.8057186619 -2366.3354254208525
2991 8.236009277940459e8 6.053602526300303e8 3.4551863865147233e8 290738.9878791409 295011.5763455041 286451.8068674931 -2360.7557202882717
3001 9.059751297141976e8 6.053602526300303e8 4.342404897513451e8 764386.8830012672 773730.6648565971 754908.0129590251 -2375.4726440953423
3011 8.288331170527806e8 6.053602526300303e8 3.541510910797306e8 562994.5608282812 571200.3100030399 554827.3875680264 -2369.4512966150965
3021 8.09686068937431e8 6.053602526300303e8 3.321936881206048e8 367115.37670434196 373234.64916946506 361059.7861441506 -2369.3871440716603
3031 8.848520961203135e8 6.053602526300303e8 4.091213565622863e8 1.5285903595879169e6 1.5434337821519629e6 1.513608963455026e6 -2383.9053423169353
3041 8.461529943719636e8 6.053602526300303e8 3.667532328510224e8 491596.8060053906 498550.0227508114 484905.8196419381 -2379.5157020844704
3051 8.922170107965914e8 6.053602526300303e8 4.1565420386805165e8 310352.02782080625 314629.39973375265 306103.8328595379 -2366.4850512096277
3061 8.662888075804442e8 6.053602526300303e8 3.8917544839614415e8 445980.69757051766 452244.1343973853 439864.5653412111 -2361.4002047829795
3071 9.005332686673884e8 6.053602526300303e8 4.176103322899017e8 300366.0626205951 304307.9952340453 296334.05690937175 -2367.7828234485014
3081 9.314047397436357e8 6.053602526300303e8 4.494781050425936e8 299309.4077857031 304370.342795439 294424.44023279916 -2375.954246140947
3091 9.915868931794066e8 6.053602526300303e8 5.1487922014220625e8 458188.02504033723 464340.88310124364 451897.9388609502 -2384.325791438616
3101 8.82105426881022e8 6.053602526300303e8 4.0752398234389204e8 466893.73128261487 473861.6233805758 459973.5868958613 -2374.41146442142
3111 8.201881342258354e8 6.053602526300303e8 3.3697122346547747e8 301892.60543821676 306132.6884108301 297639.2316164196 -2364.0294353455834
3121 1.0079126310610571e9 6.053602526300303e8 5.391249881954585e8 956347.185759131 967546.272480421 945543.5199179477 -2389.556846219748
3131 8.372396133205447e8 6.053602526300303e8 3.599229400497522e8 464707.1313570678 471568.8720077731 458298.1457368763 -2369.273516780611
3141 8.096358578300986e8 6.053602526300303e8 3.262743201641099e8 404596.30753948155 410275.702695031 398858.2864271286 -2369.182136750886
3151 8.803566554364607e8 6.053602526300303e8 4.0063228709105045e8 256675.19959572644 260828.6069315618 252578.2558488554 -2390.3517204941663
3161 8.315631721806309e8 6.053602526300303e8 3.505255341515871e8 1.0854216180468306e6 1.0975170168232592e6 1.0733020142955035e6 -2380.9952256281576
3171 8.33032255137662e8 6.053602526300303e8 3.580014877052335e8 696210.5296251244 706155.278666941 686375.3131777885 -2365.088355639431
3181 8.463208594348806e8 6.053602526300303e8 3.6635771335135543e8 468207.14443038986 473660.53803508304 462774.6832749755 -2371.958178483519
3191 9.118887419492767e8 6.053602526300303e8 4.2969754195003057e8 2.9113502334393617e6 2.9315692891841764e6 2.8909327384531377e6 -2393.712320342905
3201 8.379651431755311e8 6.053602526300303e8 3.5843028616549516e8 1.0303858408666647e6 1.0422217694875239e6 1.0184203160524869e6 -2371.0745372369647
3211 8.490629824410212e8 6.053602526300303e8 3.737769465619225e8 1.209583720411758e6 1.2221326751064698e6 1.1967276739343954e6 -2372.823529629397
3221 8.079825776609651e8 6.053602526300303e8 3.237495922337457e8 571874.0545945975 580267.1659509703 563627.8806274245 -2367.2445862222376
3231 8.111408600454686e8 6.053602526300303e8 3.285411347729545e8 747340.0285293837 756957.4605401132 737785.3490815698 -2362.194039834644
3241 7.967545142128621e8 6.053602526300303e8 3.170201944228937e8 270057.3991874549 274512.62729395507 265683.6176193379 -2363.5552836696384
3251 8.138180986410197e8 6.053602526300303e8 3.36982057488276e8 208918.79870634162 212266.26728041391 205699.50297176497 -2372.6446327748235
3261 9.553918130356594e8 6.053602526300303e8 4.723994308829673e8 1.6920172315172441e6 1.7073184553142628e6 1.6768513287246071e6 -2397.338140674218
3271 8.097231321923511e8 6.053602526300303e8 3.294308279751787e8 2.6064443297082824e6 2.62610145921983e6 2.586608851922954e6 -2382.8136153309706
3281 8.294401165137575e8 6.053602526300303e8 3.504305888275411e8 435604.4149934225 442180.26682513795 428931.94169933227 -2370.2617493108687
3291 8.128762598239136e8 6.053602526300303e8 3.3289704943669105e8 419214.9204319531 424593.08660804253 413821.60031464224 -2373.8548967728057
3301 7.925761100547336e8 6.053602526300303e8 3.110608193268753e8 354441.7135991453 358626.4330793527 350209.55189709004 -2366.8129569585612
3311 8.764832740418184e8 6.053602526300303e8 3.876801628610537e8 658915.770566895 667648.2731892121 650091.7425986626 -2380.614717777094
3321 7.996027027123141e8 6.053602526300303e8 3.1625423283092916e8 1.3058145177440555e6 1.3197663656795428e6 1.2923456454917523e6 -2376.2730857086203
3331 8.217407130296059e8 6.053602526300303e8 3.3215985813051677e8 213206.76942357648 216667.7914396382 209884.71240127223 -2365.250949547199
3341 8.122928203539454e8 6.053602526300303e8 3.298781539810396e8 1.939849289864752e6 1.9568720436494662e6 1.9230294075497526e6 -2374.478363532334
3351 8.260054594512455e8 6.053602526300303e8 3.444421360470758e8 1.3132651862520587e6 1.3269951794419324e6 1.2994555164563842e6 -2372.016220437604
3361 7.943327383458979e8 6.053602526300303e8 3.167948330428101e8 445176.26566857257 449977.0588039577 440248.8238266978 -2379.6057412456285
3371 7.898410479174773e8 6.053602526300303e8 3.077105739222245e8 538978.5418177743 546841.6546835998 530664.7749055612 -2367.794319432687
3381 8.784320825160921e8 6.053602526300303e8 3.9889159287771815e8 650083.5001581988 658211.3560596667 642002.5097923282 -2373.9027718403004
3391 8.170894882576876e8 6.053602526300303e8 3.324123245091326e8 421149.95187018864 427956.2718570159 414677.68201500695 -2370.6082549371176
3401 7.94235038465549e8 6.053602526300303e8 3.111512349977847e8 414330.5415324925 420767.16178851953 407889.61654331005 -2366.4141328257892
3411 7.843816431351733e8 6.053602526300303e8 3.009706142004164e8 399368.3968915029 405046.96517740696 393881.3728891301 -2364.035790364938
3421 8.821374406780815e8 6.053602526300303e8 4.031205430766709e8 4.495516664799208e6 4.521340495847674e6 4.469817369802397e6 -2405.6519968165567
3431 7.909180397392931e8 6.053602526300303e8 3.045515777787424e8 256917.19054200297 260704.45264931172 253105.42039609922 -2363.336774218371
3441 8.458199237312667e8 6.053602526300303e8 3.615632725225882e8 231655.46331734548 234802.04334189798 228461.08835244586 -2368.9824240558837
3451 8.174836474675353e8 6.053602526300303e8 3.387875950640955e8 548147.097841871 556113.0808582939 540135.422087435 -2375.0989646202675
3461 7.912168393005028e8 6.053602526300303e8 3.06573103005624e8 226965.3220458232 230182.96019781617 223811.0598302068 -2361.798387966769
3471 8.671058367669289e8 6.053602526300303e8 3.813357117763755e8 295307.6093108059 299137.9866245588 291488.28864594497 -2366.3598056025935
3481 8.265235786426506e8 6.053602526300303e8 3.4485516549743104e8 1.2173265224910558e6 1.2302015335692186e6 1.2041861340608788e6 -2377.12920693972
3491 8.548858178444245e8 6.053602526300303e8 3.7321514792914975e8 1.6227224022924227e6 1.6372782184527733e6 1.6084259763602726e6 -2385.8425198398522
3501 9.519007698432798e8 6.053602526300303e8 4.608589074796045e8 828704.4745074579 838228.4633577402 819140.0765374391 -2392.9855066537493
3511 7.920187279181068e8 6.053602526300303e8 3.1061518754810745e8 256597.07981406714 260056.348470063 253017.8122937518 -2364.181229677
3521 8.262076323166485e8 6.053602526300303e8 3.49155438363055e8 245104.8070043999 248610.08187196412 241750.1153275836 -2361.787631150469
3531 7.719437829342388e8 6.053602526300303e8 2.853037678896377e8 283991.78036989126 288426.4353827497 279346.583124449 -2360.347545220958
3541 8.178141215488412e8 6.053602526300303e8 3.3519302300832903e8 218524.72483318037 222091.90528059623 215036.69419971405 -2363.942848162644
3551 8.64230186501728e8 6.053602526300303e8 3.7852960496774757e8 232882.09413080735 236340.72124645303 229483.15899052317 -2364.248415370549
3561 8.112483457992265e8 6.053602526300303e8 3.275249929352111e8 595477.321623669 603890.4094643014 586781.3550784272 -2369.511739125364
3571 7.811010056691173e8 6.053602526300303e8 2.9408510730621517e8 509393.5618265775 515804.23595150106 503228.94301316957 -2366.7246841028086
3581 8.97206716442745e8 6.053602526300303e8 4.15399348494575e8 2.796154248354299e6 2.8158694876608127e6 2.7762425456136935e6 -2385.7320478276397
3591 8.689128265339131e8 6.053602526300303e8 3.858494401195745e8 454040.281796368 460523.16927063535 447507.97897153796 -2377.0164033674832
3601 7.815431425493395e8 6.053602526300303e8 2.989456832177102e8 852002.609774722 862444.4446363705 841589.43282867 -2363.905900029258
3611 7.747747174524657e8 6.053602526300303e8 2.8841179019450814e8 897512.8441839566 907978.2077598916 887108.7203771924 -2363.398322991815
3621 7.739758177927927e8 6.053602526300303e8 2.896356734408585e8 258095.23781584043 261843.9536546886 254305.45131773513 -2362.2460269732173
3631 7.890514159586308e8 6.053602526300303e8 3.0496643128136116e8 1.8547977199650547e6 1.8706036419709378e6 1.839116750223194e6 -2377.363058403823
3641 7.871997916560084e8 6.053602526300303e8 2.961744422273289e8 224753.23861049832 228342.6295678071 221257.87629817124 -2371.705154463399
3651 7.830892340149145e8 6.053602526300303e8 2.9602187671322614e8 618136.869182247 626466.1571959718 609877.2180157151 -2367.3163508495004
3661 7.711991661392219e8 6.053602526300303e8 2.8656006491891986e8 242536.325122147 246093.44614288877 238982.92253341206 -2376.423458084353
3671 7.735053869549369e8 6.053602526300303e8 2.8646158764367795e8 1.4482544346158362e6 1.461964075406176e6 1.4345695016760165e6 -2367.4793037344007
3681 7.81811451463769e8 6.053602526300303e8 2.968812968301356e8 197254.30893482373 200179.36186347168 194313.4875747842 -2360.903955165889
3691 7.70664316058029e8 6.053602526300303e8 2.811384022354403e8 398922.1840650854 405173.03877904185 392700.9737764028 -2366.679850167315
3701 7.663789292197366e8 6.053602526300303e8 2.7603632320446795e8 823930.4183781703 834133.8909871277 813768.612831315 -2362.5895720539697
3711 8.602794652340419e8 6.053602526300303e8 3.744974679753842e8 1.305182789395905e6 1.3179438521160882e6 1.292229669452472e6 -2386.168996185004
3721 8.439264927785462e8 6.053602526300303e8 3.5874619150451267e8 1.6535486842626014e6 1.6679763254770576e6 1.6391642788011932e6 -2395.903373647687
3731 7.775079343465453e8 6.053602526300303e8 2.909244455456747e8 318329.39735300397 323091.6799918988 313547.30097899557 -2374.5955600512148
3741 9.849544363039827e8 6.053602526300303e8 4.980862925788375e8 295808.51784666325 299364.0712964799 292386.9164862952 -2369.2224688675033
3751 7.709624717791188e8 6.053602526300303e8 2.826146628671213e8 320768.87782343983 324989.26817422063 316521.8440142808 -2366.3239966367896
3761 7.684142843904457e8 6.053602526300303e8 2.8300320435347843e8 978767.274647573 989319.3489353484 968192.7268543473 -2360.0979242828867
3771 8.44032097379779e8 6.053602526300303e8 3.512581091638352e8 1.9812320452384038e6 1.996976112842082e6 1.965411535680913e6 -2393.929395839576
3781 7.657104913976284e8 6.053602526300303e8 2.765720226368577e8 324231.2751699793 328377.8814484812 320254.3999334892 -2368.2741087928043
3791 7.686974343267812e8 6.053602526300303e8 2.7768337552010375e8 302370.07609228755 306310.79836298455 298342.09313732304 -2359.963464125343
3801 7.571411793063244e8 6.053602526300303e8 2.693727826561012e8 252097.4155527196 256048.70801364596 248133.7434480484 -2363.075944618384
3811 7.787789787359502e8 6.053602526300303e8 2.881019469577362e8 274729.2298139365 278192.14329766744 271089.9336321638 -2356.92780914075
3821 8.280475908904183e8 6.053602526300303e8 3.37512520793584e8 1.5768203406137782e6 1.5904498579595208e6 1.5630583303031146e6 -2379.6903903680136
3831 7.605072912282375e8 6.053602526300303e8 2.745308229293325e8 741650.5781040397 750528.6936757959 732625.1013453641 -2371.0387570523562
3841 8.17707910625617e8 6.053602526300303e8 3.302125889150546e8 347412.8039273197 351869.6774428926 342949.92078554526 -2360.046484699288
3851 7.567935198524446e8 6.053602526300303e8 2.6501650203208846e8 782913.4603091505 791889.4128409649 774094.0461668603 -2367.6339326378666
3861 7.720663150626915e8 6.053602526300303e8 2.8335018123857063e8 363906.63337018155 368878.84494532953 358846.34864296933 -2361.636890063006
3871 7.666365474658377e8 6.053602526300303e8 2.789473384475493e8 236884.94765056807 240955.6584489893 232889.33210750602 -2361.81432276079
3881 8.115567531324027e8 6.053602526300303e8 3.224697649571925e8 215530.988427303 218967.4566137178 212078.04415962042 -2367.014317647049
3891 7.57472118683903e8 6.053602526300303e8 2.7032941155630374e8 377612.47416260757 383485.6956969906 371700.61627320974 -2359.9205902115987
3901 7.956409950811316e8 6.053602526300303e8 3.1292421652474594e8 2.0842699857360707e6 2.1006495719543495e6 2.0680500223390046e6 -2372.049969394335
3911 8.234775871129715e8 6.053602526300303e8 3.33097764711815e8 333616.1924140219 338724.1227215055 328730.7653279177 -2363.9144729842933
3921 8.22758469931939e8 6.053602526300303e8 3.332030347421036e8 252087.5817092384 255484.50496426027 248509.22232954155 -2361.3615815767675
3931 8.580666091024237e8 6.053602526300303e8 3.6989328863007504e8 749866.9087916447 758704.3242691141 740945.1536283968 -2374.481775556315
3941 7.517086038991003e8 6.053602526300303e8 2.6152485208401862e8 476304.23989702103 482953.9313523489 469670.7369428856 -2362.666473515073
3951 7.577754440723733e8 6.053602526300303e8 2.6539821470387426e8 1.5429938049432484e6 1.5569012277831298e6 1.528875327347165e6 -2364.041401927621
3961 7.751539503485215e8 6.053602526300303e8 2.8466713901365304e8 646525.8225372848 654070.1678590417 639045.9714822426 -2367.5153099464465
3971 7.597448303278971e8 6.053602526300303e8 2.7115659620639205e8 358374.70128719107 363374.5836824855 353406.7003002689 -2361.672199599872
3981 8.506337754752449e8 6.053602526300303e8 3.5698311735386664e8 170638.8797340903 173307.5327063478 167914.90693845693 -2365.9880885320954
3991 7.684751349982717e8 6.053602526300303e8 2.744073224134353e8 273325.1020483585 276784.4004599978 269834.8368847656 -2361.7467173075056


==> data/simulation/wine_softplusmf_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 1.711765231975577e12 4.734727653954091e8 1.6971965920610894e12 7.569626071064818e9 7.637063898627386e9 7.505080595141988e9 -211741.24671805804
11 1.7714877135790903e11 4.734727653954091e8 1.7462884740043927e11 9.772267904107112e8 9.839542797480536e8 9.705734451451117e8 -31111.333655717004
21 5.302248328524113e10 4.734727653954091e8 5.36741478819643e10 7.978172134286602e7 8.08608982553842e7 7.869872365156887e7 -10017.554679438124
31 3.095246111823492e10 4.734727653954091e8 3.0784408714374634e10 5.43848600556657e7 5.508612123487465e7 5.366762413059136e7 -5981.224938049088
41 4.761227185428981e10 4.734727653954091e8 4.6939279577991684e10 1.553712554256144e8 1.566901961374064e8 1.540224671314941e8 -7978.383441414362
51 1.731657231061467e10 4.734727653954091e8 1.742359928032733e10 5.248033790315191e7 5.298092854447403e7 5.199053512098713e7 -4415.731448328576
61 1.957638328066026e10 4.734727653954091e8 1.9616978765775024e10 2.8494524550917204e7 2.8912974611533023e7 2.807271087785005e7 -4796.311695546672
71 1.221164409767799e10 4.734727653954091e8 1.1905945207409737e10 1.216411982275643e7 1.2324460638334993e7 1.2005861371605426e7 -3835.1114520473448
81 1.2207164242488789e10 4.734727653954091e8 1.2002761321349865e10 6.2011888638213396e7 6.2620506899745576e7 6.14142394556537e7 -3804.0363899607214
91 1.0451431663555508e10 4.734727653954091e8 1.038114579902394e10 1.4670867733054934e7 1.4894333885567537e7 1.444785030544661e7 -3660.6289429636445
101 8.099141130695272e9 4.734727653954091e8 7.700899894329425e9 2.30565787319179e7 2.334400989251672e7 2.2776600605069492e7 -3140.756286655061
111 8.276824531851639e9 4.734727653954091e8 8.005771693948787e9 3.189848773438851e7 3.2242263422348157e7 3.1556314177949924e7 -3198.471599813535
121 6.860876838498108e9 4.734727653954091e8 6.661738597158148e9 2.1410662661150575e7 2.1672441585768104e7 2.1143422130568065e7 -3420.62333937411
131 6.709920424334402e9 4.734727653954091e8 6.492702363425304e9 1.392257375105196e7 1.4105053904190797e7 1.373777253341626e7 -3018.821088996162
141 6.088713853629868e9 4.734727653954091e8 5.808735707374135e9 5.9363315397055205e6 6.018632142387119e6 5.852960578499059e6 -2934.4037696768
151 6.386386598660137e9 4.734727653954091e8 6.104219784224906e9 1.3711112277647786e7 1.388261476243677e7 1.3539926730489587e7 -3257.4207995738616
161 5.983413265393507e9 4.734727653954091e8 5.694250408553012e9 7.447618934438399e6 7.544723001018801e6 7.351632690417837e6 -3146.129893252925
171 6.670855694610144e9 4.734727653954091e8 6.415020252201502e9 5.215492597870743e6 5.281908803573769e6 5.145806384904752e6 -2932.8401226873757
181 7.651595298717617e9 4.734727653954091e8 7.32521904764272e9 3.66747541883227e7 3.698528791174717e7 3.636761266907698e7 -3322.6292252448707
191 4.353631526943878e9 4.734727653954091e8 4.0920007844046206e9 4.894359200957812e6 4.966262290410052e6 4.826062008344276e6 -2705.3372092898317
201 4.2160749169101515e9 4.734727653954091e8 3.9591108100840354e9 4.302464477191738e6 4.36466223975925e6 4.239062984202272e6 -2796.317661981497
211 4.560020015231522e9 4.734727653954091e8 4.2491464698692646e9 3.2598991371691916e7 3.2862784370491877e7 3.2327256303298816e7 -2927.7738853914584
221 3.7945404149268723e9 4.734727653954091e8 3.509993078270547e9 8.604337643184414e6 8.721021684964899e6 8.488856132091943e6 -2727.3435290916796
231 3.8151856081734557e9 4.734727653954091e8 3.551437148951859e9 7.553138382008411e6 7.6379758048687745e6 7.468032853974573e6 -2843.821906062564
241 3.6700678129978275e9 4.734727653954091e8 3.3669254141871853e9 5.008529055604158e6 5.074214064843259e6 4.9437144871885255e6 -2716.4231835962587
251 4.432190504597666e9 4.734727653954091e8 4.1166613892843213e9 1.4126536787104225e7 1.4279829383849183e7 1.3975844922945231e7 -2958.2247597972614
261 4.093464922206107e9 4.734727653954091e8 3.777588937524564e9 2.8825205588029623e6 2.923391950878056e6 2.8427727188361064e6 -2772.0009381233326
271 3.202947814891331e9 4.734727653954091e8 2.954396688077784e9 3.110503744725435e6 3.161721616074715e6 3.058045737708966e6 -2634.951397899188
281 3.0352806150041795e9 4.734727653954091e8 2.764667705975047e9 3.108300470753007e6 3.1570968911199872e6 3.060169846434778e6 -2610.7968688370765
291 3.214637947199671e9 4.734727653954091e8 2.952833958552106e9 9.244494565921605e6 9.358477949137768e6 9.129203204968596e6 -2583.794594908826
301 3.701763883746286e9 4.734727653954091e8 3.416040017744608e9 8.657311508771343e6 8.762818615085322e6 8.550124668086886e6 -2779.036366741156
311 2.9057391197661767e9 4.734727653954091e8 2.610532412927486e9 3.9221393397751823e6 3.985317872243583e6 3.8599085729197767e6 -2705.0759101653825
321 2.8518279163122506e9 4.734727653954091e8 2.5933631877161493e9 3.708430218217951e6 3.753624792654014e6 3.6645223094504704e6 -2632.1407638202113
331 2.870381150593032e9 4.734727653954091e8 2.605422317388771e9 5.27996864136266e6 5.354702078072755e6 5.20247288955321e6 -2699.9186495791546
341 2.5509699748025985e9 4.734727653954091e8 2.2715655563956184e9 5.4650821871103095e6 5.53746256310673e6 5.39173439401696e6 -2651.517270747688
351 3.6524640545125775e9 4.734727653954091e8 3.415386166320936e9 7.660323792726147e6 7.761410353037427e6 7.5588672884028405e6 -2723.126974178893
361 2.524778357592651e9 4.734727653954091e8 2.3124787248294926e9 8.488562402110556e6 8.584576583774831e6 8.391293137704277e6 -2627.2988543071997
371 2.3678676517247233e9 4.734727653954091e8 2.096346454438034e9 3.1656442073930283e6 3.211792458434113e6 3.12090908627878e6 -2620.4050825618974
381 2.42018290538659e9 4.734727653954091e8 2.0964462092051876e9 6.850529469632492e6 6.9326232346456535e6 6.766719971570679e6 -2545.885844670184
391 2.2643711458270154e9 4.734727653954091e8 1.9732881557955823e9 6.25665184539089e6 6.338998915838913e6 6.175649699031902e6 -2609.383513210847
401 2.4640759895631843e9 4.734727653954091e8 2.1696241784642205e9 1.757462920314421e7 1.7720511949657444e7 1.7429976746145748e7 -2670.6768656885865
411 3.385236048687951e9 4.734727653954091e8 3.067658174001695e9 3.974935041453021e6 4.035078699175519e6 3.9164378438749523e6 -2792.9668169069255
421 2.177177938111913e9 4.734727653954091e8 1.8781099224597127e9 1.1233990102917183e7 1.1338807577187592e7 1.1127529814230932e7 -2578.737467872443
431 2.350901146054638e9 4.734727653954091e8 2.0303198056072063e9 1.9593761981176625e6 1.989217547858055e6 1.929661703573218e6 -2627.5318803909513
441 2.0749803352289941e9 4.734727653954091e8 1.757296004498958e9 1.740203799676836e6 1.7680469136920655e6 1.7135825512976206e6 -2545.0866941039317
451 2.6275089915459676e9 4.734727653954091e8 2.299691972902877e9 8.1460790400791755e6 8.23659218516904e6 8.057412249896681e6 -2724.5909599703027
461 2.045987361246063e9 4.734727653954091e8 1.7439530705055103e9 5.394068776489926e6 5.461804623567585e6 5.325895829159307e6 -2610.969400499093
471 2.0130137593438547e9 4.734727653954091e8 1.6974283686113229e9 2.0212779769087925e6 2.0523529687016886e6 1.9906286098582034e6 -2536.524596335092
481 1.9470892070364878e9 4.734727653954091e8 1.6368758171866915e9 2.5649530298806042e6 2.6026453599726483e6 2.525042635315528e6 -2524.418665684452
491 1.9726578076830592e9 4.734727653954091e8 1.6673913448290532e9 2.770286999195512e6 2.8052355976637127e6 2.734663432724015e6 -2547.7892287785853
501 1.8626988058784788e9 4.734727653954091e8 1.568882116162957e9 6.322311564948158e6 6.394206704891835e6 6.249697012339224e6 -2507.9238141502788
511 2.863623313644097e9 4.734727653954091e8 2.5197323056725154e9 7.177381560304363e6 7.257547905620299e6 7.097527870848404e6 -2686.212032109373
521 1.819865814759883e9 4.734727653954091e8 1.5110329577501788e9 5.625719729421757e6 5.69087198418156e6 5.559644140561684e6 -2511.58565285246
531 1.7730093906612792e9 4.734727653954091e8 1.4685422414303732e9 3.356222853774378e6 3.4034055616628923e6 3.309853854214524e6 -2540.2926501126803
541 2.0442826411290884e9 4.734727653954091e8 1.7244596443991303e9 9.774619781380828e6 9.863857608878782e6 9.684992805593837e6 -2578.579342021307
551 1.7034709906426091e9 4.734727653954091e8 1.3926831079769008e9 1.3686406744913436e6 1.3890241960184828e6 1.3480635178187173e6 -2481.5092390118148
561 1.7120085376375036e9 4.734727653954091e8 1.409396093407903e9 1.582015864416453e6 1.6088319144578076e6 1.5562087004302668e6 -2468.5479743522224
571 1.7170324855542948e9 4.734727653954091e8 1.3990447170515249e9 4.664379654861625e6 4.725011185768924e6 4.604277500201685e6 -2508.881105324232
581 1.8321161415658536e9 4.734727653954091e8 1.5198999291965773e9 4.250364473573557e6 4.305112919834713e6 4.196159192104991e6 -2545.226814093141
591 1.6467596181555922e9 4.734727653954091e8 1.377871455349039e9 3.595981476808925e6 3.6428438172896667e6 3.548840925807721e6 -2498.7423869536733
601 1.7175145268604481e9 4.734727653954091e8 1.4099491662737856e9 1.1961586471347034e7 1.2060479734432021e7 1.1862746230615282e7 -2556.594373362708
611 2.203303251841367e9 4.734727653954091e8 1.916554832917666e9 1.2355933953266574e7 1.2451852161681367e7 1.2261623645813266e7 -2577.9379764564583
621 2.021860731984617e9 4.734727653954091e8 1.7075173709598365e9 8.729740901604405e6 8.809676273995392e6 8.650489361625861e6 -2566.552887582921
631 1.5636745542488575e9 4.734727653954091e8 1.2736142627363882e9 1.2957011071999155e6 1.3151193764683083e6 1.2766226819442902e6 -2457.9963577858634
641 1.6177058033214588e9 4.734727653954091e8 1.3314530850321293e9 2.833038556029212e6 2.868113704634187e6 2.7988174437810755e6 -2603.948029352321
651 1.4767672047611856e9 4.734727653954091e8 1.1741458919048514e9 1.0355616558585236e6 1.0512953781000047e6 1.0201296556757186e6 -2521.640683861438
661 1.5387407262279286e9 4.734727653954091e8 1.2163120794376218e9 3.345483074262598e6 3.3910400574201243e6 3.2993023422340536e6 -2464.0803869230003
671 1.4713804991339548e9 4.734727653954091e8 1.1575361552795393e9 1.6731956199189562e6 1.6994410166158185e6 1.6475956901601625e6 -2446.7289298257883
681 1.5029016367869554e9 4.734727653954091e8 1.1979391241632075e9 1.4005233768084408e6 1.4224612846180324e6 1.3791471323632505e6 -2463.099439391494
691 1.4260891785740397e9 4.734727653954091e8 1.1189422081891992e9 4.558008535937159e6 4.608262589901588e6 4.50610973873769e6 -2494.4059040395996
701 1.3980367013849254e9 4.734727653954091e8 1.0876486239108365e9 1.3980537412279835e6 1.4157653521728362e6 1.380308114821225e6 -2488.6437822615085
711 1.5033943604977334e9 4.734727653954091e8 1.1883340026219094e9 1.0697820031928148e6 1.0852828489173276e6 1.0544316525449657e6 -2467.1486003755326
721 1.6739117012809038e9 4.734727653954091e8 1.363365068984705e9 8.89231823170628e6 8.970724755253782e6 8.814830064557098e6 -2545.0982799978046
731 1.48700036585297e9 4.734727653954091e8 1.180654188662616e9 5.234704018832563e6 5.29031914397683e6 5.1791356705744555e6 -2502.519732991128
741 1.534478235261293e9 4.734727653954091e8 1.2172907870358377e9 1.3878276608257603e6 1.4095440449031554e6 1.3665935315416132e6 -2443.129972644219
751 1.354195659308342e9 4.734727653954091e8 1.0379768626469938e9 1.5463869994736628e6 1.5719157105602075e6 1.5219893685828303e6 -2445.248791305715
761 1.3683816096406465e9 4.734727653954091e8 1.0297818779740996e9 1.5809724025950055e6 1.606450621546672e6 1.5551244669001072e6 -2433.072172275313
771 1.5318833462143097e9 4.734727653954091e8 1.199744625924145e9 4.9861197275865115e6 5.03809810360788e6 4.9338659575786665e6 -2497.570953055118
781 1.3040428468435113e9 4.734727653954091e8 9.812172140195163e8 3.6261122876334656e6 3.6713506503216624e6 3.5820173954279963e6 -2468.6868786074733
791 1.310402151820579e9 4.734727653954091e8 9.884518529231007e8 1.2685176569665957e6 1.2891831440683592e6 1.2482313897853212e6 -2484.013546850553
801 1.6789353089670427e9 4.734727653954091e8 1.3748668452694323e9 5.549456991044913e6 5.602713673740302e6 5.494968443310565e6 -2486.885095838145
811 1.4655956857941468e9 4.734727653954091e8 1.1349828808885803e9 3.1180020821376108e6 3.1565105550411087e6 3.078838572256865e6 -2476.1520076747956
821 2.1859665548392973e9 4.734727653954091e8 1.842986163420674e9 1.1049955875454288e7 1.1131580990131982e7 1.096803778544396e7 -2611.663298070991
831 1.329815151134316e9 4.734727653954091e8 9.95955193354004e8 1.5390104438794884e6 1.5571509944263184e6 1.5210468918687585e6 -2430.473002576568
841 1.396514716187167e9 4.734727653954091e8 1.0544705413430096e9 1.1965463975063858e6 1.2145777329869424e6 1.1783954812271562e6 -2436.8847538034784
851 1.2888174421734078e9 4.734727653954091e8 9.601336230437456e8 1.5600824239230806e6 1.5839290601795947e6 1.5354618588743594e6 -2425.6143632973512
861 1.5207335252057996e9 4.734727653954091e8 1.1969148533788161e9 3.42607198573353e6 3.466485175448496e6 3.3859333191288267e6 -2505.2959685516557
871 1.4013928361961842e9 4.734727653954091e8 1.0725308860381811e9 2.6203099954065387e6 2.65424819862914e6 2.5860189269639626e6 -2487.3570072453135
881 1.4003198008631134e9 4.734727653954091e8 1.060278493519577e9 2.945326399171183e6 2.9777979776519006e6 2.913090207493949e6 -2454.1833037046194
891 1.1923701807931788e9 4.734727653954091e8 8.740813383292255e8 7.143208579644152e6 7.203565604663586e6 7.08369269067018e6 -2459.15898736663
901 1.171703035459132e9 4.734727653954091e8 8.493895275455636e8 1.68471788404093e6 1.7093004003005954e6 1.6594620265662149e6 -2495.1558239037977
911 1.2185568042023454e9 4.734727653954091e8 8.828644900995781e8 881147.7828630182 895767.4077907096 867282.988181103 -2431.5409936555907
921 1.3428204821067286e9 4.734727653954091e8 1.0180602879412442e9 7.690448288297544e6 7.751141099334421e6 7.629052140665696e6 -2508.411691583552
931 1.1768968092864113e9 4.734727653954091e8 8.493959701437681e8 2.1984526066879416e6 2.229995650955546e6 2.167948121033816e6 -2421.737752934428
941 1.2448482348116271e9 4.734727653954091e8 9.263041194314106e8 3.2228434982225923e6 3.2574469089488904e6 3.1873212776022106e6 -2461.5961590616757
951 1.311811711364695e9 4.734727653954091e8 9.89684487035441e8 774671.1830185456 786796.0759096491 762332.6948925622 -2477.0336302326036
961 1.1505373036638074e9 4.734727653954091e8 8.254871968971914e8 865166.2336126136 876574.5520145427 853697.4368606727 -2460.6468388066096
971 1.119291711245788e9 4.734727653954091e8 7.93806546118748e8 799524.3706933247 811403.1190596847 788070.8389474468 -2457.6854765136036
981 1.2081806538757448e9 4.734727653954091e8 8.895496891894721e8 935882.1498183794 949978.8760402562 921509.0573986501 -2473.3023370826972
991 1.2485718965863543e9 4.734727653954091e8 9.125880652186683e8 707647.4709148855 718478.2383404828 697077.4054192677 -2444.007319336033
1001 1.102049283497465e9 4.734727653954091e8 7.731831147484206e8 1.3271147133662486e6 1.3424586289843614e6 1.3117951143394464e6 -2438.6439783045657
1011 1.144096268167307e9 4.734727653954091e8 8.052391868074768e8 923077.477668932 936576.5363799474 909298.1203502069 -2420.594583693501
1021 1.1196243160165873e9 4.734727653954091e8 7.876220948241248e8 6.256832943406917e6 6.309617476683125e6 6.203852851874089e6 -2443.5912242660706
1031 1.090594118991734e9 4.734727653954091e8 7.561438203803858e8 2.4530842171929893e6 2.4806526658700667e6 2.4260819551844117e6 -2439.376843890675
1041 1.0723759453088007e9 4.734727653954091e8 7.37372870426828e8 1.3100821563746922e6 1.327525838673657e6 1.2924416480168237e6 -2465.761854496858
1051 1.2331018954382305e9 4.734727653954091e8 8.931920305065159e8 1.8710587725518865e6 1.8966955088062016e6 1.8463329440441604e6 -2473.1926215370404
1061 1.0842385900922642e9 4.734727653954091e8 7.499820971432444e8 710644.0427994855 720977.8394466047 700051.2806432162 -2407.813588128042
1071 1.4010307447466633e9 4.734727653954091e8 1.0634825563892661e9 5.565886481518935e6 5.614090528963395e6 5.51652837197059e6 -2515.088888603371
1081 1.0876911562317429e9 4.734727653954091e8 7.694379520023704e8 698149.3242935749 708842.7831168188 687747.6848995573 -2403.1775611974367
1091 1.5591335750619526e9 4.734727653954091e8 1.2239561494815176e9 2.030754923511687e6 2.0580057202054823e6 2.0035030278897488e6 -2480.8241080516063
1101 1.1157937045305898e9 4.734727653954091e8 7.760627207556183e8 705923.5917278172 717075.5092707714 694420.4980890879 -2432.1667961050944
1111 1.07783228122719e9 4.734727653954091e8 7.330961537751923e8 1.0580492153172372e6 1.071513289541215e6 1.0441345303104427e6 -2440.779423257629
1121 1.196049474479982e9 4.734727653954091e8 8.790185638407595e8 4.546906472707983e6 4.590094241975836e6 4.503955813653154e6 -2482.9261557271398
1131 1.1027299068025675e9 4.734727653954091e8 7.799748772029163e8 839738.7956194188 852193.1907945884 827536.4847313821 -2415.502819141607
1141 1.3502980276707082e9 4.734727653954091e8 1.0186907512995117e9 2.940391339648568e6 2.973668349937965e6 2.9066645655206596e6 -2499.2185805686936
1151 1.4381792838388562e9 4.734727653954091e8 1.0995978552980063e9 5.510543522374455e6 5.557623994352318e6 5.462753992159882e6 -2522.908223597359
1161 1.024635720510374e9 4.734727653954091e8 6.874092468931779e8 1.2996782894636898e6 1.3185077284604735e6 1.2805434962736946e6 -2404.432891613557
1171 1.028312752491238e9 4.734727653954091e8 6.860973401384574e8 1.7538617887960938e6 1.7773583807157434e6 1.7299806274029752e6 -2412.442375385272
1181 1.0636642248378739e9 4.734727653954091e8 7.300113831194412e8 847270.1991922271 860832.3324398651 833603.4556686521 -2458.5706809706817
1191 1.0737127190590649e9 4.734727653954091e8 7.334822175532329e8 885101.1489411095 899683.8279143655 870966.7051858301 -2415.8786873941312
1201 1.3638099129965591e9 4.734727653954091e8 1.0139971988227648e9 5.738220182035477e6 5.788266866030843e6 5.6884942850983655e6 -2476.3848874678274
1211 1.150553810973021e9 4.734727653954091e8 8.059158151614285e8 1.8812614279068746e6 1.9066321321406688e6 1.8567396507843672e6 -2408.1164545764414
1221 9.885259989511355e8 4.734727653954091e8 6.622296827203821e8 625496.2018670967 635693.0614634117 614949.6776455373 -2405.4012453370146
1231 1.3619428768712091e9 4.734727653954091e8 1.0196058485665314e9 2.3425885388055085e6 2.371577613314538e6 2.3130009799829423e6 -2443.580636123567
1241 1.0831006522853494e9 4.734727653954091e8 7.443658197442088e8 3.9641116129947607e6 4.002742465427026e6 3.9265450548137277e6 -2424.94571176228
1251 9.686086596281455e8 4.734727653954091e8 6.281281493177141e8 979526.5695676894 993003.6979537756 966329.951827866 -2418.7735172850194
1261 1.0344170683824393e9 4.734727653954091e8 7.012908859135126e8 767054.944844861 777143.1848484572 756827.2678786623 -2405.6833264216034
1271 9.575562135727236e8 4.734727653954091e8 6.137177321257921e8 1.4205476857859332e6 1.4411377534962995e6 1.3993681209984971e6 -2404.601323114621
1281 1.0447165870456328e9 4.734727653954091e8 7.031379803482248e8 1.443890107235179e6 1.466088477175254e6 1.4224859945596384e6 -2441.018292876883
1291 9.661976789169242e8 4.734727653954091e8 6.207232156658713e8 766207.188681515 777484.8205808272 754898.5950912317 -2437.428587775154
1301 1.0241481276323874e9 4.734727653954091e8 6.809178181376926e8 1.1444869961942823e6 1.1599666199087233e6 1.1291234616286145e6 -2414.0943744559995
1311 1.0159762739126916e9 4.734727653954091e8 6.778914348526361e8 660654.5107042751 670361.8042453071 651288.5895555875 -2424.8545559861577
1321 9.1802365162325e8 4.734727653954091e8 5.819167110693129e8 744495.7800476927 755977.3203193856 732996.282500924 -2412.062541122109
1331 9.394470773171623e8 4.734727653954091e8 5.93915632899124e8 676428.1358517153 686375.0982036414 666701.1509582634 -2415.4862203406005
1341 9.566944944748273e8 4.734727653954091e8 6.194362670799298e8 890772.9516364635 902627.5399828274 879133.4459406907 -2400.8987590722736
1351 9.180636245663998e8 4.734727653954091e8 5.671680945236228e8 818664.6847855536 831384.4988613955 806064.3866016763 -2409.7287659211866
1361 9.328364640387398e8 4.734727653954091e8 5.866661051051008e8 665956.2471601529 674383.3235659222 657573.8418502817 -2414.812283937031
1371 9.618144614092524e8 4.734727653954091e8 6.170011972237074e8 729739.1819266746 739694.1971532814 719719.5433500762 -2424.9883927626684
1381 1.1603567048433352e9 4.734727653954091e8 8.233411679558811e8 2.1037186855385276e6 2.129043013451749e6 2.0783491012551463e6 -2446.344520211073
1391 1.105120421705656e9 4.734727653954091e8 7.597895673815438e8 837862.4582559583 850595.5610876421 825543.6443457078 -2413.4787802623673
1401 9.737718882038834e8 4.734727653954091e8 6.319229673149921e8 702752.8243256167 711752.4460002098 693549.7314231558 -2389.406485169685
1411 9.084746248855697e8 4.734727653954091e8 5.575769237572236e8 610457.8809561629 619362.9395351086 601728.1837922111 -2413.4734464038743
1421 9.118470699527204e8 4.734727653954091e8 5.618815940952901e8 4.974823242201166e6 5.014251044989125e6 4.934952651041368e6 -2421.1552140170566
1431 8.9245777180745e8 4.734727653954091e8 5.433046770648167e8 562037.0826078886 570307.4202020251 554046.3770516271 -2387.8348760549793
1441 9.698548278751236e8 4.734727653954091e8 6.318441574982797e8 867190.6600009354 880831.1661666976 853597.634630716 -2393.6746521280907
1451 9.769704117208898e8 4.734727653954091e8 6.30114112651499e8 1.1809712350849938e6 1.198957792546017e6 1.163339151828711e6 -2394.3315765376756
1461 8.810577049282467e8 4.734727653954091e8 5.319651591116906e8 803398.5831406981 814441.627665177 792307.8282707856 -2392.788200015264
1471 8.773269958831439e8 4.734727653954091e8 5.315255860171822e8 924058.8100915113 936790.1662403969 911117.8003191492 -2395.5497828815624
1481 9.003232580032313e8 4.734727653954091e8 5.542876147943541e8 805033.6607067742 816526.0843477868 793702.2009136623 -2388.122885165629
1491 9.876981625751913e8 4.734727653954091e8 6.450845887997835e8 2.8561345873469673e6 2.8861828332481794e6 2.825857217347902e6 -2418.081732846349
1501 8.80299372692679e8 4.734727653954091e8 5.2880025605316854e8 1.1953761268368014e6 1.2124790785004036e6 1.1783277768434437e6 -2402.3086310904973
1511 9.244518641510682e8 4.734727653954091e8 5.755667410749229e8 1.2337087319119782e6 1.2502986789803957e6 1.2174104835557523e6 -2417.054484305825
1521 9.267534338587908e8 4.734727653954091e8 5.796614111207248e8 925840.2144078363 940462.0034122344 911466.0636068739 -2388.2780117477187
1531 9.323534403430725e8 4.734727653954091e8 5.898841194971048e8 837541.1370808817 850807.73759781 824261.5329527038 -2394.330295611594
1541 8.830664462323278e8 4.734727653954091e8 5.3183135007581925e8 612721.5523838918 621825.2501096163 603473.3729947073 -2398.072922940368
1551 1.0245336200458101e9 4.734727653954091e8 6.759659917188302e8 1.2670912208921863e6 1.2850062769326498e6 1.2496559471470623e6 -2436.8471620749924
1561 8.630464248227501e8 4.734727653954091e8 5.1490372084037226e8 1.2191450056799208e6 1.2368492528443956e6 1.201018702136982e6 -2391.9214440763594
1571 8.548076727227805e8 4.734727653954091e8 5.111658306164723e8 441268.29455661227 447781.41700440226 434781.46931619436 -2378.6849707296014
1581 1.0021849758664668e9 4.734727653954091e8 6.540873913355807e8 1.264150457576057e6 1.2816571852573263e6 1.2464204204003701e6 -2427.092791414055
1591 8.273643482125611e8 4.734727653954091e8 4.759895811308204e8 643460.4401717602 653539.2843352075 633286.4712685491 -2391.6457764649595
1601 9.260777867463324e8 4.734727653954091e8 5.73952391183046e8 1.156340594757718e6 1.172895288096854e6 1.1397260992860545e6 -2402.7921983419633
1611 8.223427840494397e8 4.734727653954091e8 4.7713124825517106e8 655736.7421646985 666180.3340030228 645167.4604733103 -2403.822172296864
1621 8.70998337120532e8 4.734727653954091e8 5.2478090694955474e8 491544.56549706374 499056.69376028446 484230.72667752305 -2406.751157424235
1631 9.244286739116936e8 4.734727653954091e8 5.673211716588305e8 2.0111339021542806e6 2.035047859345483e6 1.98841258295027e6 -2418.3719206128835
1641 8.568806817243783e8 4.734727653954091e8 5.107561986123157e8 702380.2268138083 713612.7807983069 691309.0608172105 -2392.0619715937282
1651 8.621043832876053e8 4.734727653954091e8 5.115233653712387e8 857589.2957183733 869591.3036111599 845311.5656320758 -2409.0056881443566
1661 9.554868102978752e8 4.734727653954091e8 6.044838496156993e8 666404.2466287228 676756.2743521483 655967.9941259326 -2391.8682367453216
1671 8.355227477988976e8 4.734727653954091e8 4.913094865162604e8 476078.6672988765 482955.3247027332 469009.14987927396 -2392.931931514131
1681 8.083882861866486e8 4.734727653954091e8 4.6156542250507057e8 497750.2257075547 504887.5745201037 490470.9771444365 -2395.0683165877813
1691 8.28418017640548e8 4.734727653954091e8 4.791457683326362e8 867696.0895612995 880985.7159229503 854256.3308115733 -2387.751265684226
1701 8.000441887461201e8 4.734727653954091e8 4.44219915146889e8 980495.3626023979 993149.1684507664 968310.6148042602 -2384.6663440026227
1711 8.337564680777495e8 4.734727653954091e8 4.794237596321575e8 721287.2606084435 730278.5459235151 712341.9476028332 -2406.786189216993
1721 8.355474404534732e8 4.734727653954091e8 4.856715939524803e8 4.852562493966674e6 4.888343603132358e6 4.817241476416583e6 -2421.945410467683
1731 8.117289697814806e8 4.734727653954091e8 4.576209266673744e8 478547.00027235155 485449.1270956591 471752.6981745942 -2394.3689849882066
1741 8.41582527174334e8 4.734727653954091e8 4.913012825333697e8 2.0007806696708684e6 2.0236240268250508e6 1.978370648235475e6 -2408.4521901029925
1751 8.53760348379908e8 4.734727653954091e8 5.0153465706051064e8 1.0995613052063382e6 1.113667544944303e6 1.085571152910392e6 -2384.2987715103827
1761 8.477377984100783e8 4.734727653954091e8 4.915184590593642e8 405407.2251860263 411586.0666801791 399352.9801076111 -2384.0377197383364
1771 7.788152310570104e8 4.734727653954091e8 4.3255899910517955e8 4.33631435183077e6 4.371077505911545e6 4.301373797763462e6 -2413.7914250533167
1781 8.154581686508915e8 4.734727653954091e8 4.6763975051067644e8 451971.0523512105 458247.31390920124 445852.7314021727 -2399.8530222705344
1791 9.220618416485538e8 4.734727653954091e8 5.697272283599077e8 639627.5359699595 650477.0094756698 628628.0164022961 -2386.005815094327
1801 7.805063574544148e8 4.734727653954091e8 4.259620014319123e8 776754.2417500261 788262.1548114624 764955.4189893985 -2399.430697383941
1811 7.885544035051973e8 4.734727653954091e8 4.375434084248008e8 415621.0958795097 422497.6207565615 408810.28126871266 -2382.0085488110626
1821 7.877260474120593e8 4.734727653954091e8 4.3160129322333103e8 664220.7354185252 672700.436451095 655553.529356659 -2379.9763922699995
1831 8.035678980314157e8 4.734727653954091e8 4.510481494766179e8 850937.4634192727 863711.7783351666 838167.1818052779 -2369.861372634538
1841 8.063347537542818e8 4.734727653954091e8 4.506692910796865e8 1.0079004972484441e6 1.0225309471038099e6 993521.809909447 -2394.2658349769936
1851 7.985218470283813e8 4.734727653954091e8 4.437326818512847e8 362356.38621957233 368296.1574413796 356617.4038027253 -2395.319434588612
1861 8.745532636910982e8 4.734727653954091e8 5.211400318818187e8 845216.6551498984 857818.3104227869 832325.7404434135 -2405.7659557634183
1871 8.27007872000201e8 4.734727653954091e8 4.727024105371683e8 477858.3841914151 485238.5925634974 470776.1525946839 -2382.6068903063765
1881 8.170341507573942e8 4.734727653954091e8 4.6532933051842797e8 2.4264144173945365e6 2.450750737656021e6 2.4020013101316416e6 -2398.0954665126997
1891 9.098071853515368e8 4.734727653954091e8 5.560149306334287e8 1.570078014617919e6 1.5886823747860757e6 1.5511405322126253e6 -2402.2041443516396
1901 8.384855674793551e8 4.734727653954091e8 4.8701982086638397e8 511036.68598701194 519059.05063788965 502852.6774807694 -2402.403257605874
1911 8.72567185979516e8 4.734727653954091e8 5.144961549385232e8 1.4272804085093779e6 1.4442360300287327e6 1.409851538916447e6 -2416.1318652716614
1921 9.57553678915153e8 4.734727653954091e8 6.037988805687021e8 824598.5463715666 837409.3577345917 812397.2266168077 -2398.390711534616
1931 7.978073023379047e8 4.734727653954091e8 4.445279847219252e8 2.005095467140082e6 2.0264169485891317e6 1.9840287997946907e6 -2421.872132855601
1941 8.16790716917201e8 4.734727653954091e8 4.6138787341011655e8 2.511340315154406e6 2.5350234959463794e6 2.487545269555012e6 -2409.243373821351
1951 7.617318576155326e8 4.734727653954091e8 4.093671035567838e8 913289.2794948849 926248.0307992338 900869.0378462402 -2412.303531185702
1961 7.574586751975935e8 4.734727653954091e8 3.9774735145552516e8 625446.6158125154 634979.1090575057 615849.5572882374 -2381.741317503514
1971 8.318379518948414e8 4.734727653954091e8 4.695300703919532e8 2.0992241118552643e6 2.1199354334109793e6 2.0778009680093806e6 -2414.673788413837
1981 7.613156149384601e8 4.734727653954091e8 4.099693547404271e8 548267.8393193283 556112.6027148408 540777.2840705151 -2394.1113278669422
1991 7.592101166888077e8 4.734727653954091e8 4.06333322486336e8 3.244524560258078e6 3.2720719229644393e6 3.2170223094031992e6 -2404.676978119705
2001 8.799198020955738e8 4.734727653954091e8 5.268447699895456e8 419270.5233340064 425554.8877385933 413063.2482378891 -2385.165379784486
2011 7.529507987633407e8 4.734727653954091e8 3.985427768279868e8 552514.4786198398 560769.2705408696 544112.8523919891 -2382.01213683714
2021 8.244943260791638e8 4.734727653954091e8 4.7045407496922255e8 378338.99040568364 384422.04469907423 372481.2437960172 -2371.142389843389
2031 7.500279664195306e8 4.734727653954091e8 3.896343543311147e8 554017.4584900141 562828.2346358184 545391.6661941945 -2379.1198006955287
2041 7.4942997998265e8 4.734727653954091e8 3.907927288301508e8 382185.11486295454 388185.8278045815 376370.8741523922 -2373.549956944733
2051 7.856690748239781e8 4.734727653954091e8 4.2833055890758556e8 2.0425052693197741e6 2.0641086113337667e6 2.0207288927169351e6 -2396.0325193542585
2061 8.075348650483398e8 4.734727653954091e8 4.4425196635781384e8 380970.21818194765 386897.37499555 374975.7141584196 -2388.9813944826265
2071 7.2892384286202e8 4.734727653954091e8 3.6983468336791533e8 1.0411814498373423e6 1.0544520885916392e6 1.0276537281485219e6 -2380.4642926072993
2081 7.352919787922661e8 4.734727653954091e8 3.7980224639126086e8 544644.4695744951 551992.1196990834 537133.2342908314 -2385.3177431749473
2091 7.519473043566618e8 4.734727653954091e8 3.896166001131738e8 1.207919485041061e6 1.2238077758148713e6 1.1920913695891718e6 -2385.043601250432
2101 7.348285311080477e8 4.734727653954091e8 3.751458744417696e8 334935.32796381006 340499.6231790586 329570.602443765 -2368.3444730673787
2111 7.317399027190381e8 4.734727653954091e8 3.657190626479956e8 864480.1545540069 875152.8261830062 853712.8148483199 -2383.9396868800277
2121 8.54432864874224e8 4.734727653954091e8 4.936844933765933e8 1.4253535067607057e6 1.4413512015522604e6 1.409156479189221e6 -2403.3818012350443
2131 7.49384418740252e8 4.734727653954091e8 3.933270404110965e8 748456.2224538969 756240.6478138339 740870.811016638 -2387.321463685352
2141 7.257401948486438e8 4.734727653954091e8 3.6730443190703374e8 783144.0934052992 792791.8251075598 773517.7127491639 -2396.3280888003183
2151 7.567890551279548e8 4.734727653954091e8 3.9995275713870436e8 382474.5517017673 387342.6730437356 377450.7148714223 -2396.5001794741993
2161 7.262875223607956e8 4.734727653954091e8 3.737677656257531e8 450635.11332162813 458178.0760909967 443218.04206215974 -2381.781220097985
2171 7.678183791840378e8 4.734727653954091e8 4.052044304257549e8 2.1188854528607978e6 2.1403841211178955e6 2.0979047820441118e6 -2390.176893801842
2181 7.298615343940824e8 4.734727653954091e8 3.7008813862975305e8 325755.1942335054 330645.0887787777 320978.3231585716 -2396.181770902874
2191 7.175855739577518e8 4.734727653954091e8 3.597830683699889e8 914961.2968835159 927260.9361481069 902867.6710322583 -2375.744306070415
2201 7.989455373062224e8 4.734727653954091e8 4.360178215101808e8 4.336928332935091e6 4.367379626154487e6 4.306026817428268e6 -2405.1804099736473
2211 7.66496775413228e8 4.734727653954091e8 4.06440265301334e8 446609.48753232736 453594.73683234863 439619.5879988495 -2374.331677842169
2221 7.373936719258766e8 4.734727653954091e8 3.744950226466171e8 2.2955613606056185e6 2.318416663542092e6 2.272244778607521e6 -2391.0208329771162
2231 7.149538865435815e8 4.734727653954091e8 3.530029519153409e8 529042.1224889249 537551.427814719 520424.9700537117 -2381.357558614016
2241 8.677612068964214e8 4.734727653954091e8 5.0784374531525993e8 511532.6151283562 519870.36944829806 503038.26049071905 -2388.449901586504
2251 7.494135698311133e8 4.734727653954091e8 3.9125346554464656e8 765484.3365102443 775126.110239693 755732.5243537785 -2375.001630412522
2261 7.297235696052507e8 4.734727653954091e8 3.675162422528028e8 694143.3510368068 704115.0447111559 684265.9731544835 -2390.209521224448
2271 7.272939568997327e8 4.734727653954091e8 3.6383178041156715e8 372984.769241524 378458.3948467573 367577.9467934176 -2387.925598017489
2281 7.001520220684506e8 4.734727653954091e8 3.398459061816094e8 498600.70471931336 506661.0882569452 490448.42779539275 -2374.806683273916
2291 8.979746564830666e8 4.734727653954091e8 5.354513505270977e8 664212.2824872582 674357.2734556524 654174.3411659943 -2394.0180232157804
2301 7.479189534322705e8 4.734727653954091e8 3.8261186479674506e8 2.813139494163771e6 2.837832023591224e6 2.788942047372678e6 -2391.695273792012
2311 7.079338876839242e8 4.734727653954091e8 3.4779276085014105e8 349823.95504042425 355230.84958760097 344481.5023316771 -2385.3242355289913
2321 7.195890796475003e8 4.734727653954091e8 3.586352643998901e8 1.1563236998093093e6 1.170355816357797e6 1.1424374856218812e6 -2405.1870208816276
2331 7.468622946111313e8 4.734727653954091e8 3.8066282532362807e8 513038.5716184926 519446.4064954794 506670.4973100184 -2367.523949198467
2341 7.192566727765603e8 4.734727653954091e8 3.578602200116199e8 810863.5501343608 821579.5831230917 800420.5764844101 -2376.7984935478758
2351 7.59846445660085e8 4.734727653954091e8 3.974604242277845e8 320098.4234979897 324983.6154744329 315277.08988036244 -2388.713361492307
2361 7.178419408489933e8 4.734727653954091e8 3.511116188496483e8 366009.62962155807 371151.75405194575 360740.3710122548 -2374.404134127063
2371 7.968359809282087e8 4.734727653954091e8 4.2893361886064684e8 1.31862278709503e6 1.333881909926599e6 1.3030208242623461e6 -2389.5205862955654
2381 7.720019090176407e8 4.734727653954091e8 4.047552471551373e8 559252.8232237118 567833.7979190333 550825.6576158208 -2392.31484509371
2391 7.731856114592648e8 4.734727653954091e8 4.086784458459963e8 1.0314074933146999e6 1.043910778201372e6 1.0189935361140553e6 -2396.6675845247473
2401 6.900795684801604e8 4.734727653954091e8 3.21528409454958e8 299132.0728727199 303863.7235824315 294555.43866416044 -2377.5738768763813
2411 7.863669028024752e8 4.734727653954091e8 4.179684787519788e8 518878.9404821174 525402.6539837029 512745.03569299175 -2393.737192666768
2421 7.059272054969211e8 4.734727653954091e8 3.410977596479333e8 313418.40088736295 318408.07229143503 308469.797984339 -2373.9715875343977
2431 6.880793523398709e8 4.734727653954091e8 3.209021715246274e8 1.5855591624162379e6 1.6021803843375791e6 1.568824136445436e6 -2381.2250079381224
2441 8.262103446648306e8 4.734727653954091e8 4.7339299169116867e8 972518.8054200361 984864.3341173527 960665.76613437 -2393.9352093102716
2451 7.077261240682993e8 4.734727653954091e8 3.383775583878152e8 412692.0685554901 419549.48885779205 405647.28979755816 -2375.575185200216
2461 7.403778391987519e8 4.734727653954091e8 3.7737599383870023e8 2.3732771014254256e6 2.394326598873084e6 2.352458541031087e6 -2402.1758360329054
2471 6.95667209480516e8 4.734727653954091e8 3.319633166223335e8 2.1632626145053557e6 2.1841733672794774e6 2.142632587271228e6 -2382.0194806164504
2481 7.115204998013799e8 4.734727653954091e8 3.4612709114266264e8 658464.8978204237 668530.5057140631 648467.8053834968 -2371.014144883404
2491 6.792792841235838e8 4.734727653954091e8 3.1001305115486807e8 297060.4034917923 301568.98204328824 292442.7642175611 -2385.5581637251285
2501 7.222966893909825e8 4.734727653954091e8 3.5345614067790323e8 280933.6362402067 285230.5189143357 276644.27189448185 -2379.8851634627567
2511 6.960370357061794e8 4.734727653954091e8 3.285505863322644e8 609840.8626148015 618615.7917395881 601266.2523498262 -2377.133958151531
2521 6.81386227806314e8 4.734727653954091e8 3.0965638761361086e8 283165.4825976128 287823.4679111592 278400.0933517498 -2382.340875687594
2531 7.526589067701629e8 4.734727653954091e8 3.913801515410619e8 738717.2529510537 748689.9694450285 728971.5516999486 -2386.0028254618696
2541 6.770600715410149e8 4.734727653954091e8 3.120535611068338e8 307464.4424976583 312019.54048882995 302965.7368277238 -2373.3241663539197
2551 7.019371947406465e8 4.734727653954091e8 3.356713284652571e8 622107.0202326067 631406.9336818617 613170.9759281593 -2371.707055009641
2561 7.406017776756179e8 4.734727653954091e8 3.7135750894011104e8 434052.39758678304 440498.5513832293 427795.82032880443 -2373.4497177049084
2571 6.820676388086181e8 4.734727653954091e8 3.126013344748927e8 419270.6444775971 425594.76408886083 412666.90190833644 -2366.0575997256215
2581 7.068964500160546e8 4.734727653954091e8 3.4081270451628643e8 596107.9458279097 603865.5464507951 588215.1925521775 -2377.687649372686
2591 7.556714996044545e8 4.734727653954091e8 3.9002634352509683e8 266100.7755365787 270274.86608289497 261909.30598089678 -2365.66344899428
2601 8.828835473433051e8 4.734727653954091e8 5.144041146702451e8 332362.7074703293 336994.92571447976 327822.526071696 -2379.819707934967
2611 6.665152545682621e8 4.734727653954091e8 2.968321301866064e8 441724.3735171247 447565.8115887353 435719.61621224997 -2371.984133185986
2621 6.624907319825073e8 4.734727653954091e8 2.97159931119128e8 615881.2214895486 624792.1694487478 607460.1084348324 -2368.07809116108
2631 7.03761806574522e8 4.734727653954091e8 3.3443189204246604e8 419116.06282061565 425102.4257573125 413083.12983783445 -2369.800318112025
2641 7.036173555826521e8 4.734727653954091e8 3.3204465984294504e8 478867.0191049605 486532.3893151499 471255.5248550354 -2377.4943160673733
2651 6.698179168601648e8 4.734727653954091e8 3.0299527066384476e8 503209.82343884604 510783.1870684393 495591.5836260109 -2377.382482260103
2661 7.743760725934963e8 4.734727653954091e8 4.10782154592524e8 3.6083849883466098e6 3.6346913682167893e6 3.582311162850884e6 -2405.4106343622907
2671 6.825068751048138e8 4.734727653954091e8 3.183281657863529e8 381799.7433446363 387186.61451765755 376615.19942138315 -2384.5574270272737
2681 6.752996976836652e8 4.734727653954091e8 3.0751107619976354e8 596555.0046835422 604549.9207931843 588902.7972991457 -2364.541721720758
2691 6.58936684468267e8 4.734727653954091e8 2.908898167181499e8 362401.22889375733 367491.7945275541 357294.35796315275 -2365.5530284963475
2701 7.204106604280292e8 4.734727653954091e8 3.463307675219815e8 452485.97693821194 457897.4387131523 446931.2998603765 -2392.2813970729508
2711 6.776573878824749e8 4.734727653954091e8 3.066989481424193e8 972773.4410872393 984543.1633266388 961276.8989513663 -2380.012190031878
2721 6.862899569962776e8 4.734727653954091e8 3.1528992710964274e8 318046.6045576981 323262.38953608565 312800.4021074902 -2384.5824870459587
2731 6.92890094616452e8 4.734727653954091e8 3.2233120521527207e8 774817.3219540863 785657.4606495831 764016.0504437228 -2369.6059846886083
2741 7.048893107635267e8 4.734727653954091e8 3.354268873703108e8 283529.0900523389 287755.48432767927 279483.6115953352 -2368.17186955068
2751 7.648189977164958e8 4.734727653954091e8 3.951226182567179e8 1.163546037446851e6 1.1768025842671145e6 1.1504726167968358e6 -2379.2561932393833
2761 7.040949945115589e8 4.734727653954091e8 3.407571362462295e8 888837.6479647913 900214.4683917125 877674.8786922485 -2377.680176067456
2771 6.918149951319073e8 4.734727653954091e8 3.190887740489777e8 1.2657931448244983e6 1.2798213247901024e6 1.2515638978125446e6 -2386.3564080256874
2781 6.714190200228933e8 4.734727653954091e8 2.996033247179709e8 1.966021704251806e6 1.9847749334002894e6 1.9474815036609336e6 -2385.2371495222365
2791 6.511048533029972e8 4.734727653954091e8 2.834385662139249e8 411290.017503528 417539.9607631185 405116.59865330975 -2374.1993637177447
2801 6.911647284283595e8 4.734727653954091e8 3.2500482634597254e8 505437.9988352468 512019.3724533299 498969.81115509756 -2390.4966215195186
2811 6.804500984501079e8 4.734727653954091e8 3.079105959417257e8 876758.4063462281 888446.5168669078 865017.6307912857 -2359.4316198743063
2821 6.801627721500355e8 4.734727653954091e8 3.0830989140245795e8 676631.2788643155 685829.9113322678 667639.4768843353 -2386.125475220912
2831 6.694155460264767e8 4.734727653954091e8 2.9695294782454216e8 408137.64821425104 414278.0136649524 401952.8568844091 -2369.823497523879
2841 6.596621398238688e8 4.734727653954091e8 2.878304432234062e8 342830.10282080696 348162.25308945734 337641.8241555423 -2362.7630277594103
2851 6.553735539935832e8 4.734727653954091e8 2.8350430691621095e8 648002.8653584943 656788.7799856288 639180.4899841861 -2363.030246872399
2861 6.452931249049177e8 4.734727653954091e8 2.7040811924977076e8 1.9169480203238586e6 1.93407748385096e6 1.899943684368666e6 -2386.715905510815
2871 6.425534902983738e8 4.734727653954091e8 2.716929132586845e8 386706.4964857086 392770.6476817479 380667.55755799316 -2365.281533894756
2881 6.902147988220809e8 4.734727653954091e8 3.1708065846194965e8 231841.11967558623 235308.0276791829 228354.52783938125 -2371.1496929817304
2891 6.435400830029925e8 4.734727653954091e8 2.680042663289091e8 413927.485479044 420538.4993600414 407438.8894513113 -2364.9678541298026
2901 6.827417357295332e8 4.734727653954091e8 3.1261575088658e8 3.3056503214687584e6 3.3291915429081265e6 3.282396251464949e6 -2392.1822804017625
2911 7.06360423592849e8 4.734727653954091e8 3.3607024469282055e8 603346.980757858 611905.4145392029 594846.732828486 -2382.8826406334247
2921 6.688107430015469e8 4.734727653954091e8 2.97858645950418e8 330435.27543514303 335417.55188322754 325509.35868411907 -2369.5489629004155
2931 6.425773848352933e8 4.734727653954091e8 2.69979599826912e8 487595.7124220248 495183.099621147 480183.8089053597 -2362.834555434318
2941 6.62875421818193e8 4.734727653954091e8 2.951973360427763e8 545971.1529810185 553839.0534513236 537973.9793758973 -2371.535265127077
2951 7.68387035184295e8 4.734727653954091e8 3.90756920055089e8 983901.7410513444 994589.2845881328 973396.6781397081 -2387.497249902726
2961 6.626507057294083e8 4.734727653954091e8 2.9020020440396726e8 892475.067342004 903852.5367955685 881164.5390887117 -2376.8114509264797
2971 6.678432184637753e8 4.734727653954091e8 2.9649264284010047e8 282299.65535099537 286833.41877318156 277797.97315919003 -2360.790069960956
2981 6.39642250517759e8 4.734727653954091e8 2.6978399870971984e8 613826.7075119251 622410.4407407176 605373.8057186619 -2366.3354254208525
2991 6.441662541030122e8 4.734727653954091e8 2.702418965928032e8 290738.9878791409 295011.5763455041 286451.8068674931 -2360.7557202882717
3001 7.085940082874854e8 4.734727653954091e8 3.396343622822441e8 764386.8830012672 773730.6648565971 754908.0129590251 -2375.4726440953423
3011 6.482585945060753e8 4.734727653954091e8 2.769936980340696e8 562994.5608282812 571200.3100030399 554827.3875680264 -2369.4512966150965
3021 6.332829955929298e8 4.734727653954091e8 2.5982002537253374e8 367115.37670434196 373234.64916946506 361059.7861441506 -2369.3871440716603
3031 6.920730571312562e8 4.734727653954091e8 3.199879262301983e8 1.5285903595879169e6 1.5434337821519629e6 1.513608963455026e6 -2383.9053423169353
3041 6.618050437199961e8 4.734727653954091e8 2.86850246421896e8 491596.8060053906 498550.0227508114 484905.8196419381 -2379.5157020844704
3051 6.978332268844789e8 4.734727653954091e8 3.250973078994656e8 310352.02782080625 314629.39973375265 306103.8328595379 -2366.4850512096277
3061 6.775539359195383e8 4.734727653954091e8 3.043874113605763e8 445980.69757051766 452244.1343973853 439864.5653412111 -2361.4002047829795
3071 7.043376501893055e8 4.734727653954091e8 3.26627258457886e8 300366.0626205951 304307.9952340453 296334.05690937175 -2367.7828234485014
3081 7.284832728480024e8 4.734727653954091e8 3.5155212241606504e8 299309.4077857031 304370.342795439 294424.44023279916 -2375.954246140947
3091 7.755538175845213e8 4.734727653954091e8 4.027045939073323e8 458188.02504033723 464340.88310124364 451897.9388609502 -2384.325791438616
3101 6.899246541325463e8 4.734727653954091e8 3.1873842580963963e8 466893.73128261487 473861.6233805758 459973.5868958613 -2374.41146442142
3111 6.414969988368828e8 4.734727653954091e8 2.6355667977969524e8 301892.60543821676 306132.6884108301 297639.2316164196 -2364.0294353455834
3121 7.883228093520076e8 4.734727653954091e8 4.2166810963153946e8 956347.185759131 967546.272480421 945543.5199179477 -2389.556846219748
3131 6.548335820880885e8 4.734727653954091e8 2.815080386930579e8 464707.1313570678 471568.8720077731 458298.1457368763 -2369.273516780611
3141 6.332437359627173e8 4.734727653954091e8 2.551902993021488e8 404596.30753948155 410275.702695031 398858.2864271286 -2369.182136750886
3151 6.885568212652974e8 4.734727653954091e8 3.1334813797091675e8 256675.19959572644 260828.6069315618 252578.2558488554 -2390.3517204941663
3161 6.503939383929799e8 4.734727653954091e8 2.741581023806623e8 1.0854216180468306e6 1.0975170168232592e6 1.0733020142955035e6 -2380.9952256281576
3171 6.51542905909165e8 4.734727653954091e8 2.800052469251467e8 696210.5296251244 706155.278666941 686375.3131777885 -2365.088355639431
3181 6.619363331576033e8 4.734727653954091e8 2.865408937035822e8 468207.14443038986 473660.53803508304 462774.6832749755 -2371.958178483519
3191 7.132194420012754e8 4.734727653954091e8 3.3608136608517534e8 2.9113502334393617e6 2.9315692891841764e6 2.8909327384531377e6 -2393.712320342905
3201 6.554011303650275e8 4.734727653954091e8 2.803406703073784e8 1.0303858408666647e6 1.0422217694875239e6 1.0184203160524869e6 -2371.0745372369647
3211 6.640811465567374e8 4.734727653954091e8 2.9234383347115225e8 1.209583720411758e6 1.2221326751064698e6 1.1967276739343954e6 -2372.823529629397
3221 6.319506848588052e8 4.734727653954091e8 2.5321565937634933e8 571874.0545945975 580267.1659509703 563627.8806274245 -2367.2445862222376
3231 6.344209126185753e8 4.734727653954091e8 2.569633152439261e8 747340.0285293837 756957.4605401132 737785.3490815698 -2362.194039834644
3241 6.23168760640151e8 4.734727653954091e8 2.4795229398379025e8 270057.3991874549 274512.62729395507 265683.6176193379 -2363.5552836696384
3251 6.365147340580329e8 4.734727653954091e8 2.6356510932809752e8 208918.79870634162 212266.26728041391 205699.50297176497 -2372.6446327748235
3261 7.472445756908689e8 4.734727653954091e8 3.6947986806558496e8 1.6920172315172441e6 1.7073184553142628e6 1.6768513287246071e6 -2397.338140674218
3271 6.333122362535448e8 4.734727653954091e8 2.5765935107012025e8 2.6064443297082824e6 2.62610145921983e6 2.586608851922954e6 -2382.8136153309706
3281 6.48733326772664e8 4.734727653954091e8 2.7408374457924783e8 435604.4149934225 442180.26682513795 428931.94169933227 -2370.2617493108687
3291 6.357781691689179e8 4.734727653954091e8 2.6037016527865797e8 419214.9204319531 424593.08660804253 413821.60031464224 -2373.8548967728057
3301 6.199007189977612e8 4.734727653954091e8 2.4329129462508515e8 354441.7135991453 358626.4330793527 350209.55189709004 -2366.8129569585612
3311 6.85527415676366e8 4.734727653954091e8 3.032179399895319e8 658915.770566895 667648.2731892121 650091.7425986626 -2380.614717777094
3321 6.253965968455789e8 4.734727653954091e8 2.4735338094213325e8 1.3058145177440555e6 1.3197663656795428e6 1.2923456454917523e6 -2376.2730857086203
3331 6.427112847948643e8 4.734727653954091e8 2.5979350939313456e8 213206.76942357648 216667.7914396382 209884.71240127223 -2365.250949547199
3341 6.3532202590142e8 4.734727653954091e8 2.5800916936262488e8 1.939849289864752e6 1.9568720436494662e6 1.9230294075497526e6 -2374.478363532334
3351 6.460470886069279e8 4.734727653954091e8 2.694000962505863e8 1.3132651862520587e6 1.3269951794419324e6 1.2994555164563842e6 -2372.016220437604
3361 6.212746598473319e8 4.734727653954091e8 2.4777608338369492e8 445176.26566857257 449977.0588039577 440248.8238266978 -2379.6057412456285
3371 6.177615748510549e8 4.734727653954091e8 2.4067099480029663e8 538978.5418177743 546841.6546835998 530664.7749055612 -2367.794319432687
3381 6.870516439122069e8 4.734727653954091e8 3.1198677838508064e8 650083.5001581988 658211.3560596667 642002.5097923282 -2373.9027718403004
3391 6.390734786732953e8 4.734727653954091e8 2.599910462753411e8 421149.95187018864 427956.2718570159 414677.68201500695 -2370.6082549371176
3401 6.211982383225981e8 4.734727653954091e8 2.433620269891086e8 414330.5415324925 420767.16178851953 407889.61654331005 -2366.4141328257892
3411 6.134915611199042e8 4.734727653954091e8 2.3539941566108745e8 399368.3968915029 405046.96517740696 393881.3728891301 -2364.035790364938
3421 6.899500346464995e8 4.734727653954091e8 3.1529468819269043e8 4.495516664799208e6 4.521340495847674e6 4.469817369802397e6 -2405.6519968165567
3431 6.186038556570412e8 4.734727653954091e8 2.382001658879e8 256917.19054200297 260704.45264931172 253105.42039609922 -2363.336774218371
3441 6.615444692366002e8 4.734727653954091e8 2.827909339445821e8 231655.46331734548 234802.04334189798 228461.08835244586 -2368.9824240558837
3451 6.393817906873195e8 4.734727653954091e8 2.64977388134249e8 548147.097841871 556113.0808582939 540135.422087435 -2375.0989646202675
3461 6.18837544461741e8 4.734727653954091e8 2.397812568079511e8 226965.3220458232 230182.96019781617 223811.0598302068 -2361.798387966769
3471 6.781929285477568e8 4.734727653954091e8 2.9825565412892216e8 295307.6093108059 299137.9866245588 291488.28864594497 -2366.3598056025935
3481 6.464523181445253e8 4.734727653954091e8 2.6972313154088503e8 1.2173265224910558e6 1.2302015335692186e6 1.2041861340608788e6 -2377.12920693972
3491 6.686354261358651e8 4.734727653954091e8 2.91904474435897e8 1.6227224022924227e6 1.6372782184527733e6 1.6084259763602726e6 -2385.8425198398522
3501 7.445140209732308e8 4.734727653954091e8 3.6045354212918633e8 828704.4745074579 838228.4633577402 819140.0765374391 -2392.9855066537493
3511 6.194647419332901e8 4.734727653954091e8 2.4294272130200538e8 256597.07981406714 260056.348470063 253017.8122937518 -2364.181229677
3521 6.46205039463674e8 4.734727653954091e8 2.7308635430414855e8 245104.8070043999 248610.08187196412 241750.1153275836 -2361.787631150469
3531 6.037634568901134e8 4.734727653954091e8 2.2314581198496008e8 283991.78036989126 288426.4353827497 279346.583124449 -2360.347545220958
3541 6.396401769069049e8 4.734727653954091e8 2.6216586277515e8 218524.72483318037 222091.90528059623 215036.69419971405 -2363.942848162644
3551 6.75943761762573e8 4.734727653954091e8 2.9606087963751e8 232882.09413080735 236340.72124645303 229483.15899052317 -2364.248415370549
3561 6.345049585289788e8 4.734727653954091e8 2.5616853394241506e8 595477.321623669 603890.4094643014 586781.3550784272 -2369.511739125364
3571 6.109256885731575e8 4.734727653954091e8 2.3001405258846313e8 509393.5618265775 515804.23595150106 503228.94301316957 -2366.7246841028086
3581 7.017361261988981e8 4.734727653954091e8 3.248982583355747e8 2.796154248354299e6 2.8158694876608127e6 2.7762425456136935e6 -2385.7320478276397
3591 6.796062776283824e8 4.734727653954091e8 3.017860351641814e8 454040.281796368 460523.16927063535 447507.97897153796 -2377.0164033674832
3601 6.112715520198395e8 4.734727653954091e8 2.3381572691433454e8 852002.609774722 862444.4446363705 841589.43282867 -2363.905900029258
3611 6.059777434809258e8 4.734727653954091e8 2.2557681832245135e8 897512.8441839566 907978.2077598916 887108.7203771924 -2363.398322991815
3621 6.053527736932695e8 4.734727653954091e8 2.2653393558485907e8 258095.23781584043 261843.9536546886 254305.45131773513 -2362.2460269732173
3631 6.171441306569208e8 4.734727653954091e8 2.3852486157580593e8 1.8547977199650547e6 1.8706036419709378e6 1.839116750223194e6 -2377.363058403823
3641 6.156956778486787e8 4.734727653954091e8 2.316481143306129e8 224753.23861049832 228342.6295678071 221257.87629817124 -2371.705154463399
3651 6.124807690251439e8 4.734727653954091e8 2.315288852608082e8 618136.869182247 626466.1571959718 609877.2180157151 -2367.3163508495004
3661 6.031810545705752e8 4.734727653954091e8 2.241283921656651e8 242536.325122147 246093.44614288877 238982.92253341206 -2376.423458084353
3671 6.049850180569432e8 4.734727653954091e8 2.2405155979515296e8 1.4482544346158362e6 1.461964075406176e6 1.4345695016760165e6 -2367.4793037344007
3681 6.114812586274546e8 4.734727653954091e8 2.3220095348602673e8 197254.30893482373 200179.36186347168 194313.4875747842 -2360.903955165889
3691 6.027627778456056e8 4.734727653954091e8 2.1988797372141105e8 398922.1840650854 405173.03877904185 392700.9737764028 -2366.679850167315
3701 5.994111043321605e8 4.734727653954091e8 2.158975375715605e8 823930.4183781703 834133.8909871277 813768.612831315 -2362.5895720539697
3711 6.728539508942146e8 4.734727653954091e8 2.929073907722198e8 1.305182789395905e6 1.3179438521160882e6 1.292229669452472e6 -2386.168996185004
3721 6.600637707332509e8 4.734727653954091e8 2.805878174284854e8 1.6535486842626014e6 1.6679763254770576e6 1.6391642788011932e6 -2395.903373647687
3731 6.081153840115559e8 4.734727653954091e8 2.2754195019693953e8 318329.39735300397 323091.6799918988 313547.30097899557 -2374.5955600512148
3741 7.703663150797858e8 4.734727653954091e8 3.895702430037472e8 295808.51784666325 299364.0712964799 292386.9164862952 -2369.2224688675033
3751 6.029959571495228e8 4.734727653954091e8 2.2104258879439327e8 320768.87782343983 324989.26817422063 316521.8440142808 -2366.3239966367896
3761 6.010030440988487e8 4.734727653954091e8 2.2134659090396652e8 978767.274647573 989319.3489353484 968192.7268543473 -2360.0979242828867
3771 6.601463956764381e8 4.734727653954091e8 2.747311625125925e8 1.9812320452384038e6 1.996976112842082e6 1.965411535680913e6 -2393.929395839576
3781 5.988882049329364e8 4.734727653954091e8 2.163164347196416e8 324231.2751699793 328377.8814484812 320254.3999334892 -2368.2741087928043
3791 6.012243886746619e8 4.734727653954091e8 2.1718565593463138e8 302370.07609228755 306310.79836298455 298342.09313732304 -2359.963464125343
3801 5.921858336773102e8 4.734727653954091e8 2.1068564328471518e8 252097.4155527196 256048.70801364596 248133.7434480484 -2363.075944618384
3811 6.091094978302922e8 4.734727653954091e8 2.253343653489279e8 274729.2298139365 278192.14329766744 271089.9336321638 -2356.92780914075
3821 6.47644336605541e8 4.734727653954091e8 2.639802371653634e8 1.5768203406137782e6 1.5904498579595208e6 1.5630583303031146e6 -2379.6903903680136
3831 5.948186860645869e8 4.734727653954091e8 2.147200235526265e8 741650.5781040397 750528.6936757959 732625.1013453641 -2371.0387570523562
3841 6.395571558216376e8 4.734727653954091e8 2.582705465921264e8 347412.8039273197 351869.6774428926 342949.92078554526 -2360.046484699288
3851 5.919140256372817e8 4.734727653954091e8 2.072785568008186e8 782913.4603091505 791889.4128409649 774094.0461668603 -2367.6339326378666
3861 6.038593224199159e8 4.734727653954091e8 2.2161787467082316e8 363906.63337018155 368878.84494532953 358846.34864296933 -2361.636890063006
3871 5.996124778073913e8 4.734727653954091e8 2.181742227448982e8 236884.94765056807 240955.6584489893 232889.33210750602 -2361.81432276079
3881 6.347460839114351e8 4.734727653954091e8 2.5221457840845722e8 215530.988427303 218967.4566137178 212078.04415962042 -2367.014317647049
3891 5.924447092741808e8 4.734727653954091e8 2.1143389185787317e8 377612.47416260757 383485.6956969906 371700.61627320974 -2359.9205902115987
3901 6.22298083276927e8 4.734727653954091e8 2.4474893456276956e8 2.0842699857360707e6 2.1006495719543495e6 2.0680500223390046e6 -2372.049969394335
3911 6.440698117622793e8 4.734727653954091e8 2.605271368052494e8 333616.1924140219 338724.1227215055 328730.7653279177 -2363.9144729842933
3921 6.435073418888241e8 4.734727653954091e8 2.606094481030143e8 252087.5817092384 255484.50496426027 248509.22232954155 -2361.3615815767675
3931 6.711231355680089e8 4.734727653954091e8 2.8930624053383344e8 749866.9087916447 758704.3242691141 740945.1536283968 -2374.481775556315
3941 5.879368914908396e8 4.734727653954091e8 2.0454756998276556e8 476304.23989702103 482953.9313523489 469670.7369428856 -2362.666473515073
3951 5.926821066242335e8 4.734727653954091e8 2.0757719199861133e8 1.5429938049432484e6 1.5569012277831298e6 1.528875327347165e6 -2364.041401927621
3961 6.062743208864905e8 4.734727653954091e8 2.2264796625922915e8 646525.8225372848 654070.1678590417 639045.9714822426 -2367.5153099464465
3971 5.942222720037316e8 4.734727653954091e8 2.120808589457631e8 358374.70128719107 363374.5836824855 353406.7003002689 -2361.672199599872
3981 6.653095168537176e8 4.734727653954091e8 2.792086104520575e8 170638.8797340903 173307.5327063478 167914.90693845693 -2365.9880885320954
3991 6.010505136962149e8 4.734727653954091e8 2.146233366539694e8 273325.1020483585 276784.4004599978 269834.8368847656 -2361.7467173075056


==> data/simulation/wine_squareroot_generalbound.csv <==
t ABC C opt gvar gvaru gvarl elbo
1 2.1885833748977942e12 6.053602526300303e8 2.169956589613228e12 7.569626071064818e9 7.637063898627386e9 7.505080595141988e9 -211741.24671805804
11 2.2649417004793604e11 6.053602526300303e8 2.2327231249879395e11 9.772267904107112e8 9.839542797480536e8 9.705734451451117e8 -31111.333655717004
21 6.779207882701665e10 6.053602526300303e8 6.862526686598006e10 7.978172134286602e7 8.08608982553842e7 7.869872365156887e7 -10017.554679438124
31 3.957437539745836e10 6.053602526300303e8 3.935951141141474e10 5.43848600556657e7 5.508612123487465e7 5.366762413059136e7 -5981.224938049088
41 6.087483267326035e10 6.053602526300303e8 6.0014376055322334e10 1.553712554256144e8 1.566901961374064e8 1.540224671314941e8 -7978.383441414362
51 2.214016207278889e10 6.053602526300303e8 2.2277001777538063e10 5.248033790315191e7 5.298092854447403e7 5.199053512098713e7 -4415.731448328576
61 2.502945184226642e10 6.053602526300303e8 2.5081355341096363e10 2.8494524550917204e7 2.8912974611533023e7 2.807271087785005e7 -4796.311695546672
71 1.5613239609971632e10 6.053602526300303e8 1.5222387229503744e10 1.216411982275643e7 1.2324460638334993e7 1.2005861371605426e7 -3835.1114520473448
81 1.5607510297646461e10 6.053602526300303e8 1.5346170231178986e10 6.2011888638213396e7 6.2620506899745576e7 6.14142394556537e7 -3804.0363899607214
91 1.3362713574723265e10 6.053602526300303e8 1.3272849337920507e10 1.4670867733054934e7 1.4894333885567537e7 1.444785030544661e7 -3660.6289429636445
101 1.0355183952516047e10 6.053602526300303e8 9.846011233251415e9 2.30565787319179e7 2.334400989251672e7 2.2776600605069492e7 -3140.756286655061
111 1.0582361399323603e10 6.053602526300303e8 1.0235805849730534e10 3.189848773438851e7 3.2242263422348157e7 3.1556314177949924e7 -3198.471599813535
121 8.771996854702162e9 6.053602526300303e8 8.517387962921061e9 2.1410662661150575e7 2.1672441585768104e7 2.1143422130568065e7 -3420.62333937411
131 8.5789912858618555e9 6.053602526300303e8 8.301266377824279e9 1.392257375105196e7 1.4105053904190797e7 1.373777253341626e7 -3018.821088996162
141 7.784745977511402e9 6.053602526300303e8 7.426778943849573e9 5.9363315397055205e6 6.018632142387119e6 5.852960578499059e6 -2934.4037696768
151 8.165335964570468e9 6.053602526300303e8 7.804570601587716e9 1.3711112277647786e7 1.388261476243677e7 1.3539926730489587e7 -3257.4207995738616
161 7.650113343906164e9 6.053602526300303e8 7.280403166548875e9 7.447618934438399e6 7.544723001018801e6 7.351632690417837e6 -3146.129893252925
171 8.529045429790676e9 6.053602526300303e8 8.20194613418732e9 5.215492597870743e6 5.281908803573769e6 5.145806384904752e6 -2932.8401226873757
181 9.782972203879797e9 6.053602526300303e8 9.365682711762669e9 3.66747541883227e7 3.698528791174717e7 3.636761266907698e7 -3322.6292252448707
191 5.566350391198244e9 6.053602526300303e8 5.231841494436084e9 4.894359200957812e6 4.966262290410052e6 4.826062008344276e6 -2705.3372092898317
201 5.39047696243312e9 6.053602526300303e8 5.061934609009267e9 4.302464477191738e6 4.36466223975925e6 4.239062984202272e6 -2796.317661981497
211 5.83022795116908e9 6.053602526300303e8 5.432759497414773e9 3.2598991371691916e7 3.2862784370491877e7 3.2327256303298816e7 -2927.7738853914584
221 4.85152219002387e9 6.053602526300303e8 4.487713202067358e9 8.604337643184414e6 8.721021684964899e6 8.488856132091943e6 -2727.3435290916796
231 4.877918232968954e9 6.053602526300303e8 4.540701722169588e9 7.553138382008411e6 7.6379758048687745e6 7.468032853974573e6 -2843.821906062564
241 4.692377547757518e9 6.053602526300303e8 4.30479377834339e9 5.008529055604158e6 5.074214064843259e6 4.9437144871885255e6 -2716.4231835962587
251 5.666791647683054e9 6.053602526300303e8 5.263370798759041e9 1.4126536787104225e7 1.4279829383849183e7 1.3975844922945231e7 -2958.2247597972614
261 5.23371362760301e9 6.053602526300303e8 4.829849287640633e9 2.8825205588029623e6 2.923391950878056e6 2.8427727188361064e6 -2772.0009381233326
271 4.095139829121393e9 6.053602526300303e8 3.777353920583081e9 3.110503744725435e6 3.161721616074715e6 3.058045737708966e6 -2634.951397899188
281 3.8807683337964144e9 6.053602526300303e8 3.534775256796486e9 3.108300470753007e6 3.1570968911199872e6 3.060169846434778e6 -2610.7968688370765
291 4.110085795376963e9 6.053602526300303e8 3.7753553941998568e9 9.244494565921605e6 9.358477949137768e6 9.129203204968596e6 -2583.794594908826
301 4.732902385876462e9 6.053602526300303e8 4.367589142229266e9 8.657311508771343e6 8.762818615085322e6 8.550124668086886e6 -2779.036366741156
311 3.7151424881270456e9 6.053602526300303e8 3.3377049253124094e9 3.9221393397751823e6 3.985317872243583e6 3.8599085729197767e6 -2705.0759101653825
321 3.6462141439086075e9 6.053602526300303e8 3.315753165296204e9 3.708430218217951e6 3.753624792654014e6 3.6645223094504704e6 -2632.1407638202113
331 3.6699353003015842e9 6.053602526300303e8 3.3311712616326675e9 5.27996864136266e6 5.354702078072755e6 5.20247288955321e6 -2699.9186495791546
341 3.2615510109322734e9 6.053602526300303e8 2.904317519008947e9 5.4650821871103095e6 5.53746256310673e6 5.39173439401696e6 -2651.517270747688
351 4.6698699593592615e9 6.053602526300303e8 4.366753200005995e9 7.660323792726147e6 7.761410353037427e6 7.5588672884028405e6 -2723.126974178893
361 3.228063434817271e9 6.053602526300303e8 2.956627000209592e9 8.488562402110556e6 8.584576583774831e6 8.391293137704277e6 -2627.2988543071997
371 3.0274450918039703e9 6.053602526300303e8 2.6802907196900635e9 3.1656442073930283e6 3.211792458434113e6 3.12090908627878e6 -2620.4050825618974
381 3.0943326438162556e9 6.053602526300303e8 2.680417963798031e9 6.850529469632492e6 6.9326232346456535e6 6.766719971570679e6 -2545.885844670184
391 2.8951190075878053e9 6.053602526300303e8 2.5229538372541428e9 6.25665184539089e6 6.338998915838913e6 6.175649699031902e6 -2609.383513210847
401 3.150451819968462e9 6.053602526300303e8 2.773979431730085e9 1.757462920314421e7 1.7720511949657444e7 1.7429976746145748e7 -2670.6768656885865
411 4.328204896046265e9 6.053602526300303e8 3.922164598693094e9 3.974935041453021e6 4.035078699175519e6 3.9164378438749523e6 -2792.9668169069255
421 2.783637560718331e9 6.053602526300303e8 2.4012631080767236e9 1.1233990102917183e7 1.1338807577187592e7 1.1127529814230932e7 -2578.737467872443
431 3.0057526441445446e9 6.053602526300303e8 2.595872255185614e9 1.9593761981176625e6 1.989217547858055e6 1.929661703573218e6 -2627.5318803909513
441 2.6529731623004537e9 6.053602526300303e8 2.246796755201872e9 1.740203799676836e6 1.7680469136920655e6 1.7135825512976206e6 -2545.0866941039317
451 3.359410043666497e9 6.053602526300303e8 2.9402784531589074e9 8.1460790400791755e6 8.23659218516904e6 8.057412249896681e6 -2724.5909599703027
461 2.615903703182528e9 6.053602526300303e8 2.2297367091993814e9 5.394068776489926e6 5.461804623567585e6 5.325895829159307e6 -2610.969400499093
471 2.57374551427399e9 6.053602526300303e8 2.170252714216847e9 2.0212779769087925e6 2.0523529687016886e6 1.9906286098582034e6 -2536.524596335092
481 2.489457365221798e9 6.053602526300303e8 2.0928329555963323e9 2.5649530298806042e6 2.6026453599726483e6 2.525042635315528e6 -2524.418665684452
491 2.522148163558058e9 6.053602526300303e8 2.1318486646661863e9 2.770286999195512e6 2.8052355976637127e6 2.734663432724015e6 -2547.7892287785853
501 2.3815594140700364e9 6.053602526300303e8 2.0058990624876854e9 6.322311564948158e6 6.394206704891835e6 6.249697012339224e6 -2507.9238141502788
511 3.6612948779283953e9 6.053602526300303e8 3.22161183240197e9 7.177381560304363e6 7.257547905620299e6 7.097527870848404e6 -2686.212032109373
521 2.32679518791735e9 6.053602526300303e8 1.931935863361021e9 5.625719729421757e6 5.69087198418156e6 5.559644140561684e6 -2511.58565285246
531 2.266886918946914e9 6.053602526300303e8 1.8776093852707324e9 3.356222853774378e6 3.4034055616628923e6 3.309853854214524e6 -2540.2926501126803
541 2.613723871101929e9 6.053602526300303e8 2.2048130651432085e9 9.774619781380828e6 9.863857608878782e6 9.684992805593837e6 -2578.579342021307
551 2.177978629346783e9 6.053602526300303e8 1.7806196999313898e9 1.3686406744913436e6 1.3890241960184828e6 1.3480635178187173e6 -2481.5092390118148
561 2.188894283201788e9 6.053602526300303e8 1.8019880890623302e9 1.582015864416453e6 1.6088319144578076e6 1.5562087004302668e6 -2468.5479743522224
571 2.1953173352592044e9 6.053602526300303e8 1.788752966739851e9 4.664379654861625e6 4.725011185768924e6 4.604277500201685e6 -2508.881105324232
581 2.3424579727750645e9 6.053602526300303e8 1.9432728474443293e9 4.250364473573557e6 4.305112919834713e6 4.196159192104991e6 -2545.226814093141
591 2.1054697956445441e9 6.053602526300303e8 1.7616818989323375e9 3.595981476808925e6 3.6428438172896667e6 3.548840925807721e6 -2498.7423869536733
601 2.195933257454668e9 6.053602526300303e8 1.80269449486291e9 1.1961586471347034e7 1.2060479734432021e7 1.1862746230615282e7 -2556.594373362708
611 2.8170401056515427e9 6.053602526300303e8 2.450416916298831e9 1.2355933953266574e7 1.2451852161681367e7 1.2261623645813266e7 -2577.9379764564583
621 2.585056302980242e9 6.053602526300303e8 2.1831515043301716e9 8.729740901604405e6 8.809676273995392e6 8.650489361625861e6 -2566.552887582921
631 1.9992413861123738e9 6.053602526300303e8 1.62838379053074e9 1.2957011071999155e6 1.3151193764683083e6 1.2766226819442902e6 -2457.9963577858634
641 2.068323007637741e9 6.053602526300303e8 1.7023335980569265e9 2.833038556029212e6 2.868113704634187e6 2.7988174437810755e6 -2603.948029352321
651 1.8881257728086534e9 6.053602526300303e8 1.5012082396556087e9 1.0355616558585236e6 1.0512953781000047e6 1.0201296556757186e6 -2521.640683861438
661 1.9673618795442743e9 6.053602526300303e8 1.5551196106291137e9 3.345483074262598e6 3.3910400574201243e6 3.2993023422340536e6 -2464.0803869230003
671 1.881238418504044e9 6.053602526300303e8 1.4799716399945128e9 1.6731956199189562e6 1.6994410166158185e6 1.6475956901601625e6 -2446.7289298257883
681 1.921539925970749e9 6.053602526300303e8 1.5316290437040017e9 1.4005233768084408e6 1.4224612846180324e6 1.3791471323632505e6 -2463.099439391494
691 1.823330749804531e9 6.053602526300303e8 1.4306269214619722e9 4.558008535937159e6 4.608262589901588e6 4.50610973873769e6 -2494.4059040395996
701 1.7874644926512146e9 6.053602526300303e8 1.390616735555521e9 1.3980537412279835e6 1.4157653521728362e6 1.380308114821225e6 -2488.6437822615085
711 1.9221699652451587e9 6.053602526300303e8 1.5193484477749043e9 1.0697820031928148e6 1.0852828489173276e6 1.0544316525449657e6 -2467.1486003755326
721 2.1401848443196673e9 6.053602526300303e8 1.7431343664041433e9 8.89231823170628e6 8.970724755253782e6 8.814830064557098e6 -2545.0982799978046
731 1.9012089098868513e9 6.053602526300303e8 1.5095289384711294e9 5.234704018832563e6 5.29031914397683e6 5.1791356705744555e6 -2502.519732991128
741 1.9619122798099313e9 6.053602526300303e8 1.5563711635675182e9 1.3878276608257603e6 1.4095440449031554e6 1.3665935315416132e6 -2443.129972644219
751 1.7314113375180306e9 6.053602526300303e8 1.327108694105346e9 1.5463869994736628e6 1.5719157105602075e6 1.5219893685828303e6 -2445.248791305715
761 1.749548826417592e9 6.053602526300303e8 1.3166309606329746e9 1.5809724025950055e6 1.606450621546672e6 1.5551244669001072e6 -2433.072172275313
771 1.9585942151504111e9 6.053602526300303e8 1.5339370979556012e9 4.9861197275865115e6 5.03809810360788e6 4.9338659575786665e6 -2497.570953055118
781 1.6672880500149536e9 6.053602526300303e8 1.2545382132242823e9 3.6261122876334656e6 3.6713506503216624e6 3.5820173954279963e6 -2468.6868786074733
791 1.6754190390828915e9 6.053602526300303e8 1.2637883635315135e9 1.2685176569665957e6 1.2891831440683592e6 1.2482313897853212e6 -2484.013546850553
801 2.146607974659647e9 6.053602526300303e8 1.757840181760116e9 5.549456991044913e6 5.602713673740302e6 5.494968443310565e6 -2486.885095838145
811 1.873842038147818e9 6.053602526300303e8 1.4511358853805842e9 3.1180020821376108e6 3.1565105550411087e6 3.078838572256865e6 -2476.1520076747956
821 2.794874254820089e9 6.053602526300303e8 2.356355481257833e9 1.1049955875454288e7 1.1131580990131982e7 1.096803778544396e7 -2611.663298070991
831 1.7002395458198705e9 6.053602526300303e8 1.2733817344394052e9 1.5390104438794884e6 1.5571509944263184e6 1.5210468918687585e6 -2430.473002576568
841 1.7855185648563075e9 6.053602526300303e8 1.3481967942548485e9 1.1965463975063858e6 1.2145777329869424e6 1.1783954812271562e6 -2436.8847538034784
851 1.6478217711946797e9 6.053602526300303e8 1.227581929907148e9 1.5600824239230806e6 1.5839290601795947e6 1.5354618588743594e6 -2425.6143632973512
861 1.9443386837772741e9 6.053602526300303e8 1.5303191935119865e9 3.42607198573353e6 3.466485175448496e6 3.3859333191288267e6 -2505.2959685516557
871 1.7917553049332657e9 6.053602526300303e8 1.3712877135992708e9 2.6203099954065387e6 2.65424819862914e6 2.5860189269639626e6 -2487.3570072453135
881 1.7903833401651073e9 6.053602526300303e8 1.355622342779713e9 2.945326399171183e6 2.9777979776519006e6 2.913090207493949e6 -2454.1833037046194
891 1.5245083376705356e9 6.053602526300303e8 1.117559029989898e9 7.143208579644152e6 7.203565604663586e6 7.08369269067018e6 -2459.15898736663
901 1.4980847180160203e9 6.053602526300303e8 1.0859896603125792e9 1.68471788404093e6 1.7093004003005954e6 1.6594620265662149e6 -2495.1558239037977
911 1.5579899163159723e9 6.053602526300303e8 1.1287893393799348e9 881147.7828630182 895767.4077907096 867282.988181103 -2431.5409936555907
921 1.7168670640365343e9 6.053602526300303e8 1.3016437871073697e9 7.690448288297544e6 7.751141099334421e6 7.629052140665696e6 -2508.411691583552
931 1.5047251665871172e9 6.053602526300303e8 1.0859978284806294e9 2.1984526066879416e6 2.229995650955546e6 2.167948121033816e6 -2421.737752934428
941 1.5916045976264668e9 6.053602526300303e8 1.1843289098699877e9 3.2228434982225923e6 3.2574469089488904e6 3.1873212776022106e6 -2461.5961590616757
951 1.6772213374085e9 6.053602526300303e8 1.2653644532303452e9 774671.1830185456 786796.0759096491 762332.6948925622 -2477.0336302326036
961 1.4710233427911558e9 6.053602526300303e8 1.0554293970964603e9 865166.2336126136 876574.5520145427 853697.4368606727 -2460.6468388066096
971 1.431074201745919e9 6.053602526300303e8 1.0149240106698121e9 799524.3706933247 811403.1190596847 788070.8389474468 -2457.6854765136036
981 1.5447234313518014e9 6.053602526300303e8 1.1373367021126912e9 935882.1498183794 949978.8760402562 921509.0573986501 -2473.3023370826972
991 1.596365864829382e9 6.053602526300303e8 1.166792567479342e9 707647.4709148855 718478.2383404828 697077.4054192677 -2444.007319336033
1001 1.409028713051825e9 6.053602526300303e8 9.885557280235673e8 1.3271147133662486e6 1.3424586289843614e6 1.3117951143394464e6 -2438.6439783045657
1011 1.4627881103188744e9 6.053602526300303e8 1.0295412091879259e9 923077.477668932 936576.5363799474 909298.1203502069 -2420.594583693501
1021 1.431498905732945e9 6.053602526300303e8 1.0070163099347346e9 6.256832943406917e6 6.309617476683125e6 6.203852851874089e6 -2443.5912242660706
1031 1.3943825284983127e9 6.053602526300303e8 9.667699347930063e8 2.4530842171929893e6 2.4806526658700667e6 2.4260819551844117e6 -2439.376843890675
1041 1.371089761596521e9 6.053602526300303e8 9.427704138658725e8 1.3100821563746922e6 1.327525838673657e6 1.2924416480168237e6 -2465.761854496858
1051 1.576586405059524e9 6.053602526300303e8 1.1419934638273916e9 1.8710587725518865e6 1.8966955088062016e6 1.8463329440441604e6 -2473.1926215370404
1061 1.3862569241707177e9 6.053602526300303e8 9.588921213697317e8 710644.0427994855 720977.8394466047 700051.2806432162 -2407.813588128042
1071 1.7912921145265565e9 6.053602526300303e8 1.3597187031008856e9 5.565886481518935e6 5.614090528963395e6 5.51652837197059e6 -2515.088888603371
1081 1.390671212566218e9 6.053602526300303e8 9.837674702744808e8 698149.3242935749 708842.7831168188 687747.6848995573 -2403.1775611974367
1091 1.9934353238579173e9 6.053602526300303e8 1.5648930594347339e9 2.030754923511687e6 2.0580057202054823e6 2.0035030278897488e6 -2480.8241080516063
1101 1.426601819970386e9 6.053602526300303e8 9.922375878639967e8 705923.5917278172 717075.5092707714 694420.4980890879 -2432.1667961050944
1111 1.3780660183633904e9 6.053602526300303e8 9.373024423829267e8 1.0580492153172372e6 1.071513289541215e6 1.0441345303104427e6 -2440.779423257629
1121 1.529212663211569e9 6.053602526300303e8 1.1238716886450324e9 4.546906472707983e6 4.590094241975836e6 4.503955813653154e6 -2482.9261557271398
1131 1.4098990097172704e9 6.053602526300303e8 9.972394429248945e8 839738.7956194188 852193.1907945884 827536.4847313821 -2415.502819141607
1141 1.7264278127634702e9 6.053602526300303e8 1.302450175041522e9 2.940391339648568e6 2.973668349937965e6 2.9066645655206596e6 -2499.2185805686936
1151 1.8387885090552578e9 6.053602526300303e8 1.4058940447957244e9 5.510543522374455e6 5.557623994352318e6 5.462753992159882e6 -2522.908223597359
1161 1.3100513243871818e9 6.053602526300303e8 8.788892424626708e8 1.2996782894636898e6 1.3185077284604735e6 1.2805434962736946e6 -2404.432891613557
1171 1.3147525406424847e9 6.053602526300303e8 8.772118337281984e8 1.7538617887960938e6 1.7773583807157434e6 1.7299806274029752e6 -2412.442375385272
1181 1.3599514383819563e9 6.053602526300303e8 9.333584359634978e8 847270.1991922271 860832.3324398651 833603.4556686521 -2458.5706809706817
1191 1.3727989665526085e9 6.053602526300303e8 9.377960743123161e8 885101.1489411095 899683.8279143655 870966.7051858301 -2415.8786873941312
1201 1.743703276078071e9 6.053602526300303e8 1.2964490124699068e9 5.738220182035477e6 5.788266866030843e6 5.6884942850983655e6 -2476.3848874678274
1211 1.4710442550575595e9 6.053602526300303e8 1.0304061456275892e9 1.8812614279068746e6 1.9066321321406688e6 1.8567396507843672e6 -2408.1164545764414
1221 1.2638832609136338e9 6.053602526300303e8 8.466959697697862e8 625496.2018670967 635693.0614634117 614949.6776455373 -2405.4012453370146
1231 1.7413164295823088e9 6.053602526300303e8 1.3036202301693084e9 2.3425885388055085e6 2.371577613314538e6 2.3130009799829423e6 -2443.580636123567
1241 1.3848015911647334e9 6.053602526300303e8 9.517109916865398e8 3.9641116129947607e6 4.002742465427026e6 3.9265450548137277e6 -2424.94571176228
1251 1.2384177787240186e9 6.053602526300303e8 8.030952368561798e8 979526.5695676894 993003.6979537756 966329.951827866 -2418.7735172850194
1261 1.322557395749363e9 6.053602526300303e8 8.966377553479671e8 767054.944844861 777143.1848484572 756827.2678786623 -2405.6833264216034
1271 1.2242865623928137e9 6.053602526300303e8 7.846706748373545e8 1.4205476857859332e6 1.4411377534962995e6 1.3993681209984971e6 -2404.601323114621
1281 1.3357257563789093e9 6.053602526300303e8 8.989992395523901e8 1.443890107235179e6 1.466088477175254e6 1.4224859945596384e6 -2441.018292876883
1291 1.2353352557151103e9 6.053602526300303e8 7.936276779281886e8 766207.188681515 777484.8205808272 754898.5950912317 -2437.428587775154
1301 1.3094279270635135e9 6.053602526300303e8 8.705896198749864e8 1.1444869961942823e6 1.1599666199087233e6 1.1291234616286145e6 -2414.0943744559995
1311 1.2989798825284576e9 6.053602526300303e8 8.667203344785103e8 660654.5107042751 670361.8042453071 651288.5895555875 -2424.8545559861577
1321 1.1737421899519935e9 6.053602526300303e8 7.440114909232575e8 744495.7800476927 755977.3203193856 732996.282500924 -2412.062541122109
1331 1.20113320204457e9 6.053602526300303e8 7.593527707882148e8 676428.1358517153 686375.0982036414 666701.1509582634 -2415.4862203406005
1341 1.2231848936981235e9 6.053602526300303e8 7.919822128705794e8 890772.9516364635 902627.5399828274 879133.4459406907 -2400.8987590722736
1351 1.1737932770771754e9 6.053602526300303e8 7.251545754698124e8 818664.6847855536 831384.4988613955 806064.3866016763 -2409.7287659211866
1361 1.1926811795116625e9 6.053602526300303e8 7.500838618769534e8 665956.2471601529 674383.3235659222 657573.8418502817 -2414.812283937031
1371 1.2297310827518802e9 6.053602526300303e8 7.888688833321816e8 729739.1819266746 739694.1971532814 719719.5433500762 -2424.9883927626684
1381 1.4835777483568842e9 6.053602526300303e8 1.0526853603225782e9 2.1037186855385276e6 2.129043013451749e6 2.0783491012551463e6 -2446.344520211073
1391 1.4129553895455327e9 6.053602526300303e8 9.714314234521372e8 837862.4582559583 850595.5610876421 825543.6443457078 -2413.4787802623673
1401 1.2450192972412157e9 6.053602526300303e8 8.079471692640548e8 702752.8243256167 711752.4460002098 693549.7314231558 -2389.406485169685
1411 1.161533281385099e9 6.053602526300303e8 7.12891803928723e8 610457.8809561629 619362.9395351086 601728.1837922111 -2413.4734464038743
1421 1.1658446527583592e9 6.053602526300303e8 7.183950751677301e8 4.974823242201166e6 5.014251044989125e6 4.934952651041368e6 -2421.1552140170566
1431 1.1410548927632697e9 6.053602526300303e8 6.946439878753347e8 562037.0826078886 570307.4202020251 554046.3770516271 -2387.8348760549793
1441 1.2400110817572577e9 6.053602526300303e8 8.078463623354547e8 867190.6600009354 880831.1661666976 853597.634630716 -2393.6746521280907
1451 1.2491086793237085e9 6.053602526300303e8 8.05634350540278e8 1.1809712350849938e6 1.198957792546017e6 1.163339151828711e6 -2394.3315765376756
1461 1.1264792234279654e9 6.053602526300303e8 6.801457335802726e8 803398.5831406981 814441.627665177 792307.8282707856 -2392.788200015264
1471 1.1217092867071574e9 6.053602526300303e8 6.795836901874529e8 924058.8100915113 936790.1662403969 911117.8003191492 -2395.5497828815624
1481 1.1511112627890658e9 6.053602526300303e8 7.086861864132745e8 805033.6607067742 816526.0843477868 793702.2009136623 -2388.122885165629
1491 1.2628244890726566e9 6.053602526300303e8 8.247747114852391e8 2.8561345873469673e6 2.8861828332481794e6 2.825857217347902e6 -2418.081732846349
1501 1.1255095821135972e9 6.053602526300303e8 6.760991627615451e8 1.1953761268368014e6 1.2124790785004036e6 1.1783277768434437e6 -2402.3086310904973
1511 1.1819608970006528e9 6.053602526300303e8 7.358926082198716e8 1.2337087319119782e6 1.2502986789803957e6 1.2174104835557523e6 -2417.054484305825
1521 1.1849036303122053e9 6.053602526300303e8 7.411279162114991e8 925840.2144078363 940462.0034122344 911466.0636068739 -2388.2780117477187
1531 1.1920635556406395e9 6.053602526300303e8 7.54198213138386e8 837541.1370808817 850807.73759781 824261.5329527038 -2394.330295611594
1541 1.129047551330739e9 6.053602526300303e8 6.799746962864377e8 612721.5523838918 621825.2501096163 603473.3729947073 -2398.072922940368
1551 1.309920768486322e9 6.053602526300303e8 8.642584137224696e8 1.2670912208921863e6 1.2850062769326498e6 1.2496559471470623e6 -2436.8471620749924
1561 1.1034507596160707e9 6.053602526300303e8 6.58331693352418e8 1.2191450056799208e6 1.2368492528443956e6 1.201018702136982e6 -2391.9214440763594
1571 1.0929172663326597e9 6.053602526300303e8 6.535527926907704e8 441268.29455661227 447781.41700440226 434781.46931619436 -2378.6849707296014
1581 1.2813468301805453e9 6.053602526300303e8 8.362854515486842e8 1.264150457576057e6 1.2816571852573263e6 1.2464204204003701e6 -2427.092791414055
1591 1.0578294263532658e9 6.053602526300303e8 6.085779945612334e8 643460.4401717602 653539.2843352075 633286.4712685491 -2391.6457764649595
1601 1.1840397348909965e9 6.053602526300303e8 7.338285844405097e8 1.156340594757718e6 1.172895288096854e6 1.1397260992860545e6 -2402.7921983419633
1611 1.051409086336998e9 6.053602526300303e8 6.100376753653512e8 655736.7421646985 666180.3340030228 645167.4604733103 -2403.822172296864
1621 1.1136178610300221e9 6.053602526300303e8 6.70960360300932e8 491544.56549706374 499056.69376028446 484230.72667752305 -2406.751157424235
1631 1.1819311443765285e9 6.053602526300303e8 7.253501040724763e8 2.0111339021542806e6 2.035047859345483e6 1.98841258295027e6 -2418.3719206128835
1641 1.0955676195198474e9 6.053602526300303e8 6.530289565765353e8 702380.2268138083 713612.7807983069 691309.0608172105 -2392.0619715937282
1651 1.1022463693020778e9 6.053602526300303e8 6.540097882689363e8 857589.2957183733 869591.3036111599 845311.5656320758 -2409.0056881443566
1661 1.2216408357773962e9 6.053602526300303e8 7.728647783520014e8 666404.2466287228 676756.2743521483 655967.9941259326 -2391.8682367453216
1671 1.0682604261969794e9 6.053602526300303e8 6.281653625777525e8 476078.6672988765 482955.3247027332 469009.14987927396 -2392.931931514131
1681 1.0335675566793295e9 6.053602526300303e8 5.90135976827395e8 497750.2257075547 504887.5745201037 490470.9771444365 -2395.0683165877813
1691 1.059176543644344e9 6.053602526300303e8 6.126132932721262e8 867696.0895612995 880985.7159229503 854256.3308115733 -2387.751265684226
1701 1.0228990646855453e9 6.053602526300303e8 5.679587008442588e8 980495.3626023979 993149.1684507664 968310.6148042602 -2384.6663440026227
1711 1.0660020658636651e9 6.053602526300303e8 6.129687478425685e8 721287.2606084435 730278.5459235151 712341.9476028332 -2406.786189216993
1721 1.068291498101413e9 6.053602526300303e8 6.20956516436509e8 4.852562493966674e6 4.888343603132358e6 4.817241476416583e6 -2421.945410467683
1731 1.0378388053729973e9 6.053602526300303e8 5.850927339936624e8 478547.00027235155 485449.1270956591 471752.6981745942 -2394.3689849882066
1741 1.076007913462152e9 6.053602526300303e8 6.281546085939609e8 2.0007806696708684e6 2.0236240268250508e6 1.978370648235475e6 -2408.4521901029925
1751 1.0915780259703875e9 6.053602526300303e8 6.412386420317376e8 1.0995613052063382e6 1.113667544944303e6 1.085571152910392e6 -2384.2987715103827
1761 1.0838780482170029e9 6.053602526300303e8 6.284325716837044e8 405407.2251860263 411586.0666801791 399352.9801076111 -2384.0377197383364
1771 9.957563694778385e8 6.053602526300303e8 5.530492585967464e8 4.33631435183077e6 4.371077505911545e6 4.301373797763462e6 -2413.7914250533167
1781 1.0426067876816528e9 6.053602526300303e8 5.979023382105244e8 451971.0523512105 458247.31390920124 445852.7314021727 -2399.8530222705344
1791 1.1789052273636498e9 6.053602526300303e8 7.284265808619962e8 639627.5359699595 650477.0094756698 628628.0164022961 -2386.005815094327
1801 9.979189373211136e8 6.053602526300303e8 5.446150165536897e8 776754.2417500261 788262.1548114624 764955.4189893985 -2399.430697383941
1811 1.0082089029689915e9 6.053602526300303e8 5.594225731357795e8 415621.0958795097 422497.6207565615 408810.28126871266 -2382.0085488110626
1821 1.007149722656038e9 6.053602526300303e8 5.518251783109024e8 664220.7354185252 672700.436451095 655553.529356659 -2379.9763922699995
1831 1.0274043343030016e9 6.053602526300303e8 5.766889824622464e8 850937.4634192727 863711.7783351666 838167.1818052779 -2369.861372634538
1841 1.0309418787902141e9 6.053602526300303e8 5.762045632095338e8 1.0079004972484441e6 1.0225309471038099e6 993521.809909447 -2394.2658349769936
1851 1.0209528385899708e9 6.053602526300303e8 5.67335916225618e8 362356.38621957233 368296.1574413796 356617.4038027253 -2395.319434588612
1861 1.1181629211811035e9 6.053602526300303e8 6.663052032145965e8 845216.6551498984 857818.3104227869 832325.7404434135 -2405.7659557634183
1871 1.0573736866992202e9 6.053602526300303e8 6.043752054025376e8 477858.3841914151 485238.5925634974 470776.1525946839 -2382.6068903063765
1881 1.0446214553924694e9 6.053602526300303e8 5.949480329871595e8 2.4264144173945365e6 2.450750737656021e6 2.4020013101316416e6 -2398.0954665126997
1891 1.163236834084313e9 6.053602526300303e8 7.108945150581243e8 1.570078014617919e6 1.5886823747860757e6 1.5511405322126253e6 -2402.2041443516396
1901 1.0720485231713743e9 6.053602526300303e8 6.226807691829348e8 511036.68598701194 519059.05063788965 502852.6774807694 -2402.403257605874
1911 1.1156235211979809e9 6.053602526300303e8 6.578105578072621e8 1.4272804085093779e6 1.4442360300287327e6 1.409851538916447e6 -2416.1318652716614
1921 1.2242833928162744e9 6.053602526300303e8 7.719889637644752e8 824598.5463715666 837409.3577345917 812397.2266168077 -2398.390711534616
1931 1.0200389434030795e9 6.053602526300303e8 5.683524418946493e8 2.005095467140082e6 2.0264169485891317e6 1.9840287997946907e6 -2421.872132855601
1941 1.0443102020196099e9 6.053602526300303e8 5.899086590898802e8 2.511340315154406e6 2.5350234959463794e6 2.487545269555012e6 -2409.243373821351
1951 9.739147031203871e8 6.053602526300303e8 5.233975200321813e8 913289.2794948849 926248.0307992338 900869.0378462402 -2412.303531185702
1961 9.684512719370172e8 6.053602526300303e8 5.085411066025266e8 625446.6158125154 634979.1090575057 615849.5572882374 -2381.741317503514
1971 1.0635489372020884e9 6.053602526300303e8 6.003189339023755e8 2.0992241118552643e6 2.1199354334109793e6 2.0778009680093806e6 -2414.673788413837
1981 9.733825943703668e8 6.053602526300303e8 5.2416761015374786e8 548267.8393193283 556112.6027148408 540777.2840705151 -2394.1113278669422
1991 9.70690260659795e8 6.053602526300303e8 5.195184068631232e8 3.244524560258078e6 3.2720719229644393e6 3.2170223094031992e6 -2404.676978119705
2001 1.1250244335768914e9 6.053602526300303e8 6.735991220184458e8 419270.5233340064 425554.8877385933 413063.2482378891 -2385.165379784486
2011 9.6268772855271e8 6.053602526300303e8 5.0955811820706844e8 552514.4786198398 560769.2705408696 544112.8523919891 -2382.01213683714
2021 1.0541600191730528e9 6.053602526300303e8 6.015006234966666e8 378338.99040568364 384422.04469907423 372481.2437960172 -2371.142389843389
2031 9.589507287743014e8 6.053602526300303e8 4.9816822129914594e8 554017.4584900141 562828.2346358184 545391.6661941945 -2379.1198006955287
2041 9.581862298988334e8 6.053602526300303e8 4.996493238132069e8 382185.11486295454 388185.8278045815 376370.8741523922 -2373.549956944733
2051 1.0045195635133902e9 6.053602526300303e8 5.476431598855398e8 2.0425052693197741e6 2.0641086113337667e6 2.0207288927169351e6 -2396.0325193542585
2061 1.0324764358063154e9 6.053602526300303e8 5.679998208867471e8 380970.21818194765 386897.37499555 374975.7141584196 -2388.9813944826265
2071 9.319678775059059e8 6.053602526300303e8 4.7285318243676436e8 1.0411814498373423e6 1.0544520885916392e6 1.0276537281485219e6 -2380.4642926072993
2081 9.401099826839635e8 6.053602526300303e8 4.8559734765640074e8 544644.4695744951 551992.1196990834 537133.2342908314 -2385.3177431749473
2091 9.614045787752998e8 6.053602526300303e8 4.981453953811341e8 1.207919485041061e6 1.2238077758148713e6 1.1920913695891718e6 -2385.043601250432
2101 9.395175162049975e8 6.053602526300303e8 4.796440032600651e8 334935.32796381006 340499.6231790586 329570.602443765 -2368.3444730673787
2111 9.355683896225138e8 6.053602526300303e8 4.675911702185217e8 864480.1545540069 875152.8261830062 853712.8148483199 -2383.9396868800277
2121 1.0924378174867463e9 6.053602526300303e8 6.312017311338159e8 1.4253535067607057e6 1.4413512015522604e6 1.409156479189221e6 -2403.3818012350443
2131 9.581278696811577e8 6.053602526300303e8 5.028894689758534e8 748456.2224538969 756240.6478138339 740870.811016638 -2387.321463685352
2141 9.278974576231546e8 6.053602526300303e8 4.696181649910581e8 783144.0934052992 792791.8251075598 773517.7127491639 -2396.3280888003183
2151 9.675951938829055e8 6.053602526300303e8 5.113609027343149e8 382474.5517017673 387342.6730437356 377450.7148714223 -2396.5001794741993
2161 9.285973280419888e8 6.053602526300303e8 4.778819657423534e8 450635.11332162813 458178.0760909967 443218.04206215974 -2381.781220097985
2171 9.81696485087992e8 6.053602526300303e8 5.180751584332964e8 2.1188854528607978e6 2.1403841211178955e6 2.0979047820441118e6 -2390.176893801842
2181 9.331669480513434e8 6.053602526300303e8 4.7317742031668216e8 325755.1942335054 330645.0887787777 320978.3231585716 -2396.181770902874
2191 9.174713117297585e8 6.053602526300303e8 4.600016724921601e8 914961.2968835159 927260.9361481069 902867.6710322583 -2375.744306070415
2201 1.0214940371206928e9 6.053602526300303e8 5.574715425274656e8 4.336928332935091e6 4.367379626154487e6 4.306026817428268e6 -2405.1804099736473
2211 9.800070069803848e8 6.053602526300303e8 5.196555024109594e8 446609.48753232736 453594.73683234863 439619.5879988495 -2374.331677842169
2221 9.42796851406791e8 6.053602526300303e8 4.7881151990979284e8 2.2955613606056185e6 2.318416663542092e6 2.272244778607521e6 -2391.0208329771162
2231 9.141066408496661e8 6.053602526300303e8 4.513330132192734e8 529042.1224889249 537551.427814719 520424.9700537117 -2381.357558614016
2241 1.1094789791072683e9 6.053602526300303e8 6.493052555209197e8 511532.6151283562 519870.36944829806 503038.26049071905 -2388.449901586504
2251 9.581651336094956e8 6.053602526300303e8 5.002382853106605e8 765484.3365102443 775126.110239693 755732.5243537785 -2375.001630412522
2261 9.32990431071554e8 6.053602526300303e8 4.69888991630974e8 694143.3510368068 704115.0447111559 684265.9731544835 -2390.209521224448
2271 9.298841342295291e8 6.053602526300303e8 4.6517830305761874e8 372984.769241524 378458.3948467573 367577.9467934176 -2387.925598017489
2281 8.951816716879803e8 6.053602526300303e8 4.345110327859734e8 498600.70471931336 506661.0882569452 490448.42779539275 -2374.806683273916
2291 1.1481084494012704e9 6.053602526300303e8 6.846030144170538e8 664212.2824872582 674357.2734556524 654174.3411659943 -2394.0180232157804
2301 9.562539371710382e8 6.053602526300303e8 4.8918928714990973e8 2.813139494163771e6 2.837832023591224e6 2.788942047372678e6 -2391.695273792012
2311 9.051312575716355e8 6.053602526300303e8 4.446715659978387e8 349823.95504042425 355230.84958760097 344481.5023316771 -2385.3242355289913
2321 9.200328602823647e8 6.053602526300303e8 4.585341031076289e8 1.1563236998093093e6 1.170355816357797e6 1.1424374856218812e6 -2405.1870208816276
2331 9.549032482691755e8 6.053602526300303e8 4.866976418585656e8 513038.5716184926 519446.4064954794 506670.4973100184 -2367.523949198467
2341 9.196079163624396e8 6.053602526300303e8 4.57543223448843e8 810863.5501343608 821579.5831230917 800420.5764844101 -2376.7984935478758
2351 9.71504255118697e8 6.053602526300303e8 5.081743457401838e8 320098.4234979897 324983.6154744329 315277.08988036244 -2388.713361492307
2361 9.177992231600134e8 6.053602526300303e8 4.489148931664716e8 366009.62962155807 371151.75405194575 360740.3710122548 -2374.404134127063
2371 1.0187971307431226e9 6.053602526300303e8 5.484142848398098e8 1.31862278709503e6 1.333881909926599e6 1.3030208242623461e6 -2389.5205862955654
2381 9.870455770517126e8 6.053602526300303e8 5.175010789284505e8 559252.8232237118 567833.7979190333 550825.6576158208 -2392.31484509371
2391 9.885589108562422e8 6.053602526300303e8 5.225170052002174e8 1.0314074933146999e6 1.043910778201372e6 1.0189935361140553e6 -2396.6675845247473
2401 8.8230357948895e8 6.053602526300303e8 4.1109121197660697e8 299132.0728727199 303863.7235824315 294555.43866416044 -2377.5738768763813
2411 1.0054120002243731e9 6.053602526300303e8 5.343949125456994e8 518878.9404821174 525402.6539837029 512745.03569299175 -2393.737192666768
2421 9.025656201855252e8 6.053602526300303e8 4.3611166201207656e8 313418.40088736295 318408.07229143503 308469.797984339 -2373.9715875343977
2431 8.797459299913079e8 6.053602526300303e8 4.102902671029238e8 1.5855591624162379e6 1.6021803843375791e6 1.568824136445436e6 -2381.2250079381224
2441 1.0563538774019645e9 6.053602526300303e8 6.052580223953367e8 972518.8054200361 984864.3341173527 960665.76613437 -2393.9352093102716
2451 9.048655915736903e8 6.053602526300303e8 4.326336970060008e8 412692.0685554901 419549.48885779205 405647.28979755816 -2375.575185200216
2461 9.466122584224033e8 6.053602526300303e8 4.82494985217023e8 2.3732771014254256e6 2.394326598873084e6 2.352458541031087e6 -2402.1758360329054
2471 8.894473479592316e8 6.053602526300303e8 4.24432469480881e8 2.1632626145053557e6 2.1841733672794774e6 2.142632587271228e6 -2382.0194806164504
2481 9.09716835226854e8 6.053602526300303e8 4.4254182043954366e8 658464.8978204237 668530.5057140631 648467.8053834968 -2371.014144883404
2491 8.68494834557854e8 6.053602526300303e8 3.963682067654441e8 297060.4034917923 301568.98204328824 292442.7642175611 -2385.5581637251285
2501 9.23494896937339e8 6.053602526300303e8 4.519125292320272e8 280933.6362402067 285230.5189143357 276644.27189448185 -2379.8851634627567
2511 8.89920408690521e8 6.053602526300303e8 4.2006932940970415e8 609840.8626148015 618615.7917395881 601266.2523498262 -2377.133958151531
2521 8.711886808815454e8 6.053602526300303e8 3.9591219949565864e8 283165.4825976128 287823.4679111592 278400.0933517498 -2382.340875687594
2531 9.623144703792341e8 6.053602526300303e8 5.0040026005985826e8 738717.2529510537 748689.9694450285 728971.5516999486 -2386.0028254618696
2541 8.656574466148659e8 6.053602526300303e8 3.989771018995536e8 307464.4424976583 312019.54048882995 302965.7368277238 -2373.3241663539197
2551 8.974640744507114e8 6.053602526300303e8 4.2917357594007313e8 622107.0202326067 631406.9336818617 613170.9759281593 -2371.707055009641
2561 9.468988602053907e8 6.053602526300303e8 4.748003148598201e8 434052.39758678304 440498.5513832293 427795.82032880443 -2373.4497177049084
2571 8.720598370376774e8 6.053602526300303e8 3.9967740730496967e8 419270.6444775971 425594.76408886083 412666.90190833644 -2366.0575997256215
2581 9.038047525530448e8 6.053602526300303e8 4.357471051941454e8 596107.9458279097 603865.5464507951 588215.1925521775 -2377.687649372686
2591 9.661663816026739e8 6.053602526300303e8 4.986694942742247e8 266100.7755365787 270274.86608289497 261909.30598089678 -2365.66344899428
2601 1.128813749094148e9 6.053602526300303e8 6.576930875590576e8 332362.7074703293 336994.92571447976 327822.526071696 -2379.819707934967
2611 8.521752758166983e8 6.053602526300303e8 3.7951563005683273e8 441724.3735171247 447565.8115887353 435719.61621224997 -2371.984133185986
2621 8.470296619139408e8 6.053602526300303e8 3.7993469454133385e8 615881.2214895486 624792.1694487478 607460.1084348324 -2368.07809116108
2631 8.997969904739509e8 6.053602526300303e8 4.2758894239701974e8 419116.06282061565 425102.4257573125 413083.12983783445 -2369.800318112025
2641 8.996122837177179e8 6.053602526300303e8 4.245367199193204e8 478867.0191049605 486532.3893151499 471255.5248550354 -2377.4943160673733
2651 8.563978860680861e8 6.053602526300303e8 3.873955146510678e8 503209.82343884604 510783.1870684393 495591.5836260109 -2377.382482260103
2661 9.900807121698949e8 6.053602526300303e8 5.252064424281166e8 3.6083849883466098e6 3.6346913682167893e6 3.582311162850884e6 -2405.4106343622907
2671 8.726214352205906e8 6.053602526300303e8 4.069994785038391e8 381799.7433446363 387186.61451765755 376615.19942138315 -2384.5574270272737
2681 8.6340661170595e8 6.053602526300303e8 3.93169189221873e8 596555.0046835422 604549.9207931843 588902.7972991457 -2364.541721720758
2691 8.424856930197047e8 6.053602526300303e8 3.7191808887285274e8 362401.22889375733 367491.7945275541 357294.35796315275 -2365.5530284963475
2701 9.210834263394489e8 6.053602526300303e8 4.428022768750167e8 452485.97693821194 457897.4387131523 446931.2998603765 -2392.2813970729508
2711 8.664209729304371e8 6.053602526300303e8 3.921307682789757e8 972773.4410872393 984543.1633266388 961276.8989513663 -2380.012190031878
2721 8.774583317833755e8 6.053602526300303e8 4.0311495190520585e8 318046.6045576981 323262.38953608565 312800.4021074902 -2384.5824870459587
2731 8.858968379016192e8 6.053602526300303e8 4.121174797269943e8 774817.3219540863 785657.4606495831 764016.0504437228 -2369.6059846886083
2741 9.012386200289786e8 6.053602526300303e8 4.2886115228627115e8 283529.0900523389 287755.48432767927 279483.6115953352 -2368.17186955068
2751 9.778617227332444e8 6.053602526300303e8 5.0518512964709723e8 1.163546037446851e6 1.1768025842671145e6 1.1504726167968358e6 -2379.2561932393833
2761 9.002228803119992e8 6.053602526300303e8 4.3567599663671994e8 888837.6479647913 900214.4683917125 877674.8786922485 -2377.680176067456
2771 8.84522186206447e8 6.053602526300303e8 4.0797177856438035e8 1.2657931448244983e6 1.2798213247901024e6 1.2515638978125446e6 -2386.3564080256874
2781 8.58444758575097e8 6.053602526300303e8 3.8305850683657056e8 1.966021704251806e6 1.9847749334002894e6 1.9474815036609336e6 -2385.2371495222365
2791 8.324722593291438e8 6.053602526300303e8 3.6239124791149276e8 411290.017503528 417539.9607631185 405116.59865330975 -2374.1993637177447
2801 8.836909235588987e8 6.053602526300303e8 4.155359059361465e8 505437.9988352468 512019.3724533299 498969.81115509756 -2390.4966215195186
2811 8.699916176796541e8 6.053602526300303e8 3.936799397211509e8 876758.4063462281 888446.5168669078 865017.6307912857 -2359.4316198743063
2821 8.696242926029954e8 6.053602526300303e8 3.941904972872982e8 676631.2788643155 685829.9113322678 667639.4768843353 -2386.125475220912
2831 8.558834576505775e8 6.053602526300303e8 3.796701059608316e8 408137.64821425104 414278.0136649524 401952.8568844091 -2369.823497523879
2841 8.434132288605866e8 6.053602526300303e8 3.6800651860993767e8 342830.10282080696 348162.25308945734 337641.8241555423 -2362.7630277594103
2851 8.379299570276353e8 6.053602526300303e8 3.624752364839985e8 648002.8653584943 656788.7799856288 639180.4899841861 -2363.030246872399
2861 8.250414087579126e8 6.053602526300303e8 3.4573087958505446e8 1.9169480203238586e6 1.93407748385096e6 1.899943684368666e6 -2386.715905510815
2871 8.215388903978744e8 6.053602526300303e8 3.473738084426833e8 386706.4964857086 392770.6476817479 380667.55755799316 -2365.281533894756
2881 8.824764980262831e8 6.053602526300303e8 4.054045437721466e8 231841.11967558623 235308.0276791829 228354.52783938125 -2371.1496929817304
2891 8.228002897334623e8 6.053602526300303e8 3.426576638664916e8 413927.485479044 420538.4993600414 407438.8894513113 -2364.9678541298026
2901 8.729213341832885e8 6.053602526300303e8 3.996954676387765e8 3.3056503214687584e6 3.3291915429081265e6 3.282396251464949e6 -2392.1822804017625
2911 9.031194051156777e8 6.053602526300303e8 4.296836076878373e8 603346.980757858 611905.4145392029 594846.732828486 -2382.8826406334247
2921 8.55110210495558e8 6.053602526300303e8 3.8082811531110656e8 330435.27543514303 335417.55188322754 325509.35868411907 -2369.5489629004155
2931 8.215694087190478e8 6.053602526300303e8 3.4518321346725535e8 487595.7124220248 495183.099621147 480183.8089053597 -2362.834555434318
2941 8.475215182575186e8 6.053602526300303e8 3.774254215883642e8 545971.1529810185 553839.0534513236 537973.9793758973 -2371.535265127077
2951 9.824236745075381e8 6.053602526300303e8 4.99603376059301e8 983901.7410513444 994589.2845881328 973396.6781397081 -2387.497249902726
2961 8.472341367003405e8 6.053602526300303e8 3.710362515141517e8 892475.067342004 903852.5367955685 881164.5390887117 -2376.8114509264797
2971 8.538731982222106e8 6.053602526300303e8 3.7908162687149525e8 282299.65535099537 286833.41877318156 277797.97315919003 -2360.790069960956
2981 8.178166509502861e8 6.053602526300303e8 3.4493309540969783e8 613826.7075119251 622410.4407407176 605373.8057186619 -2366.3354254208525
2991 8.236009277940459e8 6.053602526300303e8 3.4551863865147233e8 290738.9878791409 295011.5763455041 286451.8068674931 -2360.7557202882717
3001 9.059751297141976e8 6.053602526300303e8 4.342404897513451e8 764386.8830012672 773730.6648565971 754908.0129590251 -2375.4726440953423
3011 8.288331170527806e8 6.053602526300303e8 3.541510910797306e8 562994.5608282812 571200.3100030399 554827.3875680264 -2369.4512966150965
3021 8.09686068937431e8 6.053602526300303e8 3.321936881206048e8 367115.37670434196 373234.64916946506 361059.7861441506 -2369.3871440716603
3031 8.848520961203135e8 6.053602526300303e8 4.091213565622863e8 1.5285903595879169e6 1.5434337821519629e6 1.513608963455026e6 -2383.9053423169353
3041 8.461529943719636e8 6.053602526300303e8 3.667532328510224e8 491596.8060053906 498550.0227508114 484905.8196419381 -2379.5157020844704
3051 8.922170107965914e8 6.053602526300303e8 4.1565420386805165e8 310352.02782080625 314629.39973375265 306103.8328595379 -2366.4850512096277
3061 8.662888075804442e8 6.053602526300303e8 3.8917544839614415e8 445980.69757051766 452244.1343973853 439864.5653412111 -2361.4002047829795
3071 9.005332686673884e8 6.053602526300303e8 4.176103322899017e8 300366.0626205951 304307.9952340453 296334.05690937175 -2367.7828234485014
3081 9.314047397436357e8 6.053602526300303e8 4.494781050425936e8 299309.4077857031 304370.342795439 294424.44023279916 -2375.954246140947
3091 9.915868931794066e8 6.053602526300303e8 5.1487922014220625e8 458188.02504033723 464340.88310124364 451897.9388609502 -2384.325791438616
3101 8.82105426881022e8 6.053602526300303e8 4.0752398234389204e8 466893.73128261487 473861.6233805758 459973.5868958613 -2374.41146442142
3111 8.201881342258354e8 6.053602526300303e8 3.3697122346547747e8 301892.60543821676 306132.6884108301 297639.2316164196 -2364.0294353455834
3121 1.0079126310610571e9 6.053602526300303e8 5.391249881954585e8 956347.185759131 967546.272480421 945543.5199179477 -2389.556846219748
3131 8.372396133205447e8 6.053602526300303e8 3.599229400497522e8 464707.1313570678 471568.8720077731 458298.1457368763 -2369.273516780611
3141 8.096358578300986e8 6.053602526300303e8 3.262743201641099e8 404596.30753948155 410275.702695031 398858.2864271286 -2369.182136750886
3151 8.803566554364607e8 6.053602526300303e8 4.0063228709105045e8 256675.19959572644 260828.6069315618 252578.2558488554 -2390.3517204941663
3161 8.315631721806309e8 6.053602526300303e8 3.505255341515871e8 1.0854216180468306e6 1.0975170168232592e6 1.0733020142955035e6 -2380.9952256281576
3171 8.33032255137662e8 6.053602526300303e8 3.580014877052335e8 696210.5296251244 706155.278666941 686375.3131777885 -2365.088355639431
3181 8.463208594348806e8 6.053602526300303e8 3.6635771335135543e8 468207.14443038986 473660.53803508304 462774.6832749755 -2371.958178483519
3191 9.118887419492767e8 6.053602526300303e8 4.2969754195003057e8 2.9113502334393617e6 2.9315692891841764e6 2.8909327384531377e6 -2393.712320342905
3201 8.379651431755311e8 6.053602526300303e8 3.5843028616549516e8 1.0303858408666647e6 1.0422217694875239e6 1.0184203160524869e6 -2371.0745372369647
3211 8.490629824410212e8 6.053602526300303e8 3.737769465619225e8 1.209583720411758e6 1.2221326751064698e6 1.1967276739343954e6 -2372.823529629397
3221 8.079825776609651e8 6.053602526300303e8 3.237495922337457e8 571874.0545945975 580267.1659509703 563627.8806274245 -2367.2445862222376
3231 8.111408600454686e8 6.053602526300303e8 3.285411347729545e8 747340.0285293837 756957.4605401132 737785.3490815698 -2362.194039834644
3241 7.967545142128621e8 6.053602526300303e8 3.170201944228937e8 270057.3991874549 274512.62729395507 265683.6176193379 -2363.5552836696384
3251 8.138180986410197e8 6.053602526300303e8 3.36982057488276e8 208918.79870634162 212266.26728041391 205699.50297176497 -2372.6446327748235
3261 9.553918130356594e8 6.053602526300303e8 4.723994308829673e8 1.6920172315172441e6 1.7073184553142628e6 1.6768513287246071e6 -2397.338140674218
3271 8.097231321923511e8 6.053602526300303e8 3.294308279751787e8 2.6064443297082824e6 2.62610145921983e6 2.586608851922954e6 -2382.8136153309706
3281 8.294401165137575e8 6.053602526300303e8 3.504305888275411e8 435604.4149934225 442180.26682513795 428931.94169933227 -2370.2617493108687
3291 8.128762598239136e8 6.053602526300303e8 3.3289704943669105e8 419214.9204319531 424593.08660804253 413821.60031464224 -2373.8548967728057
3301 7.925761100547336e8 6.053602526300303e8 3.110608193268753e8 354441.7135991453 358626.4330793527 350209.55189709004 -2366.8129569585612
3311 8.764832740418184e8 6.053602526300303e8 3.876801628610537e8 658915.770566895 667648.2731892121 650091.7425986626 -2380.614717777094
3321 7.996027027123141e8 6.053602526300303e8 3.1625423283092916e8 1.3058145177440555e6 1.3197663656795428e6 1.2923456454917523e6 -2376.2730857086203
3331 8.217407130296059e8 6.053602526300303e8 3.3215985813051677e8 213206.76942357648 216667.7914396382 209884.71240127223 -2365.250949547199
3341 8.122928203539454e8 6.053602526300303e8 3.298781539810396e8 1.939849289864752e6 1.9568720436494662e6 1.9230294075497526e6 -2374.478363532334
3351 8.260054594512455e8 6.053602526300303e8 3.444421360470758e8 1.3132651862520587e6 1.3269951794419324e6 1.2994555164563842e6 -2372.016220437604
3361 7.943327383458979e8 6.053602526300303e8 3.167948330428101e8 445176.26566857257 449977.0588039577 440248.8238266978 -2379.6057412456285
3371 7.898410479174773e8 6.053602526300303e8 3.077105739222245e8 538978.5418177743 546841.6546835998 530664.7749055612 -2367.794319432687
3381 8.784320825160921e8 6.053602526300303e8 3.9889159287771815e8 650083.5001581988 658211.3560596667 642002.5097923282 -2373.9027718403004
3391 8.170894882576876e8 6.053602526300303e8 3.324123245091326e8 421149.95187018864 427956.2718570159 414677.68201500695 -2370.6082549371176
3401 7.94235038465549e8 6.053602526300303e8 3.111512349977847e8 414330.5415324925 420767.16178851953 407889.61654331005 -2366.4141328257892
3411 7.843816431351733e8 6.053602526300303e8 3.009706142004164e8 399368.3968915029 405046.96517740696 393881.3728891301 -2364.035790364938
3421 8.821374406780815e8 6.053602526300303e8 4.031205430766709e8 4.495516664799208e6 4.521340495847674e6 4.469817369802397e6 -2405.6519968165567
3431 7.909180397392931e8 6.053602526300303e8 3.045515777787424e8 256917.19054200297 260704.45264931172 253105.42039609922 -2363.336774218371
3441 8.458199237312667e8 6.053602526300303e8 3.615632725225882e8 231655.46331734548 234802.04334189798 228461.08835244586 -2368.9824240558837
3451 8.174836474675353e8 6.053602526300303e8 3.387875950640955e8 548147.097841871 556113.0808582939 540135.422087435 -2375.0989646202675
3461 7.912168393005028e8 6.053602526300303e8 3.06573103005624e8 226965.3220458232 230182.96019781617 223811.0598302068 -2361.798387966769
3471 8.671058367669289e8 6.053602526300303e8 3.813357117763755e8 295307.6093108059 299137.9866245588 291488.28864594497 -2366.3598056025935
3481 8.265235786426506e8 6.053602526300303e8 3.4485516549743104e8 1.2173265224910558e6 1.2302015335692186e6 1.2041861340608788e6 -2377.12920693972
3491 8.548858178444245e8 6.053602526300303e8 3.7321514792914975e8 1.6227224022924227e6 1.6372782184527733e6 1.6084259763602726e6 -2385.8425198398522
3501 9.519007698432798e8 6.053602526300303e8 4.608589074796045e8 828704.4745074579 838228.4633577402 819140.0765374391 -2392.9855066537493
3511 7.920187279181068e8 6.053602526300303e8 3.1061518754810745e8 256597.07981406714 260056.348470063 253017.8122937518 -2364.181229677
3521 8.262076323166485e8 6.053602526300303e8 3.49155438363055e8 245104.8070043999 248610.08187196412 241750.1153275836 -2361.787631150469
3531 7.719437829342388e8 6.053602526300303e8 2.853037678896377e8 283991.78036989126 288426.4353827497 279346.583124449 -2360.347545220958
3541 8.178141215488412e8 6.053602526300303e8 3.3519302300832903e8 218524.72483318037 222091.90528059623 215036.69419971405 -2363.942848162644
3551 8.64230186501728e8 6.053602526300303e8 3.7852960496774757e8 232882.09413080735 236340.72124645303 229483.15899052317 -2364.248415370549
3561 8.112483457992265e8 6.053602526300303e8 3.275249929352111e8 595477.321623669 603890.4094643014 586781.3550784272 -2369.511739125364
3571 7.811010056691173e8 6.053602526300303e8 2.9408510730621517e8 509393.5618265775 515804.23595150106 503228.94301316957 -2366.7246841028086
3581 8.97206716442745e8 6.053602526300303e8 4.15399348494575e8 2.796154248354299e6 2.8158694876608127e6 2.7762425456136935e6 -2385.7320478276397
3591 8.689128265339131e8 6.053602526300303e8 3.858494401195745e8 454040.281796368 460523.16927063535 447507.97897153796 -2377.0164033674832
3601 7.815431425493395e8 6.053602526300303e8 2.989456832177102e8 852002.609774722 862444.4446363705 841589.43282867 -2363.905900029258
3611 7.747747174524657e8 6.053602526300303e8 2.8841179019450814e8 897512.8441839566 907978.2077598916 887108.7203771924 -2363.398322991815
3621 7.739758177927927e8 6.053602526300303e8 2.896356734408585e8 258095.23781584043 261843.9536546886 254305.45131773513 -2362.2460269732173
3631 7.890514159586308e8 6.053602526300303e8 3.0496643128136116e8 1.8547977199650547e6 1.8706036419709378e6 1.839116750223194e6 -2377.363058403823
3641 7.871997916560084e8 6.053602526300303e8 2.961744422273289e8 224753.23861049832 228342.6295678071 221257.87629817124 -2371.705154463399
3651 7.830892340149145e8 6.053602526300303e8 2.9602187671322614e8 618136.869182247 626466.1571959718 609877.2180157151 -2367.3163508495004
3661 7.711991661392219e8 6.053602526300303e8 2.8656006491891986e8 242536.325122147 246093.44614288877 238982.92253341206 -2376.423458084353
3671 7.735053869549369e8 6.053602526300303e8 2.8646158764367795e8 1.4482544346158362e6 1.461964075406176e6 1.4345695016760165e6 -2367.4793037344007
3681 7.81811451463769e8 6.053602526300303e8 2.968812968301356e8 197254.30893482373 200179.36186347168 194313.4875747842 -2360.903955165889
3691 7.70664316058029e8 6.053602526300303e8 2.811384022354403e8 398922.1840650854 405173.03877904185 392700.9737764028 -2366.679850167315
3701 7.663789292197366e8 6.053602526300303e8 2.7603632320446795e8 823930.4183781703 834133.8909871277 813768.612831315 -2362.5895720539697
3711 8.602794652340419e8 6.053602526300303e8 3.744974679753842e8 1.305182789395905e6 1.3179438521160882e6 1.292229669452472e6 -2386.168996185004
3721 8.439264927785462e8 6.053602526300303e8 3.5874619150451267e8 1.6535486842626014e6 1.6679763254770576e6 1.6391642788011932e6 -2395.903373647687
3731 7.775079343465453e8 6.053602526300303e8 2.909244455456747e8 318329.39735300397 323091.6799918988 313547.30097899557 -2374.5955600512148
3741 9.849544363039827e8 6.053602526300303e8 4.980862925788375e8 295808.51784666325 299364.0712964799 292386.9164862952 -2369.2224688675033
3751 7.709624717791188e8 6.053602526300303e8 2.826146628671213e8 320768.87782343983 324989.26817422063 316521.8440142808 -2366.3239966367896
3761 7.684142843904457e8 6.053602526300303e8 2.8300320435347843e8 978767.274647573 989319.3489353484 968192.7268543473 -2360.0979242828867
3771 8.44032097379779e8 6.053602526300303e8 3.512581091638352e8 1.9812320452384038e6 1.996976112842082e6 1.965411535680913e6 -2393.929395839576
3781 7.657104913976284e8 6.053602526300303e8 2.765720226368577e8 324231.2751699793 328377.8814484812 320254.3999334892 -2368.2741087928043
3791 7.686974343267812e8 6.053602526300303e8 2.7768337552010375e8 302370.07609228755 306310.79836298455 298342.09313732304 -2359.963464125343
3801 7.571411793063244e8 6.053602526300303e8 2.693727826561012e8 252097.4155527196 256048.70801364596 248133.7434480484 -2363.075944618384
3811 7.787789787359502e8 6.053602526300303e8 2.881019469577362e8 274729.2298139365 278192.14329766744 271089.9336321638 -2356.92780914075
3821 8.280475908904183e8 6.053602526300303e8 3.37512520793584e8 1.5768203406137782e6 1.5904498579595208e6 1.5630583303031146e6 -2379.6903903680136
3831 7.605072912282375e8 6.053602526300303e8 2.745308229293325e8 741650.5781040397 750528.6936757959 732625.1013453641 -2371.0387570523562
3841 8.17707910625617e8 6.053602526300303e8 3.302125889150546e8 347412.8039273197 351869.6774428926 342949.92078554526 -2360.046484699288
3851 7.567935198524446e8 6.053602526300303e8 2.6501650203208846e8 782913.4603091505 791889.4128409649 774094.0461668603 -2367.6339326378666
3861 7.720663150626915e8 6.053602526300303e8 2.8335018123857063e8 363906.63337018155 368878.84494532953 358846.34864296933 -2361.636890063006
3871 7.666365474658377e8 6.053602526300303e8 2.789473384475493e8 236884.94765056807 240955.6584489893 232889.33210750602 -2361.81432276079
3881 8.115567531324027e8 6.053602526300303e8 3.224697649571925e8 215530.988427303 218967.4566137178 212078.04415962042 -2367.014317647049
3891 7.57472118683903e8 6.053602526300303e8 2.7032941155630374e8 377612.47416260757 383485.6956969906 371700.61627320974 -2359.9205902115987
3901 7.956409950811316e8 6.053602526300303e8 3.1292421652474594e8 2.0842699857360707e6 2.1006495719543495e6 2.0680500223390046e6 -2372.049969394335
3911 8.234775871129715e8 6.053602526300303e8 3.33097764711815e8 333616.1924140219 338724.1227215055 328730.7653279177 -2363.9144729842933
3921 8.22758469931939e8 6.053602526300303e8 3.332030347421036e8 252087.5817092384 255484.50496426027 248509.22232954155 -2361.3615815767675
3931 8.580666091024237e8 6.053602526300303e8 3.6989328863007504e8 749866.9087916447 758704.3242691141 740945.1536283968 -2374.481775556315
3941 7.517086038991003e8 6.053602526300303e8 2.6152485208401862e8 476304.23989702103 482953.9313523489 469670.7369428856 -2362.666473515073
3951 7.577754440723733e8 6.053602526300303e8 2.6539821470387426e8 1.5429938049432484e6 1.5569012277831298e6 1.528875327347165e6 -2364.041401927621
3961 7.751539503485215e8 6.053602526300303e8 2.8466713901365304e8 646525.8225372848 654070.1678590417 639045.9714822426 -2367.5153099464465
3971 7.597448303278971e8 6.053602526300303e8 2.7115659620639205e8 358374.70128719107 363374.5836824855 353406.7003002689 -2361.672199599872
3981 8.506337754752449e8 6.053602526300303e8 3.5698311735386664e8 170638.8797340903 173307.5327063478 167914.90693845693 -2365.9880885320954
3991 7.684751349982717e8 6.053602526300303e8 2.744073224134353e8 273325.1020483585 276784.4004599978 269834.8368847656 -2361.7467173075056

